Theory and implementation of inelastic Constitutive Artificial Neural Networks

Nature has always been our inspiration in the research, design and development of materials and has driven us to gain a deep understanding of the mechanisms that characterize anisotropy and inelastic behavior. All this knowledge has been accumulated in the principles of thermodynamics. Deduced from these principles, the multiplicative decomposition combined with pseudo potentials are powerful and universal concepts. Simultaneously, the tremendous increase in computational performance enabled us to investigate and rethink our history-dependent material models to make the most of our predictions. Today, we have reached a point where materials and their models are becoming increasingly sophisticated. This raises the question: How do we find the best model that includes all inelastic effects to explain our complex data? Constitutive Artificial Neural Networks (CANN) may answer this question. Here, we extend the CANNs to inelastic materials (iCANN). Rigorous considerations of objectivity, rigid motion of the reference configuration, multiplicative decomposition and its inherent non-uniqueness, restrictions of energy and pseudo potential, and consistent evolution guide us towards the architecture of the iCANN satisfying thermodynamics per design. We combine feed-forward networks of the free energy and pseudo potential with a recurrent neural network approach to take time dependencies into account. We demonstrate that the iCANN is capable of autonomously discovering models for artificially generated data, the response of polymers for cyclic loading and the relaxation behavior of muscle data. As the design of the network is not limited to visco-elasticity, our vision is that the iCANN will reveal to us new ways to find the various inelastic phenomena hidden in the data and to understand their interaction. Our source code, data, and examples are available at doi.org/10.5281/zenodo.10066805

==> graphs/section06/Hossain2012/Fig3_1_rate1.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   9.4166667e-04   9.4166667e-04   9.9887032e-01   1.0005653e+00   1.0005653e+00   5.4390531e-02
   1.0400000e-02   9.4583333e-03   1.0102461e+00   9.9491598e-01   9.9491598e-01   5.2928237e-01
   1.4800000e-02   4.4000000e-03   1.0155601e+00   9.9230960e-01   9.9230960e-01   1.0453982e+00
   2.1733333e-02   6.9333333e-03   1.0239618e+00   9.8823018e-01   9.8823018e-01   1.5132966e+00
   2.9933333e-02   8.2000000e-03   1.0339432e+00   9.8344856e-01   9.8344856e-01   2.0185577e+00
   3.8750000e-02   8.8166667e-03   1.0447293e+00   9.7835871e-01   9.7835871e-01   2.6030897e+00
   4.5683333e-02   6.9333333e-03   1.0532506e+00   9.7439295e-01   9.7439295e-01   3.0581323e+00
   5.3250000e-02   7.5666667e-03   1.0625899e+00   9.7010147e-01   9.7010147e-01   3.4659591e+00
   6.1433333e-02   8.1833333e-03   1.0727366e+00   9.6550259e-01   9.6550259e-01   3.9107779e+00
   6.7750000e-02   6.3166667e-03   1.0806018e+00   9.6198245e-01   9.6198245e-01   4.3143855e+00
   7.4050000e-02   6.3000000e-03   1.0884749e+00   9.5849708e-01   9.5849708e-01   4.5483849e+00
   8.1600000e-02   7.5500000e-03   1.0979477e+00   9.5435328e-01   9.5435328e-01   4.9431778e+00
   8.8533333e-02   6.9333333e-03   1.1066830e+00   9.5057938e-01   9.5057938e-01   5.4191865e+00
   9.5466667e-02   6.9333333e-03   1.1154528e+00   9.4683520e-01   9.4683520e-01   5.7679023e+00
   1.0366667e-01   8.2000000e-03   1.1258695e+00   9.4244489e-01   9.4244489e-01   6.1913917e+00
   1.1185000e-01   8.1833333e-03   1.1363134e+00   9.3810390e-01   9.3810390e-01   6.6518227e+00
   1.1878333e-01   6.9333333e-03   1.1451996e+00   9.3445717e-01   9.3445717e-01   6.8692881e+00
   1.2445000e-01   5.6666667e-03   1.1524881e+00   9.3149766e-01   9.3149766e-01   7.3332247e+00
   1.3453333e-01   1.0083333e-02   1.1655146e+00   9.2627757e-01   9.2627757e-01   7.6942172e+00
   1.4146667e-01   6.9333333e-03   1.1745141e+00   9.2272203e-01   9.2272203e-01   7.9851995e+00
   1.4840000e-01   6.9333333e-03   1.1835482e+00   9.1919368e-01   9.1919368e-01   8.2339808e+00
   1.5596667e-01   7.5666667e-03   1.1934470e+00   9.1537370e-01   9.1537370e-01   8.6769097e+00
   1.6351667e-01   7.5500000e-03   1.2033651e+00   9.1159365e-01   9.1159365e-01   8.9576838e+00
   1.7360000e-01   1.0083333e-02   1.2166752e+00   9.0659366e-01   9.0659366e-01   9.3809779e+00
   1.8178333e-01   8.1833333e-03   1.2275310e+00   9.0257595e-01   9.0257595e-01   9.6920411e+00
   1.9313333e-01   1.1350000e-02   1.2426676e+00   8.9706212e-01   8.9706212e-01   9.9831352e+00
   1.9943333e-01   6.3000000e-03   1.2511094e+00   8.9403056e-01   8.9403056e-01   1.0221094e+01
   2.1076667e-01   1.1333333e-02   1.2663676e+00   8.8862822e-01   8.8862822e-01   1.0622306e+01
   2.1643333e-01   5.6666667e-03   1.2740314e+00   8.8595147e-01   8.8595147e-01   1.0898178e+01
   2.2778333e-01   1.1350000e-02   1.2894511e+00   8.8063829e-01   8.8063829e-01   1.1253236e+01
   2.3596667e-01   8.1833333e-03   1.3006262e+00   8.7684686e-01   8.7684686e-01   1.1471174e+01
   2.4730000e-01   1.1333333e-02   1.3161826e+00   8.7164960e-01   8.7164960e-01   1.1781477e+01
   2.5235000e-01   5.0500000e-03   1.3231441e+00   8.6935355e-01   8.6935355e-01   1.2014727e+01
   2.6495000e-01   1.2600000e-02   1.3405935e+00   8.6367719e-01   8.6367719e-01   1.2348597e+01
   2.7313333e-01   8.1833333e-03   1.3519876e+00   8.6003010e-01   8.6003010e-01   1.2632552e+01
   2.8385000e-01   1.0716667e-02   1.3669819e+00   8.5530030e-01   8.5530030e-01   1.2897073e+01
   2.9076667e-01   6.9166667e-03   1.3767033e+00   8.5227515e-01   8.5227515e-01   1.3073389e+01
   3.0588333e-01   1.5116667e-02   1.3980698e+00   8.4573748e-01   8.4573748e-01   1.3450271e+01
   3.1281667e-01   6.9333333e-03   1.4079246e+00   8.4277238e-01   8.4277238e-01   1.3585912e+01
   3.2415000e-01   1.1333333e-02   1.4241081e+00   8.3797010e-01   8.3797010e-01   1.3872092e+01
   3.3486667e-01   1.0716667e-02   1.4394960e+00   8.3347919e-01   8.3347919e-01   1.4195818e+01
   3.4495000e-01   1.0083333e-02   1.4540501e+00   8.2929742e-01   8.2929742e-01   1.4340294e+01
   3.5565000e-01   1.0700000e-02   1.4695743e+00   8.2490555e-01   8.2490555e-01   1.4622441e+01
   3.6700000e-01   1.1350000e-02   1.4861317e+00   8.2029744e-01   8.2029744e-01   1.4896684e+01
   3.8085000e-01   1.3850000e-02   1.5064617e+00   8.1474360e-01   8.1474360e-01   1.5113901e+01
   3.8715000e-01   6.3000000e-03   1.5157549e+00   8.1224211e-01   8.1224211e-01   1.5279005e+01
   3.9911667e-01   1.1966667e-02   1.5334860e+00   8.0753266e-01   8.0753266e-01   1.5505677e+01
   4.0666667e-01   7.5500000e-03   1.5447258e+00   8.0458938e-01   8.0458938e-01   1.5658677e+01
   4.1863333e-01   1.1966667e-02   1.5626250e+00   7.9996800e-01   7.9996800e-01   1.5811528e+01
   4.2683333e-01   8.2000000e-03   1.5749497e+00   7.9683180e-01   7.9683180e-01   1.5991538e+01
   4.3565000e-01   8.8166667e-03   1.5882553e+00   7.9348706e-01   7.9348706e-01   1.6130957e+01
   4.4635000e-01   1.0700000e-02   1.6044782e+00   7.8946537e-01   7.8946537e-01   1.6220198e+01
   4.5706667e-01   1.0716667e-02   1.6208091e+00   7.8547808e-01   7.8547808e-01   1.6410836e+01
   4.6588333e-01   8.8166667e-03   1.6343066e+00   7.8222778e-01   7.8222778e-01   1.6580569e+01
   4.7470000e-01   8.8166667e-03   1.6478600e+00   7.7900428e-01   7.7900428e-01   1.6681052e+01
   4.8603333e-01   1.1333333e-02   1.6653644e+00   7.7489946e-01   7.7489946e-01   1.6862045e+01
   4.9485000e-01   8.8166667e-03   1.6790458e+00   7.7173594e-01   7.7173594e-01   1.6994089e+01
   5.0493333e-01   1.0083333e-02   1.6947613e+00   7.6814945e-01   7.6814945e-01   1.7181736e+01
   5.1563333e-01   1.0700000e-02   1.7115181e+00   7.6437990e-01   7.6437990e-01   1.7262985e+01
   5.2508333e-01   9.4500000e-03   1.7263858e+00   7.6108134e-01   7.6108134e-01   1.7386523e+01
   5.3768333e-01   1.2600000e-02   1.7463094e+00   7.5672731e-01   7.5672731e-01   1.7615401e+01
   5.4460000e-01   6.9166667e-03   1.7572949e+00   7.5435831e-01   7.5435831e-01   1.7625431e+01
   5.5531667e-01   1.0716667e-02   1.7743838e+00   7.5071693e-01   7.5071693e-01   1.7800925e+01
   5.6601667e-01   1.0700000e-02   1.7915287e+00   7.4711613e-01   7.4711613e-01   1.7877368e+01
   5.7861667e-01   1.2600000e-02   1.8118237e+00   7.4291997e-01   7.4291997e-01   1.8002362e+01
   5.8680000e-01   8.1833333e-03   1.8250659e+00   7.4021985e-01   7.4021985e-01   1.8097413e+01
   5.9498333e-01   8.1833333e-03   1.8383563e+00   7.3753927e-01   7.3753927e-01   1.8223858e+01
   6.0380000e-01   8.8166667e-03   1.8527293e+00   7.3467289e-01   7.3467289e-01   1.8344194e+01
   6.1451667e-01   1.0716667e-02   1.8702751e+00   7.3121865e-01   7.3121865e-01   1.8448135e+01
   6.2333333e-01   8.8166667e-03   1.8847720e+00   7.2840109e-01   7.2840109e-01   1.8471596e+01
   6.3088333e-01   7.5500000e-03   1.8972308e+00   7.2600552e-01   7.2600552e-01   1.8536663e+01
   6.4096667e-01   1.0083333e-02   1.9139339e+00   7.2283060e-01   7.2283060e-01   1.8643681e+01
   6.4726667e-01   6.3000000e-03   1.9244071e+00   7.2086100e-01   7.2086100e-01   1.8717877e+01
   6.5860000e-01   1.1333333e-02   1.9433196e+00   7.1734468e-01   7.1734468e-01   1.8813153e+01
   6.6803333e-01   9.4333333e-03   1.9591321e+00   7.1444391e-01   7.1444391e-01   1.8891897e+01
   6.7623333e-01   8.2000000e-03   1.9729293e+00   7.1194139e-01   7.1194139e-01   1.8980073e+01
   6.8756667e-01   1.1333333e-02   1.9920782e+00   7.0851135e-01   7.0851135e-01   1.8980381e+01
   6.9890000e-01   1.1333333e-02   2.0113196e+00   7.0511419e-01   7.0511419e-01   1.9072775e+01
   7.0835000e-01   9.4500000e-03   2.0274343e+00   7.0230637e-01   7.0230637e-01   1.9087915e+01
   7.2093333e-01   1.2583333e-02   2.0489918e+00   6.9860210e-01   6.9860210e-01   1.9168803e+01
   7.2975000e-01   8.8166667e-03   2.0641644e+00   6.9602985e-01   6.9602985e-01   1.9218846e+01
   7.4108333e-01   1.1333333e-02   2.0837500e+00   6.9275105e-01   6.9275105e-01   1.9278361e+01
   7.5053333e-01   9.4500000e-03   2.1001517e+00   6.9004064e-01   6.9004064e-01   1.9322449e+01
   7.6250000e-01   1.1966667e-02   2.1210136e+00   6.8663870e-01   6.8663870e-01   1.9375845e+01
   7.6816667e-01   5.6666667e-03   2.1309285e+00   6.8503942e-01   6.8503942e-01   1.9389972e+01
   7.7698333e-01   8.8166667e-03   2.1464008e+00   6.8256590e-01   6.8256590e-01   1.9408557e+01
   7.8643333e-01   9.4500000e-03   2.1630467e+00   6.7993445e-01   6.7993445e-01   1.9421920e+01
   7.9146667e-01   5.0333333e-03   2.1719391e+00   6.7854114e-01   6.7854114e-01   1.9411366e+01
   7.9965000e-01   8.1833333e-03   2.1864354e+00   6.7628799e-01   6.7628799e-01   1.9375854e+01
   8.0656667e-01   6.9166667e-03   2.1987255e+00   6.7439524e-01   6.7439524e-01   1.9409297e+01
   8.1161667e-01   5.0500000e-03   2.2077205e+00   6.7301998e-01   6.7301998e-01   1.9427933e+01
   8.2043333e-01   8.8166667e-03   2.2234687e+00   6.7063234e-01   6.7063234e-01   1.9387713e+01
   8.2861667e-01   8.1833333e-03   2.2381357e+00   6.6843133e-01   6.6843133e-01   1.9410911e+01
   8.3238333e-01   3.7666667e-03   2.2449029e+00   6.6742308e-01   6.6742308e-01   1.9410465e+01
   8.3805000e-01   5.6666667e-03   2.2347260e+00   6.6894107e-01   6.6894107e-01   1.9193056e+01
   8.4371667e-01   5.6666667e-03   2.2245723e+00   6.7046597e-01   6.7046597e-01   1.9003889e+01
   8.5065000e-01   6.9333333e-03   2.2121803e+00   6.7234123e-01   6.7234123e-01   1.8852717e+01
   8.5631667e-01   5.6666667e-03   2.2020779e+00   6.7388169e-01   6.7388169e-01   1.8778994e+01
   8.6136667e-01   5.0500000e-03   2.1930944e+00   6.7526048e-01   6.7526048e-01   1.8641443e+01
   8.6576667e-01   4.4000000e-03   2.1852822e+00   6.7646641e-01   6.7646641e-01   1.8586726e+01
   8.7270000e-01   6.9333333e-03   2.1730003e+00   6.7837543e-01   6.7837543e-01   1.8462530e+01
   8.7773333e-01   5.0333333e-03   2.1641058e+00   6.7976806e-01   6.7976806e-01   1.8352922e+01
   8.8278333e-01   5.0500000e-03   2.1552002e+00   6.8117107e-01   6.8117107e-01   1.8272550e+01
   8.8845000e-01   5.6666667e-03   2.1452289e+00   6.8275231e-01   6.8275231e-01   1.8226209e+01
   8.9285000e-01   4.4000000e-03   2.1375025e+00   6.8398517e-01   6.8398517e-01   1.8110628e+01
   8.9851667e-01   5.6666667e-03   2.1275723e+00   6.8557952e-01   6.8557952e-01   1.8004072e+01
   9.0356667e-01   5.0500000e-03   2.1187422e+00   6.8700664e-01   6.8700664e-01   1.7952239e+01
   9.0860000e-01   5.0333333e-03   2.1099596e+00   6.8843498e-01   6.8843498e-01   1.7870051e+01
   9.1238333e-01   3.7833333e-03   2.1033701e+00   6.8951251e-01   6.8951251e-01   1.7718334e+01
   9.1616667e-01   3.7833333e-03   2.0967909e+00   6.9059343e-01   6.9059343e-01   1.7566073e+01
   9.2183333e-01   5.6666667e-03   2.0869558e+00   6.9221877e-01   6.9221877e-01   1.7457204e+01
   9.2686667e-01   5.0333333e-03   2.0782394e+00   6.9366888e-01   6.9366888e-01   1.7403597e+01
   9.3191667e-01   5.0500000e-03   2.0695124e+00   6.9512992e-01   6.9512992e-01   1.7319579e+01
   9.3568333e-01   3.7666667e-03   2.0630151e+00   6.9622368e-01   6.9622368e-01   1.7256182e+01
   9.4198333e-01   6.3000000e-03   2.0521709e+00   6.9806079e-01   6.9806079e-01   1.7180672e+01
   9.4828333e-01   6.3000000e-03   2.0413551e+00   6.9990761e-01   6.9990761e-01   1.6982978e+01
   9.5458333e-01   6.3000000e-03   2.0305680e+00   7.0176424e-01   7.0176424e-01   1.6875746e+01
   9.6025000e-01   5.6666667e-03   2.0208897e+00   7.0344265e-01   7.0344265e-01   1.6732861e+01
   9.6530000e-01   5.0500000e-03   2.0122841e+00   7.0494519e-01   7.0494519e-01   1.6523633e+01
   9.7285000e-01   7.5500000e-03   1.9994526e+00   7.0720358e-01   7.0720358e-01   1.6392484e+01
   9.7790000e-01   5.0500000e-03   1.9908928e+00   7.0872224e-01   7.0872224e-01   1.6335481e+01
   9.8356667e-01   5.6666667e-03   1.9813096e+00   7.1043415e-01   7.1043415e-01   1.6282582e+01
   9.8798333e-01   4.4166667e-03   1.9738564e+00   7.1177417e-01   7.1177417e-01   1.6034991e+01
   9.9365000e-01   5.6666667e-03   1.9643144e+00   7.1350086e-01   7.1350086e-01   1.5919060e+01
   9.9995000e-01   6.3000000e-03   1.9537330e+00   7.1543040e-01   7.1543040e-01   1.5837984e+01
   1.0049833e+00   5.0333333e-03   1.9452997e+00   7.1697951e-01   7.1697951e-01   1.5747881e+01
   1.0106500e+00   5.6666667e-03   1.9358270e+00   7.1873158e-01   7.1873158e-01   1.5536605e+01
   1.0169500e+00   6.3000000e-03   1.9253228e+00   7.2068956e-01   7.2068956e-01   1.5422612e+01
   1.0226167e+00   5.6666667e-03   1.9158989e+00   7.2245983e-01   7.2245983e-01   1.5303722e+01
   1.0295500e+00   6.9333333e-03   1.9044000e+00   7.2463768e-01   7.2463768e-01   1.5129638e+01
   1.0358500e+00   6.3000000e-03   1.8939815e+00   7.2662801e-01   7.2662801e-01   1.4950371e+01
   1.0415167e+00   5.6666667e-03   1.8846348e+00   7.2842762e-01   7.2842762e-01   1.4861016e+01
   1.0516000e+00   1.0083333e-02   1.8680602e+00   7.3165200e-01   7.3165200e-01   1.4641015e+01
   1.0591667e+00   7.5666667e-03   1.8556706e+00   7.3409043e-01   7.3409043e-01   1.4466720e+01
   1.0667167e+00   7.5500000e-03   1.8433493e+00   7.3653974e-01   7.3653974e-01   1.4195109e+01
   1.0749167e+00   8.2000000e-03   1.8300137e+00   7.3921850e-01   7.3921850e-01   1.4054392e+01
   1.0818333e+00   6.9166667e-03   1.8188029e+00   7.4149322e-01   7.4149322e-01   1.3936810e+01
   1.0881333e+00   6.3000000e-03   1.8086215e+00   7.4357735e-01   7.4357735e-01   1.3685318e+01
   1.0969500e+00   8.8166667e-03   1.7944210e+00   7.4651378e-01   7.4651378e-01   1.3512571e+01
   1.1032500e+00   6.3000000e-03   1.7843082e+00   7.4862627e-01   7.4862627e-01   1.3290736e+01
   1.1120833e+00   8.8333333e-03   1.7701770e+00   7.5160844e-01   7.5160844e-01   1.3115417e+01
   1.1196333e+00   7.5500000e-03   1.7581434e+00   7.5417625e-01   7.5417625e-01   1.2898299e+01
   1.1265667e+00   6.9333333e-03   1.7471288e+00   7.5654983e-01   7.5654983e-01   1.2676068e+01
   1.1328667e+00   6.3000000e-03   1.7371504e+00   7.5871958e-01   7.5871958e-01   1.2514852e+01
   1.1423167e+00   9.4500000e-03   1.7222363e+00   7.6199765e-01   7.6199765e-01   1.2304357e+01
   1.1473500e+00   5.0333333e-03   1.7143189e+00   7.6375523e-01   7.6375523e-01   1.2100556e+01
   1.1542833e+00   6.9333333e-03   1.7034426e+00   7.6618959e-01   7.6618959e-01   1.1972938e+01
   1.1605833e+00   6.3000000e-03   1.6935899e+00   7.6841507e-01   7.6841507e-01   1.1740767e+01
   1.1687833e+00   8.2000000e-03   1.6808085e+00   7.7133116e-01   7.7133116e-01   1.1517440e+01
   1.1750833e+00   6.3000000e-03   1.6710216e+00   7.7358666e-01   7.7358666e-01   1.1282375e+01
   1.1820000e+00   6.9166667e-03   1.6603096e+00   7.7607817e-01   7.7607817e-01   1.1082939e+01
   1.1883000e+00   6.3000000e-03   1.6505826e+00   7.7836155e-01   7.7836155e-01   1.0946643e+01
   1.1927167e+00   4.4166667e-03   1.6437804e+00   7.7997036e-01   7.7997036e-01   1.0833866e+01
   1.1990167e+00   6.3000000e-03   1.6341020e+00   7.8227674e-01   7.8227674e-01   1.0560110e+01
   1.2059500e+00   6.9333333e-03   1.6234837e+00   7.8483079e-01   7.8483079e-01   1.0356078e+01
   1.2122500e+00   6.3000000e-03   1.6138653e+00   7.8716604e-01   7.8716604e-01   1.0216156e+01
   1.2179167e+00   5.6666667e-03   1.6052383e+00   7.8927844e-01   7.8927844e-01   1.0037964e+01
   1.2242167e+00   6.3000000e-03   1.5956742e+00   7.9164028e-01   7.9164028e-01   9.8274224e+00
   1.2280000e+00   3.7833333e-03   1.5899445e+00   7.9306544e-01   7.9306544e-01   9.6384415e+00
   1.2349333e+00   6.9333333e-03   1.5794708e+00   7.9569054e-01   7.9569054e-01   9.4631476e+00
   1.2412333e+00   6.3000000e-03   1.5699839e+00   7.9809097e-01   7.9809097e-01   9.2491560e+00
   1.2469000e+00   5.6666667e-03   1.5614752e+00   8.0026249e-01   8.0026249e-01   9.1006650e+00
   1.2525667e+00   5.6666667e-03   1.5529895e+00   8.0244585e-01   8.0244585e-01   8.8815510e+00
   1.2595000e+00   6.9333333e-03   1.5426385e+00   8.0513353e-01   8.0513353e-01   8.7366650e+00
   1.2645333e+00   5.0333333e-03   1.5351458e+00   8.0709599e-01   8.0709599e-01   8.4774941e+00
   1.2714667e+00   6.9333333e-03   1.5248545e+00   8.0981496e-01   8.0981496e-01   8.2599506e+00
   1.2840667e+00   1.2600000e-02   1.5062407e+00   8.1480335e-01   8.1480335e-01   7.7446977e+00
   1.2960333e+00   1.1966667e-02   1.4886684e+00   8.1959823e-01   8.1959823e-01   7.2920392e+00
   1.3017000e+00   5.6666667e-03   1.4803832e+00   8.2188854e-01   8.2188854e-01   7.1340747e+00
   1.3136833e+00   1.1983333e-02   1.4629386e+00   8.2677426e-01   8.2677426e-01   6.7458000e+00
   1.3193500e+00   5.6666667e-03   1.4547255e+00   8.2910490e-01   8.2910490e-01   6.5488509e+00
   1.3306833e+00   1.1333333e-02   1.4383685e+00   8.3380582e-01   8.3380582e-01   6.0790781e+00
   1.3382500e+00   7.5666667e-03   1.4274992e+00   8.3697417e-01   8.3697417e-01   5.7386883e+00
   1.3477000e+00   9.4500000e-03   1.4139826e+00   8.4096509e-01   8.4096509e-01   5.4009553e+00
   1.3596667e+00   1.1966667e-02   1.3969585e+00   8.4607379e-01   8.4607379e-01   4.8458538e+00
   1.3760500e+00   1.6383333e-02   1.3738184e+00   8.5316952e-01   8.5316952e-01   4.2568467e+00
   1.3811000e+00   5.0500000e-03   1.3667247e+00   8.5538077e-01   8.5538077e-01   3.9706262e+00
   1.3968500e+00   1.5750000e-02   1.3447185e+00   8.6235146e-01   8.6235146e-01   3.2915179e+00
   1.4144833e+00   1.7633333e-02   1.3202929e+00   8.7029172e-01   8.7029172e-01   2.4525430e+00
   1.4289833e+00   1.4500000e-02   1.3003753e+00   8.7693144e-01   8.7693144e-01   1.6332585e+00
   1.4441000e+00   1.5116667e-02   1.2797718e+00   8.8396227e-01   8.8396227e-01   7.6323954e-01


==> graphs/section06/Hossain2012/Fig3_1_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00        0
   9.4166667e-04   9.4166667e-04   9.9887032e-01   1.0005653e+00   1.0005653e+00   5.4390531e-02      -0.1194
   1.0400000e-02   9.4583333e-03   1.0102461e+00   9.9491598e-01   9.9491598e-01   5.2928237e-01       1.0745
   1.4800000e-02   4.4000000e-03   1.0155601e+00   9.9230960e-01   9.9230960e-01   1.0453982e+00       1.5726
   2.1733333e-02   6.9333333e-03   1.0239618e+00   9.8823018e-01   9.8823018e-01   1.5132966e+00       2.3162
   2.9933333e-02   8.2000000e-03   1.0339432e+00   9.8344856e-01   9.8344856e-01   2.0185577e+00       3.1279
   3.8750000e-02   8.8166667e-03   1.0447293e+00   9.7835871e-01   9.7835871e-01   2.6030897e+00       3.9252
   4.5683333e-02   6.9333333e-03   1.0532506e+00   9.7439295e-01   9.7439295e-01   3.0581323e+00       4.4987
   5.3250000e-02   7.5666667e-03   1.0625899e+00   9.7010147e-01   9.7010147e-01   3.4659591e+00       5.0827
   6.1433333e-02   8.1833333e-03   1.0727366e+00   9.6550259e-01   9.6550259e-01   3.9107779e+00       5.6701
   6.7750000e-02   6.3166667e-03   1.0806018e+00   9.6198245e-01   9.6198245e-01   4.3143855e+00       6.0924
   7.4050000e-02   6.3000000e-03   1.0884749e+00   9.5849708e-01   9.5849708e-01   4.5483849e+00       6.4915
   8.1600000e-02   7.5500000e-03   1.0979477e+00   9.5435328e-01   9.5435328e-01   4.9431778e+00       6.9448
   8.8533333e-02   6.9333333e-03   1.1066830e+00   9.5057938e-01   9.5057938e-01   5.4191865e+00       7.3374
   9.5466667e-02   6.9333333e-03   1.1154528e+00   9.4683520e-01   9.4683520e-01   5.7679023e+00       7.7100
   1.0366667e-01   8.2000000e-03   1.1258695e+00   9.4244489e-01   9.4244489e-01   6.1913917e+00       8.1286
   1.1185000e-01   8.1833333e-03   1.1363134e+00   9.3810390e-01   9.3810390e-01   6.6518227e+00       8.5234
   1.1878333e-01   6.9333333e-03   1.1451996e+00   9.3445717e-01   9.3445717e-01   6.8692881e+00       8.8412
   1.2445000e-01   5.6666667e-03   1.1524881e+00   9.3149766e-01   9.3149766e-01   7.3332247e+00       9.0908
   1.3453333e-01   1.0083333e-02   1.1655146e+00   9.2627757e-01   9.2627757e-01   7.6942172e+00       9.5169
   1.4146667e-01   6.9333333e-03   1.1745141e+00   9.2272203e-01   9.2272203e-01   7.9851995e+00       9.7951
   1.4840000e-01   6.9333333e-03   1.1835482e+00   9.1919368e-01   9.1919368e-01   8.2339808e+00      10.0630
   1.5596667e-01   7.5666667e-03   1.1934470e+00   9.1537370e-01   9.1537370e-01   8.6769097e+00      10.3450
   1.6351667e-01   7.5500000e-03   1.2033651e+00   9.1159365e-01   9.1159365e-01   8.9576838e+00      10.6160
   1.7360000e-01   1.0083333e-02   1.2166752e+00   9.0659366e-01   9.0659366e-01   9.3809779e+00      10.9640
   1.8178333e-01   8.1833333e-03   1.2275310e+00   9.0257595e-01   9.0257595e-01   9.6920411e+00      11.2340
   1.9313333e-01   1.1350000e-02   1.2426676e+00   8.9706212e-01   8.9706212e-01   9.9831352e+00      11.5940
   1.9943333e-01   6.3000000e-03   1.2511094e+00   8.9403056e-01   8.9403056e-01   1.0221094e+01      11.7860
   2.1076667e-01   1.1333333e-02   1.2663676e+00   8.8862822e-01   8.8862822e-01   1.0622306e+01      12.1200
   2.1643333e-01   5.6666667e-03   1.2740314e+00   8.8595147e-01   8.8595147e-01   1.0898178e+01      12.2810
   2.2778333e-01   1.1350000e-02   1.2894511e+00   8.8063829e-01   8.8063829e-01   1.1253236e+01      12.5940
   2.3596667e-01   8.1833333e-03   1.3006262e+00   8.7684686e-01   8.7684686e-01   1.1471174e+01      12.8110
   2.4730000e-01   1.1333333e-02   1.3161826e+00   8.7164960e-01   8.7164960e-01   1.1781477e+01      13.1020
   2.5235000e-01   5.0500000e-03   1.3231441e+00   8.6935355e-01   8.6935355e-01   1.2014727e+01      13.2280
   2.6495000e-01   1.2600000e-02   1.3405935e+00   8.6367719e-01   8.6367719e-01   1.2348597e+01      13.5320
   2.7313333e-01   8.1833333e-03   1.3519876e+00   8.6003010e-01   8.6003010e-01   1.2632552e+01      13.7220
   2.8385000e-01   1.0716667e-02   1.3669819e+00   8.5530030e-01   8.5530030e-01   1.2897073e+01      13.9640
   2.9076667e-01   6.9166667e-03   1.3767033e+00   8.5227515e-01   8.5227515e-01   1.3073389e+01      14.1160
   3.0588333e-01   1.5116667e-02   1.3980698e+00   8.4573748e-01   8.4573748e-01   1.3450271e+01      14.4350
   3.1281667e-01   6.9333333e-03   1.4079246e+00   8.4277238e-01   8.4277238e-01   1.3585912e+01      14.5760
   3.2415000e-01   1.1333333e-02   1.4241081e+00   8.3797010e-01   8.3797010e-01   1.3872092e+01      14.8000
   3.3486667e-01   1.0716667e-02   1.4394960e+00   8.3347919e-01   8.3347919e-01   1.4195818e+01      15.0050
   3.4495000e-01   1.0083333e-02   1.4540501e+00   8.2929742e-01   8.2929742e-01   1.4340294e+01      15.1910
   3.5565000e-01   1.0700000e-02   1.4695743e+00   8.2490555e-01   8.2490555e-01   1.4622441e+01      15.3820
   3.6700000e-01   1.1350000e-02   1.4861317e+00   8.2029744e-01   8.2029744e-01   1.4896684e+01      15.5770
   3.8085000e-01   1.3850000e-02   1.5064617e+00   8.1474360e-01   8.1474360e-01   1.5113901e+01      15.8070
   3.8715000e-01   6.3000000e-03   1.5157549e+00   8.1224211e-01   8.1224211e-01   1.5279005e+01      15.9080
   3.9911667e-01   1.1966667e-02   1.5334860e+00   8.0753266e-01   8.0753266e-01   1.5505677e+01      16.0940
   4.0666667e-01   7.5500000e-03   1.5447258e+00   8.0458938e-01   8.0458938e-01   1.5658677e+01      16.2080
   4.1863333e-01   1.1966667e-02   1.5626250e+00   7.9996800e-01   7.9996800e-01   1.5811528e+01      16.3830
   4.2683333e-01   8.2000000e-03   1.5749497e+00   7.9683180e-01   7.9683180e-01   1.5991538e+01      16.5000
   4.3565000e-01   8.8166667e-03   1.5882553e+00   7.9348706e-01   7.9348706e-01   1.6130957e+01      16.6220
   4.4635000e-01   1.0700000e-02   1.6044782e+00   7.8946537e-01   7.8946537e-01   1.6220198e+01      16.7650
   4.5706667e-01   1.0716667e-02   1.6208091e+00   7.8547808e-01   7.8547808e-01   1.6410836e+01      16.9030
   4.6588333e-01   8.8166667e-03   1.6343066e+00   7.8222778e-01   7.8222778e-01   1.6580569e+01      17.0140
   4.7470000e-01   8.8166667e-03   1.6478600e+00   7.7900428e-01   7.7900428e-01   1.6681052e+01      17.1210
   4.8603333e-01   1.1333333e-02   1.6653644e+00   7.7489946e-01   7.7489946e-01   1.6862045e+01      17.2550
   4.9485000e-01   8.8166667e-03   1.6790458e+00   7.7173594e-01   7.7173594e-01   1.6994089e+01      17.3550
   5.0493333e-01   1.0083333e-02   1.6947613e+00   7.6814945e-01   7.6814945e-01   1.7181736e+01      17.4670
   5.1563333e-01   1.0700000e-02   1.7115181e+00   7.6437990e-01   7.6437990e-01   1.7262985e+01      17.5810
   5.2508333e-01   9.4500000e-03   1.7263858e+00   7.6108134e-01   7.6108134e-01   1.7386523e+01      17.6790
   5.3768333e-01   1.2600000e-02   1.7463094e+00   7.5672731e-01   7.5672731e-01   1.7615401e+01      17.8050
   5.4460000e-01   6.9166667e-03   1.7572949e+00   7.5435831e-01   7.5435831e-01   1.7625431e+01      17.8720
   5.5531667e-01   1.0716667e-02   1.7743838e+00   7.5071693e-01   7.5071693e-01   1.7800925e+01      17.9720
   5.6601667e-01   1.0700000e-02   1.7915287e+00   7.4711613e-01   7.4711613e-01   1.7877368e+01      18.0690
   5.7861667e-01   1.2600000e-02   1.8118237e+00   7.4291997e-01   7.4291997e-01   1.8002362e+01      18.1790
   5.8680000e-01   8.1833333e-03   1.8250659e+00   7.4021985e-01   7.4021985e-01   1.8097413e+01      18.2480
   5.9498333e-01   8.1833333e-03   1.8383563e+00   7.3753927e-01   7.3753927e-01   1.8223858e+01      18.3150
   6.0380000e-01   8.8166667e-03   1.8527293e+00   7.3467289e-01   7.3467289e-01   1.8344194e+01      18.3850
   6.1451667e-01   1.0716667e-02   1.8702751e+00   7.3121865e-01   7.3121865e-01   1.8448135e+01      18.4670
   6.2333333e-01   8.8166667e-03   1.8847720e+00   7.2840109e-01   7.2840109e-01   1.8471596e+01      18.5320
   6.3088333e-01   7.5500000e-03   1.8972308e+00   7.2600552e-01   7.2600552e-01   1.8536663e+01      18.5870
   6.4096667e-01   1.0083333e-02   1.9139339e+00   7.2283060e-01   7.2283060e-01   1.8643681e+01      18.6570
   6.4726667e-01   6.3000000e-03   1.9244071e+00   7.2086100e-01   7.2086100e-01   1.8717877e+01      18.7000
   6.5860000e-01   1.1333333e-02   1.9433196e+00   7.1734468e-01   7.1734468e-01   1.8813153e+01      18.7750
   6.6803333e-01   9.4333333e-03   1.9591321e+00   7.1444391e-01   7.1444391e-01   1.8891897e+01      18.8340
   6.7623333e-01   8.2000000e-03   1.9729293e+00   7.1194139e-01   7.1194139e-01   1.8980073e+01      18.8850
   6.8756667e-01   1.1333333e-02   1.9920782e+00   7.0851135e-01   7.0851135e-01   1.8980381e+01      18.9520
   6.9890000e-01   1.1333333e-02   2.0113196e+00   7.0511419e-01   7.0511419e-01   1.9072775e+01      19.0160
   7.0835000e-01   9.4500000e-03   2.0274343e+00   7.0230637e-01   7.0230637e-01   1.9087915e+01      19.0680
   7.2093333e-01   1.2583333e-02   2.0489918e+00   6.9860210e-01   6.9860210e-01   1.9168803e+01      19.1340
   7.2975000e-01   8.8166667e-03   2.0641644e+00   6.9602985e-01   6.9602985e-01   1.9218846e+01      19.1780
   7.4108333e-01   1.1333333e-02   2.0837500e+00   6.9275105e-01   6.9275105e-01   1.9278361e+01      19.2330
   7.5053333e-01   9.4500000e-03   2.1001517e+00   6.9004064e-01   6.9004064e-01   1.9322449e+01      19.2770
   7.6250000e-01   1.1966667e-02   2.1210136e+00   6.8663870e-01   6.8663870e-01   1.9375845e+01      19.3300
   7.6816667e-01   5.6666667e-03   2.1309285e+00   6.8503942e-01   6.8503942e-01   1.9389972e+01      19.3550
   7.7698333e-01   8.8166667e-03   2.1464008e+00   6.8256590e-01   6.8256590e-01   1.9408557e+01      19.3920
   7.8643333e-01   9.4500000e-03   2.1630467e+00   6.7993445e-01   6.7993445e-01   1.9421920e+01      19.4300
   7.9146667e-01   5.0333333e-03   2.1719391e+00   6.7854114e-01   6.7854114e-01   1.9411366e+01      19.4490
   7.9965000e-01   8.1833333e-03   2.1864354e+00   6.7628799e-01   6.7628799e-01   1.9375854e+01      19.4810
   8.0656667e-01   6.9166667e-03   2.1987255e+00   6.7439524e-01   6.7439524e-01   1.9409297e+01      19.5060
   8.1161667e-01   5.0500000e-03   2.2077205e+00   6.7301998e-01   6.7301998e-01   1.9427933e+01      19.5240
   8.2043333e-01   8.8166667e-03   2.2234687e+00   6.7063234e-01   6.7063234e-01   1.9387713e+01      19.5550
   8.2861667e-01   8.1833333e-03   2.2381357e+00   6.6843133e-01   6.6843133e-01   1.9410911e+01      19.5830
   8.3238333e-01   3.7666667e-03   2.2449029e+00   6.6742308e-01   6.6742308e-01   1.9410465e+01      19.5950
   8.3805000e-01   5.6666667e-03   2.2347260e+00   6.6894107e-01   6.6894107e-01   1.9193056e+01      19.2830
   8.4371667e-01   5.6666667e-03   2.2245723e+00   6.7046597e-01   6.7046597e-01   1.9003889e+01      18.9920
   8.5065000e-01   6.9333333e-03   2.2121803e+00   6.7234123e-01   6.7234123e-01   1.8852717e+01      18.6590
   8.5631667e-01   5.6666667e-03   2.2020779e+00   6.7388169e-01   6.7388169e-01   1.8778994e+01      18.4060
   8.6136667e-01   5.0500000e-03   2.1930944e+00   6.7526048e-01   6.7526048e-01   1.8641443e+01      18.1940
   8.6576667e-01   4.4000000e-03   2.1852822e+00   6.7646641e-01   6.7646641e-01   1.8586726e+01      18.0190
   8.7270000e-01   6.9333333e-03   2.1730003e+00   6.7837543e-01   6.7837543e-01   1.8462530e+01      17.7520
   8.7773333e-01   5.0333333e-03   2.1641058e+00   6.7976806e-01   6.7976806e-01   1.8352922e+01      17.5710
   8.8278333e-01   5.0500000e-03   2.1552002e+00   6.8117107e-01   6.8117107e-01   1.8272550e+01      17.3970
   8.8845000e-01   5.6666667e-03   2.1452289e+00   6.8275231e-01   6.8275231e-01   1.8226209e+01      17.2090
   8.9285000e-01   4.4000000e-03   2.1375025e+00   6.8398517e-01   6.8398517e-01   1.8110628e+01      17.0700
   8.9851667e-01   5.6666667e-03   2.1275723e+00   6.8557952e-01   6.8557952e-01   1.8004072e+01      16.8960
   9.0356667e-01   5.0500000e-03   2.1187422e+00   6.8700664e-01   6.8700664e-01   1.7952239e+01      16.7470
   9.0860000e-01   5.0333333e-03   2.1099596e+00   6.8843498e-01   6.8843498e-01   1.7870051e+01      16.6030
   9.1238333e-01   3.7833333e-03   2.1033701e+00   6.8951251e-01   6.8951251e-01   1.7718334e+01      16.4980
   9.1616667e-01   3.7833333e-03   2.0967909e+00   6.9059343e-01   6.9059343e-01   1.7566073e+01      16.3960
   9.2183333e-01   5.6666667e-03   2.0869558e+00   6.9221877e-01   6.9221877e-01   1.7457204e+01      16.2460
   9.2686667e-01   5.0333333e-03   2.0782394e+00   6.9366888e-01   6.9366888e-01   1.7403597e+01      16.1160
   9.3191667e-01   5.0500000e-03   2.0695124e+00   6.9512992e-01   6.9512992e-01   1.7319579e+01      15.9890
   9.3568333e-01   3.7666667e-03   2.0630151e+00   6.9622368e-01   6.9622368e-01   1.7256182e+01      15.8970
   9.4198333e-01   6.3000000e-03   2.0521709e+00   6.9806079e-01   6.9806079e-01   1.7180672e+01      15.7440
   9.4828333e-01   6.3000000e-03   2.0413551e+00   6.9990761e-01   6.9990761e-01   1.6982978e+01      15.5960
   9.5458333e-01   6.3000000e-03   2.0305680e+00   7.0176424e-01   7.0176424e-01   1.6875746e+01      15.4500
   9.6025000e-01   5.6666667e-03   2.0208897e+00   7.0344265e-01   7.0344265e-01   1.6732861e+01      15.3220
   9.6530000e-01   5.0500000e-03   2.0122841e+00   7.0494519e-01   7.0494519e-01   1.6523633e+01      15.2100
   9.7285000e-01   7.5500000e-03   1.9994526e+00   7.0720358e-01   7.0720358e-01   1.6392484e+01      15.0440
   9.7790000e-01   5.0500000e-03   1.9908928e+00   7.0872224e-01   7.0872224e-01   1.6335481e+01      14.9350
   9.8356667e-01   5.6666667e-03   1.9813096e+00   7.1043415e-01   7.1043415e-01   1.6282582e+01      14.8140
   9.8798333e-01   4.4166667e-03   1.9738564e+00   7.1177417e-01   7.1177417e-01   1.6034991e+01      14.7210
   9.9365000e-01   5.6666667e-03   1.9643144e+00   7.1350086e-01   7.1350086e-01   1.5919060e+01      14.6020
   9.9995000e-01   6.3000000e-03   1.9537330e+00   7.1543040e-01   7.1543040e-01   1.5837984e+01      14.4710
   1.0049833e+00   5.0333333e-03   1.9452997e+00   7.1697951e-01   7.1697951e-01   1.5747881e+01      14.3660
   1.0106500e+00   5.6666667e-03   1.9358270e+00   7.1873158e-01   7.1873158e-01   1.5536605e+01      14.2500
   1.0169500e+00   6.3000000e-03   1.9253228e+00   7.2068956e-01   7.2068956e-01   1.5422612e+01      14.1200
   1.0226167e+00   5.6666667e-03   1.9158989e+00   7.2245983e-01   7.2245983e-01   1.5303722e+01      14.0040
   1.0295500e+00   6.9333333e-03   1.9044000e+00   7.2463768e-01   7.2463768e-01   1.5129638e+01      13.8620
   1.0358500e+00   6.3000000e-03   1.8939815e+00   7.2662801e-01   7.2662801e-01   1.4950371e+01      13.7340
   1.0415167e+00   5.6666667e-03   1.8846348e+00   7.2842762e-01   7.2842762e-01   1.4861016e+01      13.6180
   1.0516000e+00   1.0083333e-02   1.8680602e+00   7.3165200e-01   7.3165200e-01   1.4641015e+01      13.4110
   1.0591667e+00   7.5666667e-03   1.8556706e+00   7.3409043e-01   7.3409043e-01   1.4466720e+01      13.2560
   1.0667167e+00   7.5500000e-03   1.8433493e+00   7.3653974e-01   7.3653974e-01   1.4195109e+01      13.1010
   1.0749167e+00   8.2000000e-03   1.8300137e+00   7.3921850e-01   7.3921850e-01   1.4054392e+01      12.9310
   1.0818333e+00   6.9166667e-03   1.8188029e+00   7.4149322e-01   7.4149322e-01   1.3936810e+01      12.7870
   1.0881333e+00   6.3000000e-03   1.8086215e+00   7.4357735e-01   7.4357735e-01   1.3685318e+01      12.6560
   1.0969500e+00   8.8166667e-03   1.7944210e+00   7.4651378e-01   7.4651378e-01   1.3512571e+01      12.4700
   1.1032500e+00   6.3000000e-03   1.7843082e+00   7.4862627e-01   7.4862627e-01   1.3290736e+01      12.3370
   1.1120833e+00   8.8333333e-03   1.7701770e+00   7.5160844e-01   7.5160844e-01   1.3115417e+01      12.1480
   1.1196333e+00   7.5500000e-03   1.7581434e+00   7.5417625e-01   7.5417625e-01   1.2898299e+01      11.9850
   1.1265667e+00   6.9333333e-03   1.7471288e+00   7.5654983e-01   7.5654983e-01   1.2676068e+01      11.8340
   1.1328667e+00   6.3000000e-03   1.7371504e+00   7.5871958e-01   7.5871958e-01   1.2514852e+01      11.6960
   1.1423167e+00   9.4500000e-03   1.7222363e+00   7.6199765e-01   7.6199765e-01   1.2304357e+01      11.4860
   1.1473500e+00   5.0333333e-03   1.7143189e+00   7.6375523e-01   7.6375523e-01   1.2100556e+01      11.3730
   1.1542833e+00   6.9333333e-03   1.7034426e+00   7.6618959e-01   7.6618959e-01   1.1972938e+01      11.2160
   1.1605833e+00   6.3000000e-03   1.6935899e+00   7.6841507e-01   7.6841507e-01   1.1740767e+01      11.0720
   1.1687833e+00   8.2000000e-03   1.6808085e+00   7.7133116e-01   7.7133116e-01   1.1517440e+01      10.8830
   1.1750833e+00   6.3000000e-03   1.6710216e+00   7.7358666e-01   7.7358666e-01   1.1282375e+01      10.7360
   1.1820000e+00   6.9166667e-03   1.6603096e+00   7.7607817e-01   7.7607817e-01   1.1082939e+01      10.5720
   1.1883000e+00   6.3000000e-03   1.6505826e+00   7.7836155e-01   7.7836155e-01   1.0946643e+01      10.4220
   1.1927167e+00   4.4166667e-03   1.6437804e+00   7.7997036e-01   7.7997036e-01   1.0833866e+01      10.3160
   1.1990167e+00   6.3000000e-03   1.6341020e+00   7.8227674e-01   7.8227674e-01   1.0560110e+01      10.1630
   1.2059500e+00   6.9333333e-03   1.6234837e+00   7.8483079e-01   7.8483079e-01   1.0356078e+01       9.9924
   1.2122500e+00   6.3000000e-03   1.6138653e+00   7.8716604e-01   7.8716604e-01   1.0216156e+01       9.8358
   1.2179167e+00   5.6666667e-03   1.6052383e+00   7.8927844e-01   7.8927844e-01   1.0037964e+01       9.6934
   1.2242167e+00   6.3000000e-03   1.5956742e+00   7.9164028e-01   7.9164028e-01   9.8274224e+00       9.5334
   1.2280000e+00   3.7833333e-03   1.5899445e+00   7.9306544e-01   7.9306544e-01   9.6384415e+00       9.4365
   1.2349333e+00   6.9333333e-03   1.5794708e+00   7.9569054e-01   7.9569054e-01   9.4631476e+00       9.2569
   1.2412333e+00   6.3000000e-03   1.5699839e+00   7.9809097e-01   7.9809097e-01   9.2491560e+00       9.0918
   1.2469000e+00   5.6666667e-03   1.5614752e+00   8.0026249e-01   8.0026249e-01   9.1006650e+00       8.9416
   1.2525667e+00   5.6666667e-03   1.5529895e+00   8.0244585e-01   8.0244585e-01   8.8815510e+00       8.7898
   1.2595000e+00   6.9333333e-03   1.5426385e+00   8.0513353e-01   8.0513353e-01   8.7366650e+00       8.6016
   1.2645333e+00   5.0333333e-03   1.5351458e+00   8.0709599e-01   8.0709599e-01   8.4774941e+00       8.4635
   1.2714667e+00   6.9333333e-03   1.5248545e+00   8.0981496e-01   8.0981496e-01   8.2599506e+00       8.2709
   1.2840667e+00   1.2600000e-02   1.5062407e+00   8.1480335e-01   8.1480335e-01   7.7446977e+00       7.9130
   1.2960333e+00   1.1966667e-02   1.4886684e+00   8.1959823e-01   8.1959823e-01   7.2920392e+00       7.5648
   1.3017000e+00   5.6666667e-03   1.4803832e+00   8.2188854e-01   8.2188854e-01   7.1340747e+00       7.3974
   1.3136833e+00   1.1983333e-02   1.4629386e+00   8.2677426e-01   8.2677426e-01   6.7458000e+00       7.0359
   1.3193500e+00   5.6666667e-03   1.4547255e+00   8.2910490e-01   8.2910490e-01   6.5488509e+00       6.8622
   1.3306833e+00   1.1333333e-02   1.4383685e+00   8.3380582e-01   8.3380582e-01   6.0790781e+00       6.5076
   1.3382500e+00   7.5666667e-03   1.4274992e+00   8.3697417e-01   8.3697417e-01   5.7386883e+00       6.2665
   1.3477000e+00   9.4500000e-03   1.4139826e+00   8.4096509e-01   8.4096509e-01   5.4009553e+00       5.9594
   1.3596667e+00   1.1966667e-02   1.3969585e+00   8.4607379e-01   8.4607379e-01   4.8458538e+00       5.5608
   1.3760500e+00   1.6383333e-02   1.3738184e+00   8.5316952e-01   8.5316952e-01   4.2568467e+00       4.9965
   1.3811000e+00   5.0500000e-03   1.3667247e+00   8.5538077e-01   8.5538077e-01   3.9706262e+00       4.8193
   1.3968500e+00   1.5750000e-02   1.3447185e+00   8.6235146e-01   8.6235146e-01   3.2915179e+00       4.2506
   1.4144833e+00   1.7633333e-02   1.3202929e+00   8.7029172e-01   8.7029172e-01   2.4525430e+00       3.5884
   1.4289833e+00   1.4500000e-02   1.3003753e+00   8.7693144e-01   8.7693144e-01   1.6332585e+00       3.0238
   1.4441000e+00   1.5116667e-02   1.2797718e+00   8.8396227e-01   8.8396227e-01   7.6323954e-01       2.4139


==> graphs/section06/Hossain2012/Fig3_1_rate2.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   3.1666667e-04   3.1666667e-04   1.0011403e+00   9.9943032e-01   9.9943032e-01   9.7644043e-02
   1.7888889e-03   1.4722222e-03   1.0064504e+00   9.9679034e-01   9.9679034e-01   7.9061422e-01
   3.2611111e-03   1.4722222e-03   1.0117745e+00   9.9416426e-01   9.9416426e-01   1.3069979e+00
   4.7333333e-03   1.4722222e-03   1.0171126e+00   9.9155198e-01   9.9155198e-01   1.9500258e+00
   6.6222222e-03   1.8888889e-03   1.0239821e+00   9.8822041e-01   9.8822041e-01   2.5446972e+00
   9.1444444e-03   2.5222222e-03   1.0331909e+00   9.8380654e-01   9.8380654e-01   3.2600693e+00
   1.0616667e-02   1.4722222e-03   1.0385852e+00   9.8124834e-01   9.8124834e-01   3.7633229e+00
   1.3138889e-02   2.5222222e-03   1.0478593e+00   9.7689640e-01   9.7689640e-01   4.4257803e+00
   1.4822222e-02   1.6833333e-03   1.0540718e+00   9.7401332e-01   9.7401332e-01   5.0476974e+00
   1.7344444e-02   2.5222222e-03   1.0634147e+00   9.6972518e-01   9.6972518e-01   5.6153003e+00
   1.9027778e-02   1.6833333e-03   1.0696731e+00   9.6688422e-01   9.6688422e-01   6.0189509e+00
   2.1127778e-02   2.1000000e-03   1.0775063e+00   9.6336329e-01   9.6336329e-01   6.6668690e+00
   2.3438889e-02   2.3111111e-03   1.0861600e+00   9.5951794e-01   9.5951794e-01   7.0570050e+00
   2.5538889e-02   2.1000000e-03   1.0940532e+00   9.5605036e-01   9.5605036e-01   7.8209891e+00
   2.7850000e-02   2.3111111e-03   1.1027730e+00   9.5226305e-01   9.5226305e-01   8.2036129e+00
   2.9533333e-02   1.6833333e-03   1.1091460e+00   9.4952334e-01   9.4952334e-01   8.7577291e+00
   3.2055556e-02   2.5222222e-03   1.1187293e+00   9.4544767e-01   9.4544767e-01   9.2951971e+00
   3.5205556e-02   3.1500000e-03   1.1307558e+00   9.4040644e-01   9.4040644e-01   9.8583748e+00
   3.6677778e-02   1.4722222e-03   1.1363986e+00   9.3806870e-01   9.3806870e-01   1.0159941e+01
   3.9827778e-02   3.1500000e-03   1.1485195e+00   9.3310566e-01   9.3310566e-01   1.0714106e+01
   4.1927778e-02   2.1000000e-03   1.1566357e+00   9.2982603e-01   9.2982603e-01   1.1120812e+01
   4.4661111e-02   2.7333333e-03   1.1672426e+00   9.2559168e-01   9.2559168e-01   1.1633114e+01
   4.6972222e-02   2.3111111e-03   1.1762487e+00   9.2204140e-01   9.2204140e-01   1.2029044e+01
   4.9283333e-02   2.3111111e-03   1.1852895e+00   9.1851825e-01   9.1851825e-01   1.2581771e+01
   5.1805556e-02   2.5222222e-03   1.1951956e+00   9.1470386e-01   9.1470386e-01   1.2807409e+01
   5.4744444e-02   2.9388889e-03   1.2067901e+00   9.1029912e-01   9.1029912e-01   1.3378484e+01
   5.7266667e-02   2.5222222e-03   1.2167855e+00   9.0655256e-01   9.0655256e-01   1.3717137e+01
   5.9994444e-02   2.7277778e-03   1.2276418e+00   9.0253522e-01   9.0253522e-01   1.4126752e+01
   6.2933333e-02   2.9388889e-03   1.2393924e+00   8.9824662e-01   8.9824662e-01   1.4371587e+01
   6.5455556e-02   2.5222222e-03   1.2495216e+00   8.9459841e-01   8.9459841e-01   1.4896227e+01
   6.7977778e-02   2.5222222e-03   1.2596920e+00   8.9097972e-01   8.9097972e-01   1.5106650e+01
   7.1127778e-02   3.1500000e-03   1.2724517e+00   8.8650125e-01   8.8650125e-01   1.5569799e+01
   7.3650000e-02   2.5222222e-03   1.2827148e+00   8.8294763e-01   8.8294763e-01   1.5852442e+01
   7.6588889e-02   2.9388889e-03   1.2947254e+00   8.7884274e-01   8.7884274e-01   1.6160336e+01
   7.9738889e-02   3.1500000e-03   1.3076609e+00   8.7448515e-01   8.7448515e-01   1.6459822e+01
   8.2466667e-02   2.7277778e-03   1.3189144e+00   8.7074640e-01   8.7074640e-01   1.6843283e+01
   8.5200000e-02   2.7333333e-03   1.3302393e+00   8.6703198e-01   8.6703198e-01   1.7147985e+01
   8.8350000e-02   3.1500000e-03   1.3433505e+00   8.6279044e-01   8.6279044e-01   1.7363571e+01
   9.0872222e-02   2.5222222e-03   1.3538951e+00   8.5942401e-01   8.5942401e-01   1.7706455e+01
   9.3388889e-02   2.5166667e-03   1.3644576e+00   8.5609109e-01   8.5609109e-01   1.7935108e+01
   9.6750000e-02   3.3611111e-03   1.3786282e+00   8.5167994e-01   8.5167994e-01   1.8249457e+01
   1.0095000e-01   4.2000000e-03   1.3964385e+00   8.4623131e-01   8.4623131e-01   1.8573508e+01
   1.0346667e-01   2.5166667e-03   1.4071653e+00   8.4299973e-01   8.4299973e-01   1.8685342e+01
   1.0661667e-01   3.1500000e-03   1.4206494e+00   8.3898952e-01   8.3898952e-01   1.8960744e+01
   1.0976667e-01   3.1500000e-03   1.4341979e+00   8.3501728e-01   8.3501728e-01   1.9233454e+01
   1.1270556e-01   2.9388889e-03   1.4468962e+00   8.3134503e-01   8.3134503e-01   1.9437512e+01
   1.1543889e-01   2.7333333e-03   1.4587567e+00   8.2795850e-01   8.2795850e-01   1.9645882e+01
   1.1837778e-01   2.9388889e-03   1.4715631e+00   8.2434794e-01   8.2434794e-01   1.9882283e+01
   1.2152778e-01   3.1500000e-03   1.4853516e+00   8.2051282e-01   8.2051282e-01   2.0145969e+01
   1.2446667e-01   2.9388889e-03   1.4982739e+00   8.1696677e-01   8.1696677e-01   2.0378092e+01
   1.2782778e-01   3.3611111e-03   1.5131214e+00   8.1294865e-01   8.1294865e-01   2.0595404e+01
   1.3118889e-01   3.3611111e-03   1.5280421e+00   8.0896986e-01   8.0896986e-01   2.0810588e+01
   1.3412778e-01   2.9388889e-03   1.5411484e+00   8.0552266e-01   8.0552266e-01   2.0966547e+01
   1.3769444e-01   3.5666667e-03   1.5571296e+00   8.0137837e-01   8.0137837e-01   2.1171695e+01
   1.4063333e-01   2.9388889e-03   1.5703599e+00   7.9799544e-01   7.9799544e-01   2.1428811e+01
   1.4441667e-01   3.7833333e-03   1.5874740e+00   7.9368229e-01   7.9368229e-01   2.1519346e+01
   1.4693333e-01   2.5166667e-03   1.5989097e+00   7.9083892e-01   7.9083892e-01   2.1716911e+01
   1.4987222e-01   2.9388889e-03   1.6123159e+00   7.8754420e-01   7.8754420e-01   2.1934130e+01
   1.5281111e-01   2.9388889e-03   1.6257780e+00   7.8427682e-01   7.8427682e-01   2.2047276e+01
   1.5680556e-01   3.9944444e-03   1.6441651e+00   7.7987912e-01   7.7987912e-01   2.2295964e+01
   1.5932222e-01   2.5166667e-03   1.6558028e+00   7.7713362e-01   7.7713362e-01   2.2385956e+01
   1.6226111e-01   2.9388889e-03   1.6694449e+00   7.7395188e-01   7.7395188e-01   2.2596686e+01
   1.6603889e-01   3.7777778e-03   1.6870633e+00   7.6989999e-01   7.6989999e-01   2.2678636e+01
   1.6940000e-01   3.3611111e-03   1.7028162e+00   7.6633050e-01   7.6633050e-01   2.2772814e+01
   1.7212778e-01   2.7277778e-03   1.7156546e+00   7.6345785e-01   7.6345785e-01   2.2985807e+01
   1.7507222e-01   2.9444444e-03   1.7295669e+00   7.6038110e-01   7.6038110e-01   2.3223332e+01
   1.7842778e-01   3.3555556e-03   1.7454902e+00   7.5690486e-01   7.5690486e-01   2.3281107e+01
   1.8241667e-01   3.9888889e-03   1.7645137e+00   7.5281364e-01   7.5281364e-01   2.3416494e+01
   1.8535556e-01   2.9388889e-03   1.7785956e+00   7.4982754e-01   7.4982754e-01   2.3486098e+01
   1.8913333e-01   3.7777778e-03   1.7967794e+00   7.4602369e-01   7.4602369e-01   2.3625824e+01
   1.9207778e-01   2.9444444e-03   1.8110161e+00   7.4308559e-01   7.4308559e-01   2.3823101e+01
   1.9522222e-01   3.1444444e-03   1.8262820e+00   7.3997336e-01   7.3997336e-01   2.3915865e+01
   1.9900556e-01   3.7833333e-03   1.8447344e+00   7.3626317e-01   7.3626317e-01   2.3923399e+01
   2.0278333e-01   3.7777778e-03   1.8632523e+00   7.3259537e-01   7.3259537e-01   2.4090300e+01
   2.0593333e-01   3.1500000e-03   1.8787637e+00   7.2956489e-01   7.2956489e-01   2.4180480e+01
   2.0950000e-01   3.5666667e-03   1.8964044e+00   7.2616368e-01   7.2616368e-01   2.4288214e+01
   2.1160000e-01   2.1000000e-03   1.9068296e+00   7.2417589e-01   7.2417589e-01   2.4347300e+01
   2.1600556e-01   4.4055556e-03   1.9287932e+00   7.2004090e-01   7.2004090e-01   2.4426739e+01
   2.1852778e-01   2.5222222e-03   1.9414242e+00   7.1769476e-01   7.1769476e-01   2.4565185e+01
   2.2167778e-01   3.1500000e-03   1.9572570e+00   7.1478606e-01   7.1478606e-01   2.4558334e+01
   2.2566667e-01   3.9888889e-03   1.9773984e+00   7.1113640e-01   7.1113640e-01   2.4617835e+01
   2.2860556e-01   2.9388889e-03   1.9923040e+00   7.0847119e-01   7.0847119e-01   2.4771553e+01
   2.3196111e-01   3.3555556e-03   2.0093913e+00   7.0545244e-01   7.0545244e-01   2.4849562e+01
   2.3595000e-01   3.9888889e-03   2.0297986e+00   7.0189723e-01   7.0189723e-01   2.4815226e+01
   2.3867778e-01   2.7277778e-03   2.0438133e+00   6.9948658e-01   6.9948658e-01   2.4912075e+01
   2.4225000e-01   3.5722222e-03   2.0622396e+00   6.9635458e-01   6.9635458e-01   2.4951360e+01
   2.4581667e-01   3.5666667e-03   2.0807197e+00   6.9325532e-01   6.9325532e-01   2.5020624e+01
   2.4875556e-01   2.9388889e-03   2.0960090e+00   6.9072222e-01   6.9072222e-01   2.5018857e+01
   2.5274444e-01   3.9888889e-03   2.1168504e+00   6.8731357e-01   6.8731357e-01   2.5163718e+01
   2.5673333e-01   3.9888889e-03   2.1377949e+00   6.8393839e-01   6.8393839e-01   2.5188220e+01
   2.5946111e-01   2.7277778e-03   2.1521770e+00   6.8164932e-01   6.8164932e-01   2.5192396e+01
   2.6198333e-01   2.5222222e-03   2.1655183e+00   6.7954633e-01   6.7954633e-01   2.5291627e+01
   2.6617778e-01   4.1944444e-03   2.1877960e+00   6.7607767e-01   6.7607767e-01   2.5279423e+01
   2.6996111e-01   3.7833333e-03   2.2079880e+00   6.7297921e-01   6.7297921e-01   2.5455641e+01
   2.7268889e-01   2.7277778e-03   2.2226039e+00   6.7076279e-01   6.7076279e-01   2.5458936e+01
   2.7730556e-01   4.6166667e-03   2.2474507e+00   6.6704466e-01   6.6704466e-01   2.5462095e+01
   2.7898889e-01   1.6833333e-03   2.2383751e+00   6.6839558e-01   6.6839558e-01   2.5136085e+01
   2.8172222e-01   2.7333333e-03   2.2236774e+00   6.7060086e-01   6.7060086e-01   2.4781988e+01
   2.8403333e-01   2.3111111e-03   2.2112880e+00   6.7247687e-01   6.7247687e-01   2.4442248e+01
   2.8613333e-01   2.1000000e-03   2.2000602e+00   6.7419063e-01   6.7419063e-01   2.4153014e+01
   2.8865556e-01   2.5222222e-03   2.1866128e+00   6.7626055e-01   6.7626055e-01   2.3786450e+01
   2.9096667e-01   2.3111111e-03   2.1743272e+00   6.7816840e-01   6.7816840e-01   2.3529527e+01
   2.9327778e-01   2.3111111e-03   2.1620762e+00   6.8008705e-01   6.8008705e-01   2.3123232e+01
   2.9621667e-01   2.9388889e-03   2.1465473e+00   6.8254261e-01   6.8254261e-01   2.2851049e+01
   2.9790000e-01   1.6833333e-03   2.1376779e+00   6.8395710e-01   6.8395710e-01   2.2660730e+01
   3.0062778e-01   2.7277778e-03   2.1233444e+00   6.8626173e-01   6.8626173e-01   2.2319702e+01
   3.0315000e-01   2.5222222e-03   2.1101339e+00   6.8840655e-01   6.8840655e-01   2.2000647e+01
   3.0567222e-01   2.5222222e-03   2.0969646e+00   6.9056481e-01   6.9056481e-01   2.1709700e+01
   3.0819444e-01   2.5222222e-03   2.0838366e+00   6.9273666e-01   6.9273666e-01   2.1296318e+01
   3.1008333e-01   1.8888889e-03   2.0740320e+00   6.9437211e-01   6.9437211e-01   2.1044961e+01
   3.1344444e-01   3.3611111e-03   2.0566428e+00   6.9730144e-01   6.9730144e-01   2.0709783e+01
   3.1617778e-01   2.7333333e-03   2.0425555e+00   6.9970193e-01   6.9970193e-01   2.0446760e+01
   3.1848889e-01   2.3111111e-03   2.0306820e+00   7.0174454e-01   7.0174454e-01   2.0140630e+01
   3.2080000e-01   2.3111111e-03   2.0188431e+00   7.0379911e-01   7.0379911e-01   1.9893937e+01
   3.2352778e-01   2.7277778e-03   2.0049144e+00   7.0623963e-01   7.0623963e-01   1.9594830e+01
   3.2626111e-01   2.7333333e-03   1.9910057e+00   7.0870215e-01   7.0870215e-01   1.9386193e+01
   3.2877778e-01   2.5166667e-03   1.9782423e+00   7.1098471e-01   7.1098471e-01   1.9016210e+01
   3.3108889e-01   2.3111111e-03   1.9665575e+00   7.1309383e-01   7.1309383e-01   1.8700886e+01
   3.3361111e-01   2.5222222e-03   1.9538448e+00   7.1540993e-01   7.1540993e-01   1.8419803e+01
   3.3634444e-01   2.7333333e-03   1.9401147e+00   7.1793694e-01   7.1793694e-01   1.8048217e+01
   3.3928333e-01   2.9388889e-03   1.9254060e+00   7.2067397e-01   7.2067397e-01   1.7741480e+01
   3.4201111e-01   2.7277778e-03   1.9118040e+00   7.2323314e-01   7.2323314e-01   1.7521842e+01
   3.4453333e-01   2.5222222e-03   1.8992699e+00   7.2561568e-01   7.2561568e-01   1.7264429e+01
   3.4747222e-01   2.9388889e-03   1.8847171e+00   7.2841170e-01   7.2841170e-01   1.7014677e+01
   3.4978333e-01   2.3111111e-03   1.8733123e+00   7.3062563e-01   7.3062563e-01   1.6749081e+01
   3.5314444e-01   3.3611111e-03   1.8567878e+00   7.3386955e-01   7.3386955e-01   1.6313406e+01
   3.5545556e-01   2.3111111e-03   1.8454679e+00   7.3611684e-01   7.3611684e-01   1.6011645e+01
   3.5860556e-01   3.1500000e-03   1.8300949e+00   7.3920211e-01   7.3920211e-01   1.5693482e+01
   3.6133889e-01   2.7333333e-03   1.8168075e+00   7.4190030e-01   7.4190030e-01   1.5428633e+01
   3.6406667e-01   2.7277778e-03   1.8035953e+00   7.4461273e-01   7.4461273e-01   1.5161730e+01
   3.6658889e-01   2.5222222e-03   1.7914216e+00   7.4713846e-01   7.4713846e-01   1.4888676e+01
   3.6952778e-01   2.9388889e-03   1.7772889e+00   7.5010314e-01   7.5010314e-01   1.4524172e+01
   3.7267778e-01   3.1500000e-03   1.7622032e+00   7.5330702e-01   7.5330702e-01   1.4259198e+01
   3.7541111e-01   2.7333333e-03   1.7491650e+00   7.5610936e-01   7.5610936e-01   1.4049646e+01
   3.7792778e-01   2.5166667e-03   1.7372031e+00   7.5870807e-01   7.5870807e-01   1.3702495e+01
   3.8107778e-01   3.1500000e-03   1.7222888e+00   7.6198604e-01   7.6198604e-01   1.3397696e+01
   3.8317778e-01   2.1000000e-03   1.7123816e+00   7.6418713e-01   7.6418713e-01   1.3237402e+01
   3.8548889e-01   2.3111111e-03   1.7015115e+00   7.6662425e-01   7.6662425e-01   1.2980022e+01
   3.8675000e-01   1.2611111e-03   1.6955946e+00   7.6796068e-01   7.6796068e-01   1.2835848e+01
   3.8863889e-01   1.8888889e-03   1.6867516e+00   7.6997113e-01   7.6997113e-01   1.2668874e+01
   3.9011111e-01   1.4722222e-03   1.6798752e+00   7.7154541e-01   7.7154541e-01   1.2460227e+01
   3.9158333e-01   1.4722222e-03   1.6730129e+00   7.7312614e-01   7.7312614e-01   1.2284278e+01
   3.9347222e-01   1.8888889e-03   1.6642290e+00   7.7516375e-01   7.7516375e-01   1.2114724e+01
   3.9515000e-01   1.6777778e-03   1.6564462e+00   7.7698267e-01   7.7698267e-01   1.1906949e+01
   3.9704444e-01   1.8944444e-03   1.6476803e+00   7.7904676e-01   7.7904676e-01   1.1803415e+01
   3.9851111e-01   1.4666667e-03   1.6409098e+00   7.8065231e-01   7.8065231e-01   1.1658262e+01
   4.0019444e-01   1.6833333e-03   1.6331562e+00   7.8250323e-01   7.8250323e-01   1.1345906e+01
   4.0166111e-01   1.4666667e-03   1.6264156e+00   7.8412308e-01   7.8412308e-01   1.1130941e+01
   4.0355556e-01   1.8944444e-03   1.6177296e+00   7.8622533e-01   7.8622533e-01   1.0955971e+01
   4.0544444e-01   1.8888889e-03   1.6090923e+00   7.8833268e-01   7.8833268e-01   1.0848561e+01
   4.0754444e-01   2.1000000e-03   1.5995167e+00   7.9068885e-01   7.9068885e-01   1.0640695e+01
   4.0943333e-01   1.8888889e-03   1.5909281e+00   7.9282022e-01   7.9282022e-01   1.0428361e+01
   4.1090556e-01   1.4722222e-03   1.5842502e+00   7.9448942e-01   7.9448942e-01   1.0243273e+01
   4.1258333e-01   1.6777778e-03   1.5766569e+00   7.9640027e-01   7.9640027e-01   1.0025803e+01
   4.1489444e-01   2.3111111e-03   1.5662272e+00   7.9904754e-01   7.9904754e-01   9.8510575e+00
   4.1594444e-01   1.0500000e-03   1.5615002e+00   8.0025608e-01   8.0025608e-01   9.6574104e+00
   4.1741667e-01   1.4722222e-03   1.5548843e+00   8.0195677e-01   8.0195677e-01   9.4689442e+00
   4.1972222e-01   2.3055556e-03   1.5445518e+00   8.0463470e-01   8.0463470e-01   9.2910364e+00
   4.2140556e-01   1.6833333e-03   1.5370297e+00   8.0660122e-01   8.0660122e-01   9.1036241e+00
   4.2245556e-01   1.0500000e-03   1.5323469e+00   8.0783275e-01   8.0783275e-01   8.8717808e+00
   4.2350556e-01   1.0500000e-03   1.5276713e+00   8.0906803e-01   8.0906803e-01   8.7800063e+00
   4.2539444e-01   1.8888889e-03   1.5192781e+00   8.1129978e-01   8.1129978e-01   8.6281732e+00
   4.2665556e-01   1.2611111e-03   1.5136873e+00   8.1279667e-01   8.1279667e-01   8.4675532e+00
   4.3022778e-01   3.5722222e-03   1.4979067e+00   8.1706689e-01   8.1706689e-01   8.1218982e+00
   4.3295556e-01   2.7277778e-03   1.4859122e+00   8.2035800e-01   8.2035800e-01   7.7270341e+00
   4.3631667e-01   3.3611111e-03   1.4711992e+00   8.2444989e-01   8.2444989e-01   7.3359798e+00
   4.3925556e-01   2.9388889e-03   1.4583944e+00   8.2806134e-01   8.2806134e-01   7.0085787e+00
   4.4156667e-01   2.3111111e-03   1.4483641e+00   8.3092365e-01   8.3092365e-01   6.7080467e+00
   4.4408889e-01   2.5222222e-03   1.4374571e+00   8.3407010e-01   8.3407010e-01   6.3712196e+00
   4.4660556e-01   2.5166667e-03   1.4266152e+00   8.3723345e-01   8.3723345e-01   6.1046039e+00
   4.5017778e-01   3.5722222e-03   1.4112965e+00   8.4176501e-01   8.4176501e-01   5.6990690e+00
   4.5206667e-01   1.8888889e-03   1.4032298e+00   8.4418106e-01   8.4418106e-01   5.4221074e+00
   4.5501111e-01   2.9444444e-03   1.3907013e+00   8.4797504e-01   8.4797504e-01   5.0414236e+00
   4.5773889e-01   2.7277778e-03   1.3791449e+00   8.5152039e-01   8.5152039e-01   4.6557048e+00
   4.6151667e-01   3.7777778e-03   1.3632197e+00   8.5647970e-01   8.5647970e-01   4.2366196e+00
   4.6508889e-01   3.5722222e-03   1.3482461e+00   8.6122259e-01   8.6122259e-01   3.6990113e+00
   4.6718889e-01   2.1000000e-03   1.3394822e+00   8.6403539e-01   8.6403539e-01   3.4860717e+00
   4.6866111e-01   1.4722222e-03   1.3333552e+00   8.6601831e-01   8.6601831e-01   3.0800980e+00
   4.7181111e-01   3.1500000e-03   1.3202929e+00   8.7029172e-01   8.7029172e-01   2.5660813e+00
   4.7517222e-01   3.3611111e-03   1.3064261e+00   8.7489829e-01   8.7489829e-01   2.0476907e+00
   4.8042222e-01   5.2500000e-03   1.2849129e+00   8.8219207e-01   8.8219207e-01   1.2985514e+00


==> graphs/section06/Hossain2012/Fig3_1_rate2_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00        0   
   3.1666667e-04   3.1666667e-04   1.0011403e+00   9.9943032e-01   9.9943032e-01   9.7644043e-02       0.1201
   1.7888889e-03   1.4722222e-03   1.0064504e+00   9.9679034e-01   9.9679034e-01   7.9061422e-01       0.6725
   3.2611111e-03   1.4722222e-03   1.0117745e+00   9.9416426e-01   9.9416426e-01   1.3069979e+00       1.2107
   4.7333333e-03   1.4722222e-03   1.0171126e+00   9.9155198e-01   9.9155198e-01   1.9500258e+00       1.7350
   6.6222222e-03   1.8888889e-03   1.0239821e+00   9.8822041e-01   9.8822041e-01   2.5446972e+00       2.3894
   9.1444444e-03   2.5222222e-03   1.0331909e+00   9.8380654e-01   9.8380654e-01   3.2600693e+00       3.2326
   1.0616667e-02   1.4722222e-03   1.0385852e+00   9.8124834e-01   9.8124834e-01   3.7633229e+00       3.7058
   1.3138889e-02   2.5222222e-03   1.0478593e+00   9.7689640e-01   9.7689640e-01   4.4257803e+00       4.4929
   1.4822222e-02   1.6833333e-03   1.0540718e+00   9.7401332e-01   9.7401332e-01   5.0476974e+00       4.9977
   1.7344444e-02   2.5222222e-03   1.0634147e+00   9.6972518e-01   9.6972518e-01   5.6153003e+00       5.7304
   1.9027778e-02   1.6833333e-03   1.0696731e+00   9.6688422e-01   9.6688422e-01   6.0189509e+00       6.2005
   2.1127778e-02   2.1000000e-03   1.0775063e+00   9.6336329e-01   9.6336329e-01   6.6668690e+00       6.7697
   2.3438889e-02   2.3111111e-03   1.0861600e+00   9.5951794e-01   9.5951794e-01   7.0570050e+00       7.3739
   2.5538889e-02   2.1000000e-03   1.0940532e+00   9.5605036e-01   9.5605036e-01   7.8209891e+00       7.9025
   2.7850000e-02   2.3111111e-03   1.1027730e+00   9.5226305e-01   9.5226305e-01   8.2036129e+00       8.4638
   2.9533333e-02   1.6833333e-03   1.1091460e+00   9.4952334e-01   9.4952334e-01   8.7577291e+00       8.8582
   3.2055556e-02   2.5222222e-03   1.1187293e+00   9.4544767e-01   9.4544767e-01   9.2951971e+00       9.4310
   3.5205556e-02   3.1500000e-03   1.1307558e+00   9.4040644e-01   9.4040644e-01   9.8583748e+00      10.1150
   3.6677778e-02   1.4722222e-03   1.1363986e+00   9.3806870e-01   9.3806870e-01   1.0159941e+01      10.4210
   3.9827778e-02   3.1500000e-03   1.1485195e+00   9.3310566e-01   9.3310566e-01   1.0714106e+01      11.0540
   4.1927778e-02   2.1000000e-03   1.1566357e+00   9.2982603e-01   9.2982603e-01   1.1120812e+01      11.4570
   4.4661111e-02   2.7333333e-03   1.1672426e+00   9.2559168e-01   9.2559168e-01   1.1633114e+01      11.9620
   4.6972222e-02   2.3111111e-03   1.1762487e+00   9.2204140e-01   9.2204140e-01   1.2029044e+01      12.3710
   4.9283333e-02   2.3111111e-03   1.1852895e+00   9.1851825e-01   9.1851825e-01   1.2581771e+01      12.7650
   5.1805556e-02   2.5222222e-03   1.1951956e+00   9.1470386e-01   9.1470386e-01   1.2807409e+01      13.1780
   5.4744444e-02   2.9388889e-03   1.2067901e+00   9.1029912e-01   9.1029912e-01   1.3378484e+01      13.6400
   5.7266667e-02   2.5222222e-03   1.2167855e+00   9.0655256e-01   9.0655256e-01   1.3717137e+01      14.0180
   5.9994444e-02   2.7277778e-03   1.2276418e+00   9.0253522e-01   9.0253522e-01   1.4126752e+01      14.4100
   6.2933333e-02   2.9388889e-03   1.2393924e+00   8.9824662e-01   8.9824662e-01   1.4371587e+01      14.8140
   6.5455556e-02   2.5222222e-03   1.2495216e+00   8.9459841e-01   8.9459841e-01   1.4896227e+01      15.1450
   6.7977778e-02   2.5222222e-03   1.2596920e+00   8.9097972e-01   8.9097972e-01   1.5106650e+01      15.4630
   7.1127778e-02   3.1500000e-03   1.2724517e+00   8.8650125e-01   8.8650125e-01   1.5569799e+01      15.8430
   7.3650000e-02   2.5222222e-03   1.2827148e+00   8.8294763e-01   8.8294763e-01   1.5852442e+01      16.1330
   7.6588889e-02   2.9388889e-03   1.2947254e+00   8.7884274e-01   8.7884274e-01   1.6160336e+01      16.4580
   7.9738889e-02   3.1500000e-03   1.3076609e+00   8.7448515e-01   8.7448515e-01   1.6459822e+01      16.7900
   8.2466667e-02   2.7277778e-03   1.3189144e+00   8.7074640e-01   8.7074640e-01   1.6843283e+01      17.0640
   8.5200000e-02   2.7333333e-03   1.3302393e+00   8.6703198e-01   8.6703198e-01   1.7147985e+01      17.3270
   8.8350000e-02   3.1500000e-03   1.3433505e+00   8.6279044e-01   8.6279044e-01   1.7363571e+01      17.6170
   9.0872222e-02   2.5222222e-03   1.3538951e+00   8.5942401e-01   8.5942401e-01   1.7706455e+01      17.8390
   9.3388889e-02   2.5166667e-03   1.3644576e+00   8.5609109e-01   8.5609109e-01   1.7935108e+01      18.0520
   9.6750000e-02   3.3611111e-03   1.3786282e+00   8.5167994e-01   8.5167994e-01   1.8249457e+01      18.3250
   1.0095000e-01   4.2000000e-03   1.3964385e+00   8.4623131e-01   8.4623131e-01   1.8573508e+01      18.6480
   1.0346667e-01   2.5166667e-03   1.4071653e+00   8.4299973e-01   8.4299973e-01   1.8685342e+01      18.8320
   1.0661667e-01   3.1500000e-03   1.4206494e+00   8.3898952e-01   8.3898952e-01   1.8960744e+01      19.0530
   1.0976667e-01   3.1500000e-03   1.4341979e+00   8.3501728e-01   8.3501728e-01   1.9233454e+01      19.2630
   1.1270556e-01   2.9388889e-03   1.4468962e+00   8.3134503e-01   8.3134503e-01   1.9437512e+01      19.4520
   1.1543889e-01   2.7333333e-03   1.4587567e+00   8.2795850e-01   8.2795850e-01   1.9645882e+01      19.6200
   1.1837778e-01   2.9388889e-03   1.4715631e+00   8.2434794e-01   8.2434794e-01   1.9882283e+01      19.7940
   1.2152778e-01   3.1500000e-03   1.4853516e+00   8.2051282e-01   8.2051282e-01   2.0145969e+01      19.9730
   1.2446667e-01   2.9388889e-03   1.4982739e+00   8.1696677e-01   8.1696677e-01   2.0378092e+01      20.1330
   1.2782778e-01   3.3611111e-03   1.5131214e+00   8.1294865e-01   8.1294865e-01   2.0595404e+01      20.3090
   1.3118889e-01   3.3611111e-03   1.5280421e+00   8.0896986e-01   8.0896986e-01   2.0810588e+01      20.4760
   1.3412778e-01   2.9388889e-03   1.5411484e+00   8.0552266e-01   8.0552266e-01   2.0966547e+01      20.6170
   1.3769444e-01   3.5666667e-03   1.5571296e+00   8.0137837e-01   8.0137837e-01   2.1171695e+01      20.7810
   1.4063333e-01   2.9388889e-03   1.5703599e+00   7.9799544e-01   7.9799544e-01   2.1428811e+01      20.9110
   1.4441667e-01   3.7833333e-03   1.5874740e+00   7.9368229e-01   7.9368229e-01   2.1519346e+01      21.0710
   1.4693333e-01   2.5166667e-03   1.5989097e+00   7.9083892e-01   7.9083892e-01   2.1716911e+01      21.1730
   1.4987222e-01   2.9388889e-03   1.6123159e+00   7.8754420e-01   7.8754420e-01   2.1934130e+01      21.2890
   1.5281111e-01   2.9388889e-03   1.6257780e+00   7.8427682e-01   7.8427682e-01   2.2047276e+01      21.4000
   1.5680556e-01   3.9944444e-03   1.6441651e+00   7.7987912e-01   7.7987912e-01   2.2295964e+01      21.5450
   1.5932222e-01   2.5166667e-03   1.6558028e+00   7.7713362e-01   7.7713362e-01   2.2385956e+01      21.6340
   1.6226111e-01   2.9388889e-03   1.6694449e+00   7.7395188e-01   7.7395188e-01   2.2596686e+01      21.7330
   1.6603889e-01   3.7777778e-03   1.6870633e+00   7.6989999e-01   7.6989999e-01   2.2678636e+01      21.8570
   1.6940000e-01   3.3611111e-03   1.7028162e+00   7.6633050e-01   7.6633050e-01   2.2772814e+01      21.9620
   1.7212778e-01   2.7277778e-03   1.7156546e+00   7.6345785e-01   7.6345785e-01   2.2985807e+01      22.0450
   1.7507222e-01   2.9444444e-03   1.7295669e+00   7.6038110e-01   7.6038110e-01   2.3223332e+01      22.1310
   1.7842778e-01   3.3555556e-03   1.7454902e+00   7.5690486e-01   7.5690486e-01   2.3281107e+01      22.2260
   1.8241667e-01   3.9888889e-03   1.7645137e+00   7.5281364e-01   7.5281364e-01   2.3416494e+01      22.3350
   1.8535556e-01   2.9388889e-03   1.7785956e+00   7.4982754e-01   7.4982754e-01   2.3486098e+01      22.4120
   1.8913333e-01   3.7777778e-03   1.7967794e+00   7.4602369e-01   7.4602369e-01   2.3625824e+01      22.5070
   1.9207778e-01   2.9444444e-03   1.8110161e+00   7.4308559e-01   7.4308559e-01   2.3823101e+01      22.5790
   1.9522222e-01   3.1444444e-03   1.8262820e+00   7.3997336e-01   7.3997336e-01   2.3915865e+01      22.6540
   1.9900556e-01   3.7833333e-03   1.8447344e+00   7.3626317e-01   7.3626317e-01   2.3923399e+01      22.7400
   2.0278333e-01   3.7777778e-03   1.8632523e+00   7.3259537e-01   7.3259537e-01   2.4090300e+01      22.8230
   2.0593333e-01   3.1500000e-03   1.8787637e+00   7.2956489e-01   7.2956489e-01   2.4180480e+01      22.8900
   2.0950000e-01   3.5666667e-03   1.8964044e+00   7.2616368e-01   7.2616368e-01   2.4288214e+01      22.9630
   2.1160000e-01   2.1000000e-03   1.9068296e+00   7.2417589e-01   7.2417589e-01   2.4347300e+01      23.0040
   2.1600556e-01   4.4055556e-03   1.9287932e+00   7.2004090e-01   7.2004090e-01   2.4426739e+01      23.0890
   2.1852778e-01   2.5222222e-03   1.9414242e+00   7.1769476e-01   7.1769476e-01   2.4565185e+01      23.1360
   2.2167778e-01   3.1500000e-03   1.9572570e+00   7.1478606e-01   7.1478606e-01   2.4558334e+01      23.1930
   2.2566667e-01   3.9888889e-03   1.9773984e+00   7.1113640e-01   7.1113640e-01   2.4617835e+01      23.2620
   2.2860556e-01   2.9388889e-03   1.9923040e+00   7.0847119e-01   7.0847119e-01   2.4771553e+01      23.3120
   2.3196111e-01   3.3555556e-03   2.0093913e+00   7.0545244e-01   7.0545244e-01   2.4849562e+01      23.3670
   2.3595000e-01   3.9888889e-03   2.0297986e+00   7.0189723e-01   7.0189723e-01   2.4815226e+01      23.4290
   2.3867778e-01   2.7277778e-03   2.0438133e+00   6.9948658e-01   6.9948658e-01   2.4912075e+01      23.4710
   2.4225000e-01   3.5722222e-03   2.0622396e+00   6.9635458e-01   6.9635458e-01   2.4951360e+01      23.5230
   2.4581667e-01   3.5666667e-03   2.0807197e+00   6.9325532e-01   6.9325532e-01   2.5020624e+01      23.5740
   2.4875556e-01   2.9388889e-03   2.0960090e+00   6.9072222e-01   6.9072222e-01   2.5018857e+01      23.6140
   2.5274444e-01   3.9888889e-03   2.1168504e+00   6.8731357e-01   6.8731357e-01   2.5163718e+01      23.6670
   2.5673333e-01   3.9888889e-03   2.1377949e+00   6.8393839e-01   6.8393839e-01   2.5188220e+01      23.7180
   2.5946111e-01   2.7277778e-03   2.1521770e+00   6.8164932e-01   6.8164932e-01   2.5192396e+01      23.7510
   2.6198333e-01   2.5222222e-03   2.1655183e+00   6.7954633e-01   6.7954633e-01   2.5291627e+01      23.7820
   2.6617778e-01   4.1944444e-03   2.1877960e+00   6.7607767e-01   6.7607767e-01   2.5279423e+01      23.8300
   2.6996111e-01   3.7833333e-03   2.2079880e+00   6.7297921e-01   6.7297921e-01   2.5455641e+01      23.8720
   2.7268889e-01   2.7277778e-03   2.2226039e+00   6.7076279e-01   6.7076279e-01   2.5458936e+01      23.9010
   2.7730556e-01   4.6166667e-03   2.2474507e+00   6.6704466e-01   6.6704466e-01   2.5462095e+01      23.9490
   2.7898889e-01   1.6833333e-03   2.2383751e+00   6.6839558e-01   6.6839558e-01   2.5136085e+01      23.6630
   2.8172222e-01   2.7333333e-03   2.2236774e+00   6.7060086e-01   6.7060086e-01   2.4781988e+01      23.2120
   2.8403333e-01   2.3111111e-03   2.2112880e+00   6.7247687e-01   6.7247687e-01   2.4442248e+01      22.8480
   2.8613333e-01   2.1000000e-03   2.2000602e+00   6.7419063e-01   6.7419063e-01   2.4153014e+01      22.5270
   2.8865556e-01   2.5222222e-03   2.1866128e+00   6.7626055e-01   6.7626055e-01   2.3786450e+01      22.1540
   2.9096667e-01   2.3111111e-03   2.1743272e+00   6.7816840e-01   6.7816840e-01   2.3529527e+01      21.8220
   2.9327778e-01   2.3111111e-03   2.1620762e+00   6.8008705e-01   6.8008705e-01   2.3123232e+01      21.4990
   2.9621667e-01   2.9388889e-03   2.1465473e+00   6.8254261e-01   6.8254261e-01   2.2851049e+01      21.0980
   2.9790000e-01   1.6833333e-03   2.1376779e+00   6.8395710e-01   6.8395710e-01   2.2660730e+01      20.8760
   3.0062778e-01   2.7277778e-03   2.1233444e+00   6.8626173e-01   6.8626173e-01   2.2319702e+01      20.5210
   3.0315000e-01   2.5222222e-03   2.1101339e+00   6.8840655e-01   6.8840655e-01   2.2000647e+01      20.2000
   3.0567222e-01   2.5222222e-03   2.0969646e+00   6.9056481e-01   6.9056481e-01   2.1709700e+01      19.8870
   3.0819444e-01   2.5222222e-03   2.0838366e+00   6.9273666e-01   6.9273666e-01   2.1296318e+01      19.5790
   3.1008333e-01   1.8888889e-03   2.0740320e+00   6.9437211e-01   6.9437211e-01   2.1044961e+01      19.3530
   3.1344444e-01   3.3611111e-03   2.0566428e+00   6.9730144e-01   6.9730144e-01   2.0709783e+01      18.9550
   3.1617778e-01   2.7333333e-03   2.0425555e+00   6.9970193e-01   6.9970193e-01   2.0446760e+01      18.6390
   3.1848889e-01   2.3111111e-03   2.0306820e+00   7.0174454e-01   7.0174454e-01   2.0140630e+01      18.3760
   3.2080000e-01   2.3111111e-03   2.0188431e+00   7.0379911e-01   7.0379911e-01   1.9893937e+01      18.1170
   3.2352778e-01   2.7277778e-03   2.0049144e+00   7.0623963e-01   7.0623963e-01   1.9594830e+01      17.8140
   3.2626111e-01   2.7333333e-03   1.9910057e+00   7.0870215e-01   7.0870215e-01   1.9386193e+01      17.5150
   3.2877778e-01   2.5166667e-03   1.9782423e+00   7.1098471e-01   7.1098471e-01   1.9016210e+01      17.2420
   3.3108889e-01   2.3111111e-03   1.9665575e+00   7.1309383e-01   7.1309383e-01   1.8700886e+01      16.9950
   3.3361111e-01   2.5222222e-03   1.9538448e+00   7.1540993e-01   7.1540993e-01   1.8419803e+01      16.7280
   3.3634444e-01   2.7333333e-03   1.9401147e+00   7.1793694e-01   7.1793694e-01   1.8048217e+01      16.4410
   3.3928333e-01   2.9388889e-03   1.9254060e+00   7.2067397e-01   7.2067397e-01   1.7741480e+01      16.1340
   3.4201111e-01   2.7277778e-03   1.9118040e+00   7.2323314e-01   7.2323314e-01   1.7521842e+01      15.8530
   3.4453333e-01   2.5222222e-03   1.8992699e+00   7.2561568e-01   7.2561568e-01   1.7264429e+01      15.5950
   3.4747222e-01   2.9388889e-03   1.8847171e+00   7.2841170e-01   7.2841170e-01   1.7014677e+01      15.2960
   3.4978333e-01   2.3111111e-03   1.8733123e+00   7.3062563e-01   7.3062563e-01   1.6749081e+01      15.0630
   3.5314444e-01   3.3611111e-03   1.8567878e+00   7.3386955e-01   7.3386955e-01   1.6313406e+01      14.7240
   3.5545556e-01   2.3111111e-03   1.8454679e+00   7.3611684e-01   7.3611684e-01   1.6011645e+01      14.4940
   3.5860556e-01   3.1500000e-03   1.8300949e+00   7.3920211e-01   7.3920211e-01   1.5693482e+01      14.1800
   3.6133889e-01   2.7333333e-03   1.8168075e+00   7.4190030e-01   7.4190030e-01   1.5428633e+01      13.9090
   3.6406667e-01   2.7277778e-03   1.8035953e+00   7.4461273e-01   7.4461273e-01   1.5161730e+01      13.6400
   3.6658889e-01   2.5222222e-03   1.7914216e+00   7.4713846e-01   7.4713846e-01   1.4888676e+01      13.3910
   3.6952778e-01   2.9388889e-03   1.7772889e+00   7.5010314e-01   7.5010314e-01   1.4524172e+01      13.1020
   3.7267778e-01   3.1500000e-03   1.7622032e+00   7.5330702e-01   7.5330702e-01   1.4259198e+01      12.7920
   3.7541111e-01   2.7333333e-03   1.7491650e+00   7.5610936e-01   7.5610936e-01   1.4049646e+01      12.5230
   3.7792778e-01   2.5166667e-03   1.7372031e+00   7.5870807e-01   7.5870807e-01   1.3702495e+01      12.2760
   3.8107778e-01   3.1500000e-03   1.7222888e+00   7.6198604e-01   7.6198604e-01   1.3397696e+01      11.9660
   3.8317778e-01   2.1000000e-03   1.7123816e+00   7.6418713e-01   7.6418713e-01   1.3237402e+01      11.7600
   3.8548889e-01   2.3111111e-03   1.7015115e+00   7.6662425e-01   7.6662425e-01   1.2980022e+01      11.5320
   3.8675000e-01   1.2611111e-03   1.6955946e+00   7.6796068e-01   7.6796068e-01   1.2835848e+01      11.4080
   3.8863889e-01   1.8888889e-03   1.6867516e+00   7.6997113e-01   7.6997113e-01   1.2668874e+01      11.2210
   3.9011111e-01   1.4722222e-03   1.6798752e+00   7.7154541e-01   7.7154541e-01   1.2460227e+01      11.0760
   3.9158333e-01   1.4722222e-03   1.6730129e+00   7.7312614e-01   7.7312614e-01   1.2284278e+01      10.9300
   3.9347222e-01   1.8888889e-03   1.6642290e+00   7.7516375e-01   7.7516375e-01   1.2114724e+01      10.7420
   3.9515000e-01   1.6777778e-03   1.6564462e+00   7.7698267e-01   7.7698267e-01   1.1906949e+01      10.5750
   3.9704444e-01   1.8944444e-03   1.6476803e+00   7.7904676e-01   7.7904676e-01   1.1803415e+01      10.3860
   3.9851111e-01   1.4666667e-03   1.6409098e+00   7.8065231e-01   7.8065231e-01   1.1658262e+01      10.2390
   4.0019444e-01   1.6833333e-03   1.6331562e+00   7.8250323e-01   7.8250323e-01   1.1345906e+01      10.0700
   4.0166111e-01   1.4666667e-03   1.6264156e+00   7.8412308e-01   7.8412308e-01   1.1130941e+01       9.9218
   4.0355556e-01   1.8944444e-03   1.6177296e+00   7.8622533e-01   7.8622533e-01   1.0955971e+01       9.7299
   4.0544444e-01   1.8888889e-03   1.6090923e+00   7.8833268e-01   7.8833268e-01   1.0848561e+01       9.5377
   4.0754444e-01   2.1000000e-03   1.5995167e+00   7.9068885e-01   7.9068885e-01   1.0640695e+01       9.3229
   4.0943333e-01   1.8888889e-03   1.5909281e+00   7.9282022e-01   7.9282022e-01   1.0428361e+01       9.1287
   4.1090556e-01   1.4722222e-03   1.5842502e+00   7.9448942e-01   7.9448942e-01   1.0243273e+01       8.9768
   4.1258333e-01   1.6777778e-03   1.5766569e+00   7.9640027e-01   7.9640027e-01   1.0025803e+01       8.8029
   4.1489444e-01   2.3111111e-03   1.5662272e+00   7.9904754e-01   7.9904754e-01   9.8510575e+00       8.5615
   4.1594444e-01   1.0500000e-03   1.5615002e+00   8.0025608e-01   8.0025608e-01   9.6574104e+00       8.4516
   4.1741667e-01   1.4722222e-03   1.5548843e+00   8.0195677e-01   8.0195677e-01   9.4689442e+00       8.2967
   4.1972222e-01   2.3055556e-03   1.5445518e+00   8.0463470e-01   8.0463470e-01   9.2910364e+00       8.0522
   4.2140556e-01   1.6833333e-03   1.5370297e+00   8.0660122e-01   8.0660122e-01   9.1036241e+00       7.8727
   4.2245556e-01   1.0500000e-03   1.5323469e+00   8.0783275e-01   8.0783275e-01   8.8717808e+00       7.7603
   4.2350556e-01   1.0500000e-03   1.5276713e+00   8.0906803e-01   8.0906803e-01   8.7800063e+00       7.6475
   4.2539444e-01   1.8888889e-03   1.5192781e+00   8.1129978e-01   8.1129978e-01   8.6281732e+00       7.4431
   4.2665556e-01   1.2611111e-03   1.5136873e+00   8.1279667e-01   8.1279667e-01   8.4675532e+00       7.3060
   4.3022778e-01   3.5722222e-03   1.4979067e+00   8.1706689e-01   8.1706689e-01   8.1218982e+00       6.9122
   4.3295556e-01   2.7277778e-03   1.4859122e+00   8.2035800e-01   8.2035800e-01   7.7270341e+00       6.6081
   4.3631667e-01   3.3611111e-03   1.4711992e+00   8.2444989e-01   8.2444989e-01   7.3359798e+00       6.2282
   4.3925556e-01   2.9388889e-03   1.4583944e+00   8.2806134e-01   8.2806134e-01   7.0085787e+00       5.8917
   4.4156667e-01   2.3111111e-03   1.4483641e+00   8.3092365e-01   8.3092365e-01   6.7080467e+00       5.6242
   4.4408889e-01   2.5222222e-03   1.4374571e+00   8.3407010e-01   8.3407010e-01   6.3712196e+00       5.3288
   4.4660556e-01   2.5166667e-03   1.4266152e+00   8.3723345e-01   8.3723345e-01   6.1046039e+00       5.0305
   4.5017778e-01   3.5722222e-03   1.4112965e+00   8.4176501e-01   8.4176501e-01   5.6990690e+00       4.5998
   4.5206667e-01   1.8888889e-03   1.4032298e+00   8.4418106e-01   8.4418106e-01   5.4221074e+00       4.3695
   4.5501111e-01   2.9444444e-03   1.3907013e+00   8.4797504e-01   8.4797504e-01   5.0414236e+00       4.0054
   4.5773889e-01   2.7277778e-03   1.3791449e+00   8.5152039e-01   8.5152039e-01   4.6557048e+00       3.6629
   4.6151667e-01   3.7777778e-03   1.3632197e+00   8.5647970e-01   8.5647970e-01   4.2366196e+00       3.1794
   4.6508889e-01   3.5722222e-03   1.3482461e+00   8.6122259e-01   8.6122259e-01   3.6990113e+00       2.7127
   4.6718889e-01   2.1000000e-03   1.3394822e+00   8.6403539e-01   8.6403539e-01   3.4860717e+00       2.4344
   4.6866111e-01   1.4722222e-03   1.3333552e+00   8.6601831e-01   8.6601831e-01   3.0800980e+00       2.2373
   4.7181111e-01   3.1500000e-03   1.3202929e+00   8.7029172e-01   8.7029172e-01   2.5660813e+00       1.8089
   4.7517222e-01   3.3611111e-03   1.3064261e+00   8.7489829e-01   8.7489829e-01   2.0476907e+00       1.3424
   4.8042222e-01   5.2500000e-03   1.2849129e+00   8.8219207e-01   8.8219207e-01   1.2985514e+00       0.5919


==> graphs/section06/Hossain2012/Fig3_1_rate3.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.8866667e-04   1.8866667e-04   9.9886832e-01   1.0005663e+00   1.0005663e+00   1.0878157e-02
   1.3240000e-03   1.1353333e-03   1.0056881e+00   9.9716804e-01   9.9716804e-01   8.3432751e-01
   2.0806667e-03   7.5666667e-04   1.0102461e+00   9.9491598e-01   9.9491598e-01   1.3946135e+00
   2.8406667e-03   7.6000000e-04   1.0148346e+00   9.9266421e-01   9.9266421e-01   2.0386941e+00
   3.8473333e-03   1.0066667e-03   1.0209284e+00   9.8969725e-01   9.8969725e-01   2.6347720e+00
   4.7340000e-03   8.8666667e-04   1.0263108e+00   9.8709862e-01   9.8709862e-01   3.4001895e+00
   5.6173333e-03   8.8333333e-04   1.0316871e+00   9.8452329e-01   9.8452329e-01   3.9903911e+00
   6.6240000e-03   1.0066667e-03   1.0378312e+00   9.8160473e-01   9.8160473e-01   4.6184895e+00
   7.6340000e-03   1.0100000e-03   1.0440139e+00   9.7869384e-01   9.7869384e-01   5.2428335e+00
   8.7706667e-03   1.1366667e-03   1.0509940e+00   9.7543846e-01   9.7543846e-01   5.8612536e+00
   9.7806667e-03   1.0100000e-03   1.0572158e+00   9.7256397e-01   9.7256397e-01   6.4780152e+00
   1.0914000e-02   1.1333333e-03   1.0642192e+00   9.6935858e-01   9.6935858e-01   7.1307180e+00
   1.1797333e-02   8.8333333e-04   1.0696937e+00   9.6687487e-01   9.6687487e-01   7.7007812e+00
   1.2934000e-02   1.1366667e-03   1.0767590e+00   9.6369751e-01   9.6369751e-01   8.2617692e+00
   1.3944000e-02   1.0100000e-03   1.0830565e+00   9.6089171e-01   9.6089171e-01   8.8641491e+00
   1.5454000e-02   1.5100000e-03   1.0925058e+00   9.5672723e-01   9.5672723e-01   9.4076423e+00
   1.6214000e-02   7.6000000e-04   1.0972772e+00   9.5464482e-01   9.5464482e-01   9.9681149e+00
   1.7727333e-02   1.5133333e-03   1.1068092e+00   9.5052517e-01   9.5052517e-01   1.0503208e+01
   1.8734000e-02   1.0066667e-03   1.1131727e+00   9.4780441e-01   9.4780441e-01   1.1049883e+01
   2.0120667e-02   1.3866667e-03   1.1219682e+00   9.4408202e-01   9.4408202e-01   1.1539703e+01
   2.1384000e-02   1.2633333e-03   1.1300115e+00   9.4071607e-01   9.4071607e-01   1.1988956e+01
   2.3020667e-02   1.6366667e-03   1.1404745e+00   9.3639096e-01   9.3639096e-01   1.2625547e+01
   2.4284000e-02   1.2633333e-03   1.1485838e+00   9.3307954e-01   9.3307954e-01   1.3067312e+01
   2.5920667e-02   1.6366667e-03   1.1591322e+00   9.2882420e-01   9.2882420e-01   1.3572629e+01
   2.6930667e-02   1.0100000e-03   1.1656657e+00   9.2621751e-01   9.2621751e-01   1.4057852e+01
   2.8820667e-02   1.8900000e-03   1.1779412e+00   9.2137875e-01   9.2137875e-01   1.4504621e+01
   3.0334000e-02   1.5133333e-03   1.1878166e+00   9.1754062e-01   9.1754062e-01   1.4922422e+01
   3.1720667e-02   1.3866667e-03   1.1969016e+00   9.1405172e-01   9.1405172e-01   1.5381937e+01
   3.2854000e-02   1.1333333e-03   1.2043526e+00   9.1121985e-01   9.1121985e-01   1.5730206e+01
   3.4494000e-02   1.6400000e-03   1.2151755e+00   9.0715290e-01   9.0715290e-01   1.6211729e+01
   3.6257333e-02   1.7633333e-03   1.2268664e+00   9.0282041e-01   9.0282041e-01   1.6487035e+01
   3.7770667e-02   1.5133333e-03   1.2369444e+00   8.9913503e-01   8.9913503e-01   1.6888363e+01
   3.9534000e-02   1.7633333e-03   1.2487392e+00   8.9487861e-01   8.9487861e-01   1.7313753e+01
   4.1047333e-02   1.5133333e-03   1.2589064e+00   8.9125765e-01   8.9125765e-01   1.7630770e+01
   4.2560667e-02   1.5133333e-03   1.2691149e+00   8.8766588e-01   8.8766588e-01   1.8022369e+01
   4.4574000e-02   2.0133333e-03   1.2827601e+00   8.8293204e-01   8.8293204e-01   1.8271131e+01
   4.6087333e-02   1.5133333e-03   1.2930646e+00   8.7940693e-01   8.7940693e-01   1.8618364e+01
   4.7850667e-02   1.7633333e-03   1.3051235e+00   8.7533482e-01   8.7533482e-01   1.8912221e+01
   4.9364000e-02   1.5133333e-03   1.3155172e+00   8.7186999e-01   8.7186999e-01   1.9216015e+01
   5.1380667e-02   2.0166667e-03   1.3294321e+00   8.6729517e-01   8.6729517e-01   1.9529406e+01
   5.3144000e-02   1.7633333e-03   1.3416589e+00   8.6333420e-01   8.6333420e-01   1.9777519e+01
   5.5034000e-02   1.8900000e-03   1.3548262e+00   8.5912867e-01   8.5912867e-01   2.0091497e+01
   5.6420667e-02   1.3866667e-03   1.3645277e+00   8.5606910e-01   8.5606910e-01   2.0354498e+01
   5.8184000e-02   1.7633333e-03   1.3769145e+00   8.5220978e-01   8.5220978e-01   2.0669837e+01
   6.0074000e-02   1.8900000e-03   1.3902532e+00   8.4811168e-01   8.4811168e-01   2.0901797e+01
   6.2217333e-02   2.1433333e-03   1.4054577e+00   8.4351171e-01   8.4351171e-01   2.1117822e+01
   6.3980667e-02   1.7633333e-03   1.4180285e+00   8.3976453e-01   8.3976453e-01   2.1352105e+01
   6.5490667e-02   1.5100000e-03   1.4288377e+00   8.3658206e-01   8.3658206e-01   2.1634514e+01
   6.7507333e-02   2.0166667e-03   1.4433379e+00   8.3236917e-01   8.3236917e-01   2.1850690e+01
   6.9397333e-02   1.8900000e-03   1.4569938e+00   8.2845923e-01   8.2845923e-01   2.2071645e+01
   7.1037333e-02   1.6400000e-03   1.4688955e+00   8.2509612e-01   8.2509612e-01   2.2268602e+01
   7.2927333e-02   1.8900000e-03   1.4826715e+00   8.2125405e-01   8.2125405e-01   2.2557139e+01
   7.4940667e-02   2.0133333e-03   1.4974172e+00   8.1720043e-01   8.1720043e-01   2.2658435e+01
   7.6830667e-02   1.8900000e-03   1.5113260e+00   8.1343138e-01   8.1343138e-01   2.2907041e+01
   7.8470667e-02   1.6400000e-03   1.5234471e+00   8.1018894e-01   8.1018894e-01   2.3167515e+01
   8.0484000e-02   2.0133333e-03   1.5383937e+00   8.0624355e-01   8.0624355e-01   2.3369695e+01
   8.2124000e-02   1.6400000e-03   1.5506227e+00   8.0305805e-01   8.0305805e-01   2.3556182e+01
   8.4264000e-02   2.1400000e-03   1.5666528e+00   7.9893901e-01   7.9893901e-01   2.3712670e+01
   8.6027333e-02   1.7633333e-03   1.5799233e+00   7.9557659e-01   7.9557659e-01   2.3854489e+01
   8.7917333e-02   1.8900000e-03   1.5942093e+00   7.9200393e-01   7.9200393e-01   2.4160080e+01
   8.9807333e-02   1.8900000e-03   1.6085595e+00   7.8846321e-01   7.8846321e-01   2.4222930e+01
   9.1824000e-02   2.0166667e-03   1.6239424e+00   7.8471993e-01   7.8471993e-01   2.4516848e+01
   9.3337333e-02   1.5133333e-03   1.6355341e+00   7.8193419e-01   7.8193419e-01   2.4633351e+01
   9.5730667e-02   2.3933333e-03   1.6539503e+00   7.7756870e-01   7.7756870e-01   2.4799465e+01
   9.7240667e-02   1.5100000e-03   1.6656225e+00   7.7483941e-01   7.7483941e-01   2.5015226e+01
   9.9384000e-02   2.1433333e-03   1.6822609e+00   7.7099813e-01   7.7099813e-01   2.5192287e+01
   1.0114733e-01   1.7633333e-03   1.6960113e+00   7.6786633e-01   7.6786633e-01   2.5189625e+01
   1.0341400e-01   2.2666667e-03   1.7137690e+00   7.6387775e-01   7.6387775e-01   2.5390303e+01
   1.0480067e-01   1.3866667e-03   1.7246781e+00   7.6145804e-01   7.6145804e-01   2.5640577e+01
   1.0694067e-01   2.1400000e-03   1.7415817e+00   7.5775371e-01   7.5775371e-01   2.5745895e+01
   1.0883067e-01   1.8900000e-03   1.7565791e+00   7.5451198e-01   7.5451198e-01   2.5832076e+01
   1.1122400e-01   2.3933333e-03   1.7756629e+00   7.5044652e-01   7.5044652e-01   2.5985862e+01
   1.1261067e-01   1.3866667e-03   1.7867669e+00   7.4811102e-01   7.4811102e-01   2.6132341e+01
   1.1475067e-01   2.1400000e-03   1.8039713e+00   7.4453511e-01   7.4453511e-01   2.6265859e+01
   1.1664067e-01   1.8900000e-03   1.8192345e+00   7.4140526e-01   7.4140526e-01   2.6348357e+01
   1.1903400e-01   2.3933333e-03   1.8386546e+00   7.3747944e-01   7.3747944e-01   2.6464671e+01
   1.2079733e-01   1.7633333e-03   1.8530288e+00   7.3461352e-01   7.3461352e-01   2.6553046e+01
   1.2268733e-01   1.8900000e-03   1.8684976e+00   7.3156636e-01   7.3156636e-01   2.6601435e+01
   1.2420067e-01   1.5133333e-03   1.8809300e+00   7.2914464e-01   7.2914464e-01   2.6703173e+01
   1.2634067e-01   2.1400000e-03   1.8985809e+00   7.2574734e-01   7.2574734e-01   2.6767521e+01
   1.2860733e-01   2.2666667e-03   1.9173664e+00   7.2218330e-01   7.2218330e-01   2.6855253e+01
   1.3062400e-01   2.0166667e-03   1.9341577e+00   7.1904166e-01   7.1904166e-01   2.6894243e+01
   1.3251400e-01   1.8900000e-03   1.9499609e+00   7.1612206e-01   7.1612206e-01   2.7033608e+01
   1.3465400e-01   2.1400000e-03   1.9679320e+00   7.1284475e-01   7.1284475e-01   2.7095300e+01
   1.3679400e-01   2.1400000e-03   1.9859856e+00   7.0959730e-01   7.0959730e-01   2.7094696e+01
   1.3906067e-01   2.2666667e-03   2.0051976e+00   7.0618975e-01   7.0618975e-01   2.7209703e+01
   1.4057400e-01   1.5133333e-03   2.0180759e+00   7.0393287e-01   7.0393287e-01   2.7183494e+01
   1.4271400e-01   2.1400000e-03   2.0363575e+00   7.0076594e-01   7.0076594e-01   2.7304434e+01
   1.4510733e-01   2.3933333e-03   2.0569010e+00   6.9725769e-01   6.9725769e-01   2.7318696e+01
   1.4712400e-01   2.0166667e-03   2.0742913e+00   6.9432872e-01   6.9432872e-01   2.7324196e+01
   1.4888733e-01   1.7633333e-03   2.0895570e+00   6.9178779e-01   6.9178779e-01   2.7404205e+01
   1.5128067e-01   2.3933333e-03   2.1103663e+00   6.8836864e-01   6.8836864e-01   2.7447736e+01
   1.5279067e-01   1.5100000e-03   2.1235484e+00   6.8622876e-01   6.8622876e-01   2.7481403e+01
   1.5518400e-01   2.3933333e-03   2.1445259e+00   6.8286421e-01   6.8286421e-01   2.7464798e+01
   1.5707400e-01   1.8900000e-03   2.1611646e+00   6.8023046e-01   6.8023046e-01   2.7594977e+01
   1.5934067e-01   2.2666667e-03   2.1812041e+00   6.7709850e-01   6.7709850e-01   2.7644036e+01
   1.6110400e-01   1.7633333e-03   2.1968576e+00   6.7468189e-01   6.7468189e-01   2.7662227e+01
   1.6349733e-01   2.3933333e-03   2.2181932e+00   6.7142934e-01   6.7142934e-01   2.7761857e+01
   1.6513400e-01   1.6366667e-03   2.2328428e+00   6.6922310e-01   6.6922310e-01   2.7815723e+01
   1.6652067e-01   1.3866667e-03   2.2452925e+00   6.6736518e-01   6.6736518e-01   2.7883251e+01
   1.6727733e-01   7.5666667e-04   2.2384947e+00   6.6837771e-01   6.6837771e-01   2.7635079e+01
   1.6879067e-01   1.5133333e-03   2.2249302e+00   6.7041204e-01   6.7041204e-01   2.7486357e+01
   1.7030400e-01   1.5133333e-03   2.2114069e+00   6.7245878e-01   6.7245878e-01   2.7132031e+01
   1.7118733e-01   8.8333333e-04   2.2035324e+00   6.7365925e-01   6.7365925e-01   2.6858457e+01
   1.7282400e-01   1.6366667e-03   2.1889794e+00   6.7589488e-01   6.7589488e-01   2.6595247e+01
   1.7446400e-01   1.6400000e-03   2.1744452e+00   6.7815001e-01   6.7815001e-01   2.6301031e+01
   1.7572400e-01   1.2600000e-03   2.1633115e+00   6.7989285e-01   6.7989285e-01   2.5925470e+01
   1.7673400e-01   1.0100000e-03   2.1544075e+00   6.8129637e-01   6.8129637e-01   2.5534852e+01
   1.7849733e-01   1.7633333e-03   2.1389062e+00   6.8376068e-01   6.8376068e-01   2.5241094e+01
   1.7975733e-01   1.2600000e-03   2.1278640e+00   6.8553252e-01   6.8553252e-01   2.4949133e+01
   1.8139733e-01   1.6400000e-03   2.1135344e+00   6.8785252e-01   6.8785252e-01   2.4585294e+01
   1.8253400e-01   1.1366667e-03   2.1036312e+00   6.8946973e-01   6.8946973e-01   2.4313598e+01
   1.8417067e-01   1.6366667e-03   2.0894124e+00   6.9181172e-01   6.9181172e-01   2.3975427e+01
   1.8530733e-01   1.1366667e-03   2.0795659e+00   6.9344761e-01   6.9344761e-01   2.3670557e+01
   1.8656733e-01   1.2600000e-03   2.0686781e+00   6.9527008e-01   6.9527008e-01   2.3370252e+01
   1.8833067e-01   1.7633333e-03   2.0534890e+00   6.9783671e-01   6.9783671e-01   2.3001814e+01
   1.9009733e-01   1.7666667e-03   2.0383273e+00   7.0042726e-01   7.0042726e-01   2.2691672e+01
   1.9135733e-01   1.2600000e-03   2.0275482e+00   7.0228665e-01   7.0228665e-01   2.2416358e+01
   1.9261733e-01   1.2600000e-03   2.0167976e+00   7.0415593e-01   7.0415593e-01   2.2108877e+01
   1.9425733e-01   1.6400000e-03   2.0028476e+00   7.0660392e-01   7.0660392e-01   2.1786719e+01
   1.9576733e-01   1.5100000e-03   1.9900463e+00   7.0887296e-01   7.0887296e-01   2.1548817e+01
   1.9715400e-01   1.3866667e-03   1.9783266e+00   7.1096955e-01   7.1096955e-01   2.1180067e+01
   1.9892067e-01   1.7666667e-03   1.9634455e+00   7.1365871e-01   7.1365871e-01   2.0857247e+01
   2.0043400e-01   1.5133333e-03   1.9507430e+00   7.1597849e-01   7.1597849e-01   2.0551805e+01
   2.0181733e-01   1.3833333e-03   1.9391677e+00   7.1811223e-01   7.1811223e-01   2.0269938e+01
   2.0345733e-01   1.6400000e-03   1.9254893e+00   7.2065839e-01   7.2065839e-01   1.9934852e+01
   2.0484400e-01   1.3866667e-03   1.9139616e+00   7.2282538e-01   7.2282538e-01   1.9586544e+01
   2.0623067e-01   1.3866667e-03   1.9024685e+00   7.2500544e-01   7.2500544e-01   1.9299210e+01
   2.0799400e-01   1.7633333e-03   1.8879035e+00   7.2779674e-01   7.2779674e-01   1.9025844e+01
   2.0988400e-01   1.8900000e-03   1.8723544e+00   7.3081252e-01   7.3081252e-01   1.8692065e+01
   2.1089400e-01   1.0100000e-03   1.8640714e+00   7.3243439e-01   7.3243439e-01   1.8383444e+01
   2.1291067e-01   2.0166667e-03   1.8475877e+00   7.3569442e-01   7.3569442e-01   1.8113900e+01
   2.1454733e-01   1.6366667e-03   1.8342639e+00   7.3836158e-01   7.3836158e-01   1.7923210e+01
   2.1593400e-01   1.3866667e-03   1.8230130e+00   7.4063650e-01   7.4063650e-01   1.7527903e+01
   2.1744733e-01   1.5133333e-03   1.8107739e+00   7.4313529e-01   7.4313529e-01   1.7199643e+01
   2.1908733e-01   1.6400000e-03   1.7975569e+00   7.4586233e-01   7.4586233e-01   1.6938906e+01
   2.2059733e-01   1.5100000e-03   1.7854304e+00   7.4839096e-01   7.4839096e-01   1.6606197e+01
   2.2261400e-01   2.0166667e-03   1.7692990e+00   7.5179491e-01   7.5179491e-01   1.6224636e+01
   2.2362400e-01   1.0100000e-03   1.7612475e+00   7.5351136e-01   7.5351136e-01   1.5934279e+01
   2.2538733e-01   1.7633333e-03   1.7472345e+00   7.5652694e-01   7.5652694e-01   1.5669564e+01
   2.2727733e-01   1.8900000e-03   1.7322771e+00   7.5978604e-01   7.5978604e-01   1.5374195e+01
   2.2879067e-01   1.5133333e-03   1.7203470e+00   7.6241594e-01   7.6241594e-01   1.5063128e+01
   2.3068067e-01   1.8900000e-03   1.7055054e+00   7.6572610e-01   7.6572610e-01   1.4729507e+01
   2.3181400e-01   1.1333333e-03   1.6966365e+00   7.6772485e-01   7.6772485e-01   1.4534567e+01
   2.3358067e-01   1.7666667e-03   1.6828576e+00   7.7086144e-01   7.7086144e-01   1.4125188e+01
   2.3572067e-01   2.1400000e-03   1.6662421e+00   7.7469535e-01   7.7469535e-01   1.3791824e+01
   2.3723400e-01   1.5133333e-03   1.6545420e+00   7.7742966e-01   7.7742966e-01   1.3469047e+01
   2.3836733e-01   1.1333333e-03   1.6458068e+00   7.7949006e-01   7.7949006e-01   1.3132225e+01
   2.4051067e-01   2.1433333e-03   1.6293501e+00   7.8341664e-01   7.8341664e-01   1.2756138e+01
   2.4252733e-01   2.0166667e-03   1.6139416e+00   7.8714746e-01   7.8714746e-01   1.2475185e+01
   2.4366067e-01   1.1333333e-03   1.6053143e+00   7.8925975e-01   7.8925975e-01   1.2097142e+01
   2.4517400e-01   1.5133333e-03   1.5938305e+00   7.9209803e-01   7.9209803e-01   1.1865549e+01
   2.4731733e-01   2.1433333e-03   1.5776365e+00   7.9615299e-01   7.9615299e-01   1.1511496e+01
   2.4870067e-01   1.3833333e-03   1.5672286e+00   7.9879223e-01   7.9879223e-01   1.1237409e+01
   2.5046733e-01   1.7666667e-03   1.5539866e+00   8.0218837e-01   8.0218837e-01   1.0832270e+01
   2.5185400e-01   1.3866667e-03   1.5436323e+00   8.0487432e-01   8.0487432e-01   1.0518902e+01
   2.5349067e-01   1.6366667e-03   1.5314558e+00   8.0806775e-01   8.0806775e-01   1.0139472e+01
   2.5525400e-01   1.7633333e-03   1.5183908e+00   8.1153681e-01   8.1153681e-01   9.7953304e+00
   2.5664067e-01   1.3866667e-03   1.5081559e+00   8.1428583e-01   8.1428583e-01   9.5102885e+00
   2.5916067e-01   2.5200000e-03   1.4896447e+00   8.1932962e-01   8.1932962e-01   8.9999263e+00
   2.6067400e-01   1.5133333e-03   1.4785830e+00   8.2238871e-01   8.2238871e-01   8.6763654e+00
   2.6155733e-01   8.8333333e-04   1.4721454e+00   8.2418488e-01   8.2418488e-01   8.4446807e+00
   2.6332067e-01   1.7633333e-03   1.4593365e+00   8.2779401e-01   8.2779401e-01   8.0142463e+00
   2.6546400e-01   2.1433333e-03   1.4438426e+00   8.3222370e-01   8.3222370e-01   7.6235353e+00
   2.6659733e-01   1.1333333e-03   1.4356832e+00   8.3458521e-01   8.3458521e-01   7.3551828e+00
   2.6848733e-01   1.8900000e-03   1.4221278e+00   8.3855333e-01   8.3855333e-01   6.9531668e+00
   2.7012733e-01   1.6400000e-03   1.4104175e+00   8.4202726e-01   8.4202726e-01   6.5064794e+00
   2.7163733e-01   1.5100000e-03   1.3996783e+00   8.4525138e-01   8.4525138e-01   6.1643169e+00
   2.7340400e-01   1.7666667e-03   1.3871657e+00   8.4905500e-01   8.4905500e-01   5.7495542e+00
   2.7479067e-01   1.3866667e-03   1.3773839e+00   8.5206455e-01   8.5206455e-01   5.3257443e+00
   2.7642733e-01   1.6366667e-03   1.3658831e+00   8.5564426e-01   8.5564426e-01   4.8649366e+00
   2.7819067e-01   1.7633333e-03   1.3535461e+00   8.5953482e-01   8.5953482e-01   4.6259906e+00
   2.7983067e-01   1.6400000e-03   1.3421223e+00   8.6318515e-01   8.6318515e-01   4.1206647e+00
   2.8121733e-01   1.3866667e-03   1.3325008e+00   8.6629589e-01   8.6629589e-01   3.7969229e+00
   2.8273067e-01   1.5133333e-03   1.3220400e+00   8.6971647e-01   8.6971647e-01   3.3963820e+00
   2.8462067e-01   1.8900000e-03   1.3090335e+00   8.7402655e-01   8.7402655e-01   2.9577496e+00
   2.8638400e-01   1.7633333e-03   1.2969565e+00   8.7808647e-01   8.7808647e-01   2.4374890e+00
   2.8789733e-01   1.5133333e-03   1.2866365e+00   8.8160099e-01   8.8160099e-01   2.1027153e+00
   2.8941067e-01   1.5133333e-03   1.2763577e+00   8.8514375e-01   8.8514375e-01   1.6112803e+00
   2.9067067e-01   1.2600000e-03   1.2678310e+00   8.8811524e-01   8.8811524e-01   1.0764134e+00
   2.9230733e-01   1.6366667e-03   1.2567979e+00   8.9200496e-01   8.9200496e-01   6.5499657e-01


==> graphs/section06/Hossain2012/Fig3_1_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   1.8866667e-04   1.8866667e-04   9.9886832e-01   1.0005663e+00   1.0005663e+00   1.0878157e-02   -0.1196
   1.3240000e-03   1.1353333e-03   1.0056881e+00   9.9716804e-01   9.9716804e-01   8.3432751e-01    0.5963
   2.0806667e-03   7.5666667e-04   1.0102461e+00   9.9491598e-01   9.9491598e-01   1.3946135e+00    1.0620
   2.8406667e-03   7.6000000e-04   1.0148346e+00   9.9266421e-01   9.9266421e-01   2.0386941e+00    1.5215
   3.8473333e-03   1.0066667e-03   1.0209284e+00   9.8969725e-01   9.8969725e-01   2.6347720e+00    2.1182
   4.7340000e-03   8.8666667e-04   1.0263108e+00   9.8709862e-01   9.8709862e-01   3.4001895e+00    2.6321
   5.6173333e-03   8.8333333e-04   1.0316871e+00   9.8452329e-01   9.8452329e-01   3.9903911e+00    3.1337
   6.6240000e-03   1.0066667e-03   1.0378312e+00   9.8160473e-01   9.8160473e-01   4.6184895e+00    3.6934
   7.6340000e-03   1.0100000e-03   1.0440139e+00   9.7869384e-01   9.7869384e-01   5.2428335e+00    4.2421
   8.7706667e-03   1.1366667e-03   1.0509940e+00   9.7543846e-01   9.7543846e-01   5.8612536e+00    4.8452
   9.7806667e-03   1.0100000e-03   1.0572158e+00   9.7256397e-01   9.7256397e-01   6.4780152e+00    5.3679
   1.0914000e-02   1.1333333e-03   1.0642192e+00   9.6935858e-01   9.6935858e-01   7.1307180e+00    5.9408
   1.1797333e-02   8.8333333e-04   1.0696937e+00   9.6687487e-01   9.6687487e-01   7.7007812e+00    6.3769
   1.2934000e-02   1.1366667e-03   1.0767590e+00   9.6369751e-01   9.6369751e-01   8.2617692e+00    6.9261
   1.3944000e-02   1.0100000e-03   1.0830565e+00   9.6089171e-01   9.6089171e-01   8.8641491e+00    7.4024
   1.5454000e-02   1.5100000e-03   1.0925058e+00   9.5672723e-01   9.5672723e-01   9.4076423e+00    8.0965
   1.6214000e-02   7.6000000e-04   1.0972772e+00   9.5464482e-01   9.5464482e-01   9.9681149e+00    8.4360
   1.7727333e-02   1.5133333e-03   1.1068092e+00   9.5052517e-01   9.5052517e-01   1.0503208e+01    9.0976
   1.8734000e-02   1.0066667e-03   1.1131727e+00   9.4780441e-01   9.4780441e-01   1.1049883e+01    9.5246
   2.0120667e-02   1.3866667e-03   1.1219682e+00   9.4408202e-01   9.4408202e-01   1.1539703e+01   10.0980
   2.1384000e-02   1.2633333e-03   1.1300115e+00   9.4071607e-01   9.4071607e-01   1.1988956e+01   10.6060
   2.3020667e-02   1.6366667e-03   1.1404745e+00   9.3639096e-01   9.3639096e-01   1.2625547e+01   11.2440
   2.4284000e-02   1.2633333e-03   1.1485838e+00   9.3307954e-01   9.3307954e-01   1.3067312e+01   11.7200
   2.5920667e-02   1.6366667e-03   1.1591322e+00   9.2882420e-01   9.2882420e-01   1.3572629e+01   12.3180
   2.6930667e-02   1.0100000e-03   1.1656657e+00   9.2621751e-01   9.2621751e-01   1.4057852e+01   12.6760
   2.8820667e-02   1.8900000e-03   1.1779412e+00   9.2137875e-01   9.2137875e-01   1.4504621e+01   13.3270
   3.0334000e-02   1.5133333e-03   1.1878166e+00   9.1754062e-01   9.1754062e-01   1.4922422e+01   13.8270
   3.1720667e-02   1.3866667e-03   1.1969016e+00   9.1405172e-01   9.1405172e-01   1.5381937e+01   14.2710
   3.2854000e-02   1.1333333e-03   1.2043526e+00   9.1121985e-01   9.1121985e-01   1.5730206e+01   14.6230
   3.4494000e-02   1.6400000e-03   1.2151755e+00   9.0715290e-01   9.0715290e-01   1.6211729e+01   15.1190
   3.6257333e-02   1.7633333e-03   1.2268664e+00   9.0282041e-01   9.0282041e-01   1.6487035e+01   15.6310
   3.7770667e-02   1.5133333e-03   1.2369444e+00   8.9913503e-01   8.9913503e-01   1.6888363e+01   16.0550
   3.9534000e-02   1.7633333e-03   1.2487392e+00   8.9487861e-01   8.9487861e-01   1.7313753e+01   16.5310
   4.1047333e-02   1.5133333e-03   1.2589064e+00   8.9125765e-01   8.9125765e-01   1.7630770e+01   16.9230
   4.2560667e-02   1.5133333e-03   1.2691149e+00   8.8766588e-01   8.8766588e-01   1.8022369e+01   17.3030
   4.4574000e-02   2.0133333e-03   1.2827601e+00   8.8293204e-01   8.8293204e-01   1.8271131e+01   17.7880
   4.6087333e-02   1.5133333e-03   1.2930646e+00   8.7940693e-01   8.7940693e-01   1.8618364e+01   18.1380
   4.7850667e-02   1.7633333e-03   1.3051235e+00   8.7533482e-01   8.7533482e-01   1.8912221e+01   18.5300
   4.9364000e-02   1.5133333e-03   1.3155172e+00   8.7186999e-01   8.7186999e-01   1.9216015e+01   18.8540
   5.1380667e-02   2.0166667e-03   1.3294321e+00   8.6729517e-01   8.6729517e-01   1.9529406e+01   19.2680
   5.3144000e-02   1.7633333e-03   1.3416589e+00   8.6333420e-01   8.6333420e-01   1.9777519e+01   19.6140
   5.5034000e-02   1.8900000e-03   1.3548262e+00   8.5912867e-01   8.5912867e-01   2.0091497e+01   19.9690
   5.6420667e-02   1.3866667e-03   1.3645277e+00   8.5606910e-01   8.5606910e-01   2.0354498e+01   20.2190
   5.8184000e-02   1.7633333e-03   1.3769145e+00   8.5220978e-01   8.5220978e-01   2.0669837e+01   20.5250
   6.0074000e-02   1.8900000e-03   1.3902532e+00   8.4811168e-01   8.4811168e-01   2.0901797e+01   20.8390
   6.2217333e-02   2.1433333e-03   1.4054577e+00   8.4351171e-01   8.4351171e-01   2.1117822e+01   21.1790
   6.3980667e-02   1.7633333e-03   1.4180285e+00   8.3976453e-01   8.3976453e-01   2.1352105e+01   21.4450
   6.5490667e-02   1.5100000e-03   1.4288377e+00   8.3658206e-01   8.3658206e-01   2.1634514e+01   21.6630
   6.7507333e-02   2.0166667e-03   1.4433379e+00   8.3236917e-01   8.3236917e-01   2.1850690e+01   21.9430
   6.9397333e-02   1.8900000e-03   1.4569938e+00   8.2845923e-01   8.2845923e-01   2.2071645e+01   22.1930
   7.1037333e-02   1.6400000e-03   1.4688955e+00   8.2509612e-01   8.2509612e-01   2.2268602e+01   22.4000
   7.2927333e-02   1.8900000e-03   1.4826715e+00   8.2125405e-01   8.2125405e-01   2.2557139e+01   22.6280
   7.4940667e-02   2.0133333e-03   1.4974172e+00   8.1720043e-01   8.1720043e-01   2.2658435e+01   22.8610
   7.6830667e-02   1.8900000e-03   1.5113260e+00   8.1343138e-01   8.1343138e-01   2.2907041e+01   23.0680
   7.8470667e-02   1.6400000e-03   1.5234471e+00   8.1018894e-01   8.1018894e-01   2.3167515e+01   23.2400
   8.0484000e-02   2.0133333e-03   1.5383937e+00   8.0624355e-01   8.0624355e-01   2.3369695e+01   23.4420
   8.2124000e-02   1.6400000e-03   1.5506227e+00   8.0305805e-01   8.0305805e-01   2.3556182e+01   23.5980
   8.4264000e-02   2.1400000e-03   1.5666528e+00   7.9893901e-01   7.9893901e-01   2.3712670e+01   23.7940
   8.6027333e-02   1.7633333e-03   1.5799233e+00   7.9557659e-01   7.9557659e-01   2.3854489e+01   23.9470
   8.7917333e-02   1.8900000e-03   1.5942093e+00   7.9200393e-01   7.9200393e-01   2.4160080e+01   24.1040
   8.9807333e-02   1.8900000e-03   1.6085595e+00   7.8846321e-01   7.8846321e-01   2.4222930e+01   24.2530
   9.1824000e-02   2.0166667e-03   1.6239424e+00   7.8471993e-01   7.8471993e-01   2.4516848e+01   24.4050
   9.3337333e-02   1.5133333e-03   1.6355341e+00   7.8193419e-01   7.8193419e-01   2.4633351e+01   24.5140
   9.5730667e-02   2.3933333e-03   1.6539503e+00   7.7756870e-01   7.7756870e-01   2.4799465e+01   24.6790
   9.7240667e-02   1.5100000e-03   1.6656225e+00   7.7483941e-01   7.7483941e-01   2.5015226e+01   24.7770
   9.9384000e-02   2.1433333e-03   1.6822609e+00   7.7099813e-01   7.7099813e-01   2.5192287e+01   24.9110
   1.0114733e-01   1.7633333e-03   1.6960113e+00   7.6786633e-01   7.6786633e-01   2.5189625e+01   25.0160
   1.0341400e-01   2.2666667e-03   1.7137690e+00   7.6387775e-01   7.6387775e-01   2.5390303e+01   25.1440
   1.0480067e-01   1.3866667e-03   1.7246781e+00   7.6145804e-01   7.6145804e-01   2.5640577e+01   25.2190
   1.0694067e-01   2.1400000e-03   1.7415817e+00   7.5775371e-01   7.5775371e-01   2.5745895e+01   25.3300
   1.0883067e-01   1.8900000e-03   1.7565791e+00   7.5451198e-01   7.5451198e-01   2.5832076e+01   25.4230
   1.1122400e-01   2.3933333e-03   1.7756629e+00   7.5044652e-01   7.5044652e-01   2.5985862e+01   25.5350
   1.1261067e-01   1.3866667e-03   1.7867669e+00   7.4811102e-01   7.4811102e-01   2.6132341e+01   25.5960
   1.1475067e-01   2.1400000e-03   1.8039713e+00   7.4453511e-01   7.4453511e-01   2.6265859e+01   25.6880
   1.1664067e-01   1.8900000e-03   1.8192345e+00   7.4140526e-01   7.4140526e-01   2.6348357e+01   25.7650
   1.1903400e-01   2.3933333e-03   1.8386546e+00   7.3747944e-01   7.3747944e-01   2.6464671e+01   25.8570
   1.2079733e-01   1.7633333e-03   1.8530288e+00   7.3461352e-01   7.3461352e-01   2.6553046e+01   25.9220
   1.2268733e-01   1.8900000e-03   1.8684976e+00   7.3156636e-01   7.3156636e-01   2.6601435e+01   25.9890
   1.2420067e-01   1.5133333e-03   1.8809300e+00   7.2914464e-01   7.2914464e-01   2.6703173e+01   26.0400
   1.2634067e-01   2.1400000e-03   1.8985809e+00   7.2574734e-01   7.2574734e-01   2.6767521e+01   26.1090
   1.2860733e-01   2.2666667e-03   1.9173664e+00   7.2218330e-01   7.2218330e-01   2.6855253e+01   26.1790
   1.3062400e-01   2.0166667e-03   1.9341577e+00   7.1904166e-01   7.1904166e-01   2.6894243e+01   26.2380
   1.3251400e-01   1.8900000e-03   1.9499609e+00   7.1612206e-01   7.1612206e-01   2.7033608e+01   26.2900
   1.3465400e-01   2.1400000e-03   1.9679320e+00   7.1284475e-01   7.1284475e-01   2.7095300e+01   26.3470
   1.3679400e-01   2.1400000e-03   1.9859856e+00   7.0959730e-01   7.0959730e-01   2.7094696e+01   26.4020
   1.3906067e-01   2.2666667e-03   2.0051976e+00   7.0618975e-01   7.0618975e-01   2.7209703e+01   26.4560
   1.4057400e-01   1.5133333e-03   2.0180759e+00   7.0393287e-01   7.0393287e-01   2.7183494e+01   26.4910
   1.4271400e-01   2.1400000e-03   2.0363575e+00   7.0076594e-01   7.0076594e-01   2.7304434e+01   26.5390
   1.4510733e-01   2.3933333e-03   2.0569010e+00   6.9725769e-01   6.9725769e-01   2.7318696e+01   26.5890
   1.4712400e-01   2.0166667e-03   2.0742913e+00   6.9432872e-01   6.9432872e-01   2.7324196e+01   26.6290
   1.4888733e-01   1.7633333e-03   2.0895570e+00   6.9178779e-01   6.9178779e-01   2.7404205e+01   26.6630
   1.5128067e-01   2.3933333e-03   2.1103663e+00   6.8836864e-01   6.8836864e-01   2.7447736e+01   26.7070
   1.5279067e-01   1.5100000e-03   2.1235484e+00   6.8622876e-01   6.8622876e-01   2.7481403e+01   26.7340
   1.5518400e-01   2.3933333e-03   2.1445259e+00   6.8286421e-01   6.8286421e-01   2.7464798e+01   26.7740
   1.5707400e-01   1.8900000e-03   2.1611646e+00   6.8023046e-01   6.8023046e-01   2.7594977e+01   26.8040
   1.5934067e-01   2.2666667e-03   2.1812041e+00   6.7709850e-01   6.7709850e-01   2.7644036e+01   26.8380
   1.6110400e-01   1.7633333e-03   2.1968576e+00   6.7468189e-01   6.7468189e-01   2.7662227e+01   26.8640
   1.6349733e-01   2.3933333e-03   2.2181932e+00   6.7142934e-01   6.7142934e-01   2.7761857e+01   26.8980
   1.6513400e-01   1.6366667e-03   2.2328428e+00   6.6922310e-01   6.6922310e-01   2.7815723e+01   26.9190
   1.6652067e-01   1.3866667e-03   2.2452925e+00   6.6736518e-01   6.6736518e-01   2.7883251e+01   26.9370
   1.6727733e-01   7.5666667e-04   2.2384947e+00   6.6837771e-01   6.6837771e-01   2.7635079e+01   26.7020
   1.6879067e-01   1.5133333e-03   2.2249302e+00   6.7041204e-01   6.7041204e-01   2.7486357e+01   26.2430
   1.7030400e-01   1.5133333e-03   2.2114069e+00   6.7245878e-01   6.7245878e-01   2.7132031e+01   25.8020
   1.7118733e-01   8.8333333e-04   2.2035324e+00   6.7365925e-01   6.7365925e-01   2.6858457e+01   25.5540
   1.7282400e-01   1.6366667e-03   2.1889794e+00   6.7589488e-01   6.7589488e-01   2.6595247e+01   25.1040
   1.7446400e-01   1.6400000e-03   2.1744452e+00   6.7815001e-01   6.7815001e-01   2.6301031e+01   24.6680
   1.7572400e-01   1.2600000e-03   2.1633115e+00   6.7989285e-01   6.7989285e-01   2.5925470e+01   24.3440
   1.7673400e-01   1.0100000e-03   2.1544075e+00   6.8129637e-01   6.8129637e-01   2.5534852e+01   24.0890
   1.7849733e-01   1.7633333e-03   2.1389062e+00   6.8376068e-01   6.8376068e-01   2.5241094e+01   23.6530
   1.7975733e-01   1.2600000e-03   2.1278640e+00   6.8553252e-01   6.8553252e-01   2.4949133e+01   23.3490
   1.8139733e-01   1.6400000e-03   2.1135344e+00   6.8785252e-01   6.8785252e-01   2.4585294e+01   22.9610
   1.8253400e-01   1.1366667e-03   2.1036312e+00   6.8946973e-01   6.8946973e-01   2.4313598e+01   22.6980
   1.8417067e-01   1.6366667e-03   2.0894124e+00   6.9181172e-01   6.9181172e-01   2.3975427e+01   22.3240
   1.8530733e-01   1.1366667e-03   2.0795659e+00   6.9344761e-01   6.9344761e-01   2.3670557e+01   22.0680
   1.8656733e-01   1.2600000e-03   2.0686781e+00   6.9527008e-01   6.9527008e-01   2.3370252e+01   21.7890
   1.8833067e-01   1.7633333e-03   2.0534890e+00   6.9783671e-01   6.9783671e-01   2.3001814e+01   21.4010
   1.9009733e-01   1.7666667e-03   2.0383273e+00   7.0042726e-01   7.0042726e-01   2.2691672e+01   21.0180
   1.9135733e-01   1.2600000e-03   2.0275482e+00   7.0228665e-01   7.0228665e-01   2.2416358e+01   20.7490
   1.9261733e-01   1.2600000e-03   2.0167976e+00   7.0415593e-01   7.0415593e-01   2.2108877e+01   20.4820
   1.9425733e-01   1.6400000e-03   2.0028476e+00   7.0660392e-01   7.0660392e-01   2.1786719e+01   20.1370
   1.9576733e-01   1.5100000e-03   1.9900463e+00   7.0887296e-01   7.0887296e-01   2.1548817e+01   19.8220
   1.9715400e-01   1.3866667e-03   1.9783266e+00   7.1096955e-01   7.1096955e-01   2.1180067e+01   19.5350
   1.9892067e-01   1.7666667e-03   1.9634455e+00   7.1365871e-01   7.1365871e-01   2.0857247e+01   19.1710
   2.0043400e-01   1.5133333e-03   1.9507430e+00   7.1597849e-01   7.1597849e-01   2.0551805e+01   18.8610
   2.0181733e-01   1.3833333e-03   1.9391677e+00   7.1811223e-01   7.1811223e-01   2.0269938e+01   18.5790
   2.0345733e-01   1.6400000e-03   1.9254893e+00   7.2065839e-01   7.2065839e-01   1.9934852e+01   18.2460
   2.0484400e-01   1.3866667e-03   1.9139616e+00   7.2282538e-01   7.2282538e-01   1.9586544e+01   17.9650
   2.0623067e-01   1.3866667e-03   1.9024685e+00   7.2500544e-01   7.2500544e-01   1.9299210e+01   17.6850
   2.0799400e-01   1.7633333e-03   1.8879035e+00   7.2779674e-01   7.2779674e-01   1.9025844e+01   17.3280
   2.0988400e-01   1.8900000e-03   1.8723544e+00   7.3081252e-01   7.3081252e-01   1.8692065e+01   16.9470
   2.1089400e-01   1.0100000e-03   1.8640714e+00   7.3243439e-01   7.3243439e-01   1.8383444e+01   16.7440
   2.1291067e-01   2.0166667e-03   1.8475877e+00   7.3569442e-01   7.3569442e-01   1.8113900e+01   16.3370
   2.1454733e-01   1.6366667e-03   1.8342639e+00   7.3836158e-01   7.3836158e-01   1.7923210e+01   16.0060
   2.1593400e-01   1.3866667e-03   1.8230130e+00   7.4063650e-01   7.4063650e-01   1.7527903e+01   15.7270
   2.1744733e-01   1.5133333e-03   1.8107739e+00   7.4313529e-01   7.4313529e-01   1.7199643e+01   15.4210
   2.1908733e-01   1.6400000e-03   1.7975569e+00   7.4586233e-01   7.4586233e-01   1.6938906e+01   15.0890
   2.2059733e-01   1.5100000e-03   1.7854304e+00   7.4839096e-01   7.4839096e-01   1.6606197e+01   14.7820
   2.2261400e-01   2.0166667e-03   1.7692990e+00   7.5179491e-01   7.5179491e-01   1.6224636e+01   14.3710
   2.2362400e-01   1.0100000e-03   1.7612475e+00   7.5351136e-01   7.5351136e-01   1.5934279e+01   14.1650
   2.2538733e-01   1.7633333e-03   1.7472345e+00   7.5652694e-01   7.5652694e-01   1.5669564e+01   13.8030
   2.2727733e-01   1.8900000e-03   1.7322771e+00   7.5978604e-01   7.5978604e-01   1.5374195e+01   13.4130
   2.2879067e-01   1.5133333e-03   1.7203470e+00   7.6241594e-01   7.6241594e-01   1.5063128e+01   13.1000
   2.3068067e-01   1.8900000e-03   1.7055054e+00   7.6572610e-01   7.6572610e-01   1.4729507e+01   12.7070
   2.3181400e-01   1.1333333e-03   1.6966365e+00   7.6772485e-01   7.6772485e-01   1.4534567e+01   12.4710
   2.3358067e-01   1.7666667e-03   1.6828576e+00   7.7086144e-01   7.7086144e-01   1.4125188e+01   12.0990
   2.3572067e-01   2.1400000e-03   1.6662421e+00   7.7469535e-01   7.7469535e-01   1.3791824e+01   11.6460
   2.3723400e-01   1.5133333e-03   1.6545420e+00   7.7742966e-01   7.7742966e-01   1.3469047e+01   11.3240
   2.3836733e-01   1.1333333e-03   1.6458068e+00   7.7949006e-01   7.7949006e-01   1.3132225e+01   11.0820
   2.4051067e-01   2.1433333e-03   1.6293501e+00   7.8341664e-01   7.8341664e-01   1.2756138e+01   10.6190
   2.4252733e-01   2.0166667e-03   1.6139416e+00   7.8714746e-01   7.8714746e-01   1.2475185e+01   10.1800
   2.4366067e-01   1.1333333e-03   1.6053143e+00   7.8925975e-01   7.8925975e-01   1.2097142e+01    9.9319
   2.4517400e-01   1.5133333e-03   1.5938305e+00   7.9209803e-01   7.9209803e-01   1.1865549e+01    9.5986
   2.4731733e-01   2.1433333e-03   1.5776365e+00   7.9615299e-01   7.9615299e-01   1.1511496e+01    9.1210
   2.4870067e-01   1.3833333e-03   1.5672286e+00   7.9879223e-01   7.9879223e-01   1.1237409e+01    8.8110
   2.5046733e-01   1.7666667e-03   1.5539866e+00   8.0218837e-01   8.0218837e-01   1.0832270e+01    8.4113
   2.5185400e-01   1.3866667e-03   1.5436323e+00   8.0487432e-01   8.0487432e-01   1.0518902e+01    8.0953
   2.5349067e-01   1.6366667e-03   1.5314558e+00   8.0806775e-01   8.0806775e-01   1.0139472e+01    7.7189
   2.5525400e-01   1.7633333e-03   1.5183908e+00   8.1153681e-01   8.1153681e-01   9.7953304e+00    7.3092
   2.5664067e-01   1.3866667e-03   1.5081559e+00   8.1428583e-01   8.1428583e-01   9.5102885e+00    6.9844
   2.5916067e-01   2.5200000e-03   1.4896447e+00   8.1932962e-01   8.1932962e-01   8.9999263e+00    6.3848
   2.6067400e-01   1.5133333e-03   1.4785830e+00   8.2238871e-01   8.2238871e-01   8.6763654e+00    6.0216
   2.6155733e-01   8.8333333e-04   1.4721454e+00   8.2418488e-01   8.2418488e-01   8.4446807e+00    5.8084
   2.6332067e-01   1.7633333e-03   1.4593365e+00   8.2779401e-01   8.2779401e-01   8.0142463e+00    5.3778
   2.6546400e-01   2.1433333e-03   1.4438426e+00   8.3222370e-01   8.3222370e-01   7.6235353e+00    4.8469
   2.6659733e-01   1.1333333e-03   1.4356832e+00   8.3458521e-01   8.3458521e-01   7.3551828e+00    4.5640
   2.6848733e-01   1.8900000e-03   1.4221278e+00   8.3855333e-01   8.3855333e-01   6.9531668e+00    4.0859
   2.7012733e-01   1.6400000e-03   1.4104175e+00   8.4202726e-01   8.4202726e-01   6.5064794e+00    3.6662
   2.7163733e-01   1.5100000e-03   1.3996783e+00   8.4525138e-01   8.4525138e-01   6.1643169e+00    3.2754
   2.7340400e-01   1.7666667e-03   1.3871657e+00   8.4905500e-01   8.4905500e-01   5.7495542e+00    2.8121
   2.7479067e-01   1.3866667e-03   1.3773839e+00   8.5206455e-01   8.5206455e-01   5.3257443e+00    2.4445
   2.7642733e-01   1.6366667e-03   1.3658831e+00   8.5564426e-01   8.5564426e-01   4.8649366e+00    2.0051
   2.7819067e-01   1.7633333e-03   1.3535461e+00   8.5953482e-01   8.5953482e-01   4.6259906e+00    1.5251
   2.7983067e-01   1.6400000e-03   1.3421223e+00   8.6318515e-01   8.6318515e-01   4.1206647e+00    1.0726
   2.8121733e-01   1.3866667e-03   1.3325008e+00   8.6629589e-01   8.6629589e-01   3.7969229e+00    0.6855
   2.8273067e-01   1.5133333e-03   1.3220400e+00   8.6971647e-01   8.6971647e-01   3.3963820e+00    0.2576
   2.8462067e-01   1.8900000e-03   1.3090335e+00   8.7402655e-01   8.7402655e-01   2.9577496e+00   -0.2853
   2.8638400e-01   1.7633333e-03   1.2969565e+00   8.7808647e-01   8.7808647e-01   2.4374890e+00   -0.7998
   2.8789733e-01   1.5133333e-03   1.2866365e+00   8.8160099e-01   8.8160099e-01   2.1027153e+00   -1.2475
   2.8941067e-01   1.5133333e-03   1.2763577e+00   8.8514375e-01   8.8514375e-01   1.6112803e+00   -1.7015
   2.9067067e-01   1.2600000e-03   1.2678310e+00   8.8811524e-01   8.8811524e-01   1.0764134e+00   -2.0841
   2.9230733e-01   1.6366667e-03   1.2567979e+00   8.9200496e-01   8.9200496e-01   6.5499657e-01   -2.5884


==> graphs/section06/Hossain2012/Fig3_2_rate1.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0666667e-04   6.0666667e-04   9.9927213e-01   1.0003641e+00   1.0003641e+00   1.0268238e-01
   1.6796667e-02   1.6190000e-02   1.0187874e+00   9.9073661e-01   9.9073661e-01   8.0896815e-01
   2.5563333e-02   8.7666667e-03   1.0294335e+00   9.8560038e-01   9.8560038e-01   1.5598112e+00
   3.5546667e-02   9.9833333e-03   1.0416244e+00   9.7981579e-01   9.7981579e-01   2.2509700e+00
   4.6780000e-02   1.1233333e-02   1.0554275e+00   9.7338758e-01   9.7338758e-01   2.8819670e+00
   5.8013333e-02   1.1233333e-02   1.0693214e+00   9.6704317e-01   9.6704317e-01   3.6531410e+00
   7.0480000e-02   1.2466667e-02   1.0848472e+00   9.6009831e-01   9.6009831e-01   4.3128000e+00
   8.5446667e-02   1.4966667e-02   1.1036343e+00   9.5189141e-01   9.5189141e-01   5.0530204e+00
   9.9163333e-02   1.3716667e-02   1.1209939e+00   9.4449219e-01   9.4449219e-01   5.5917055e+00
   1.1413000e-01   1.4966667e-02   1.1400901e+00   9.3654882e-01   9.3654882e-01   6.4050480e+00
   1.2409667e-01   9.9666667e-03   1.1528961e+00   9.3133283e-01   9.3133283e-01   6.8444860e+00
   1.4279667e-01   1.8700000e-02   1.1771165e+00   9.2170146e-01   9.2170146e-01   7.6671091e+00
   1.5399667e-01   1.1200000e-02   1.1917434e+00   9.1602774e-01   9.1602774e-01   7.9464857e+00
   1.7146333e-01   1.7466667e-02   1.2147346e+00   9.0731752e-01   9.0731752e-01   8.7041328e+00
   1.8268000e-01   1.1216667e-02   1.2296149e+00   9.0181084e-01   9.0181084e-01   9.1111752e+00
   1.9514667e-01   1.2466667e-02   1.2462596e+00   8.9576839e-01   8.9576839e-01   9.5984270e+00
   2.1133000e-01   1.6183333e-02   1.2680336e+00   8.8804426e-01   8.8804426e-01   1.0149635e+01
   2.2876333e-01   1.7433333e-02   1.2917004e+00   8.7987119e-01   8.7987119e-01   1.0504166e+01
   2.4123000e-01   1.2466667e-02   1.3087589e+00   8.7411823e-01   8.7411823e-01   1.0970533e+01
   2.6239667e-01   2.1166667e-02   1.3379780e+00   8.6452093e-01   8.6452093e-01   1.1510923e+01
   2.7236333e-01   9.9666667e-03   1.3518480e+00   8.6007448e-01   8.6007448e-01   1.1934480e+01
   2.9351333e-01   2.1150000e-02   1.3815181e+00   8.5078868e-01   8.5078868e-01   1.2325376e+01
   3.0348000e-01   9.9666667e-03   1.3956114e+00   8.4648202e-01   8.4648202e-01   1.2564925e+01
   3.2339667e-01   1.9916667e-02   1.4239888e+00   8.3800521e-01   8.3800521e-01   1.2994025e+01
   3.3461333e-01   1.1216667e-02   1.4400960e+00   8.3330556e-01   8.3330556e-01   1.3346055e+01
   3.6198000e-01   2.7366667e-02   1.4797749e+00   8.2205745e-01   8.2205745e-01   1.3709452e+01
   3.7568000e-01   1.3700000e-02   1.4998411e+00   8.1653983e-01   8.1653983e-01   1.4075350e+01
   3.9434667e-01   1.8666667e-02   1.5273994e+00   8.0914005e-01   8.0914005e-01   1.4359566e+01
   4.1053000e-01   1.6183333e-02   1.5514944e+00   8.0283239e-01   8.0283239e-01   1.4656508e+01
   4.3166333e-01   2.1133333e-02   1.5832434e+00   7.9474199e-01   7.9474199e-01   1.4872404e+01
   4.4536333e-01   1.3700000e-02   1.6039969e+00   7.8958381e-01   7.8958381e-01   1.5218675e+01
   4.6649667e-01   2.1133333e-02   1.6362759e+00   7.8175692e-01   7.8175692e-01   1.5345419e+01
   4.8268000e-01   1.6183333e-02   1.6612117e+00   7.7586742e-01   7.7586742e-01   1.5545590e+01
   5.0506333e-01   2.2383333e-02   1.6960113e+00   7.6786633e-01   7.6786633e-01   1.5697107e+01
   5.1876333e-01   1.3700000e-02   1.7174889e+00   7.6305006e-01   7.6305006e-01   1.6065561e+01
   5.4609667e-01   2.7333333e-02   1.7607432e+00   7.5361926e-01   7.5361926e-01   1.6134009e+01
   5.6103000e-01   1.4933333e-02   1.7846021e+00   7.4856463e-01   7.4856463e-01   1.6254033e+01
   5.8216333e-01   2.1133333e-02   1.8186410e+00   7.4152621e-01   7.4152621e-01   1.6478344e+01
   5.9833000e-01   1.6166667e-02   1.8448974e+00   7.3623065e-01   7.3623065e-01   1.6584921e+01
   6.1823000e-01   1.9900000e-02   1.8774754e+00   7.2981514e-01   7.2981514e-01   1.6774436e+01
   6.4184667e-01   2.3616667e-02   1.9165080e+00   7.2234502e-01   7.2234502e-01   1.6859027e+01
   6.6299667e-01   2.1150000e-02   1.9518046e+00   7.1578375e-01   7.1578375e-01   1.7069868e+01
   6.7668000e-01   1.3683333e-02   1.9748119e+00   7.1160196e-01   7.1160196e-01   1.7260048e+01
   6.9904667e-01   2.2366667e-02   2.0127097e+00   7.0487066e-01   7.0487066e-01   1.7274829e+01
   7.1521333e-01   1.6166667e-02   2.0403266e+00   7.0008401e-01   7.0008401e-01   1.7335060e+01
   7.3634667e-01   2.1133333e-02   2.0767116e+00   6.9392400e-01   6.9392400e-01   1.7357954e+01
   7.5499667e-01   1.8650000e-02   2.1090882e+00   6.8857719e-01   6.8857719e-01   1.7468997e+01
   7.7613000e-01   2.1133333e-02   2.1460785e+00   6.8261715e-01   6.8261715e-01   1.7595140e+01
   7.9603000e-01   1.9900000e-02   2.1812041e+00   6.7709850e-01   6.7709850e-01   1.7762731e+01
   8.2086333e-01   2.4833333e-02   2.2254374e+00   6.7033564e-01   6.7033564e-01   1.7685867e+01
   8.3828000e-01   1.7416667e-02   2.2567250e+00   6.6567260e-01   6.6567260e-01   1.7799619e+01
   8.5569667e-01   1.7416667e-02   2.2882310e+00   6.6107398e-01   6.6107398e-01   1.7979361e+01
   8.7558000e-01   1.9883333e-02   2.3244661e+00   6.5590114e-01   6.5590114e-01   1.8004683e+01
   9.0043000e-01   2.4850000e-02   2.3701526e+00   6.4954889e-01   6.4954889e-01   1.7994193e+01
   9.1534667e-01   1.4916667e-02   2.3977903e+00   6.4579459e-01   6.4579459e-01   1.8020962e+01
   9.3648000e-01   2.1133333e-02   2.4372205e+00   6.4054934e-01   6.4054934e-01   1.8069320e+01
   9.5638000e-01   1.9900000e-02   2.4746436e+00   6.3568750e-01   6.3568750e-01   1.8190579e+01
   9.7874667e-01   2.2366667e-02   2.5170457e+00   6.3031036e-01   6.3031036e-01   1.8195989e+01
   9.9986333e-01   2.1116667e-02   2.5574087e+00   6.2531657e-01   6.2531657e-01   1.8241922e+01
   1.0222300e+00   2.2366667e-02   2.6005110e+00   6.2011274e-01   6.2011274e-01   1.8246755e+01
   1.0371467e+00   1.4916667e-02   2.6294568e+00   6.1669010e-01   6.1669010e-01   1.8270986e+01
   1.0607633e+00   2.3616667e-02   2.6756126e+00   6.1134784e-01   6.1134784e-01   1.8298313e+01
   1.0793967e+00   1.8633333e-02   2.7123125e+00   6.0719772e-01   6.0719772e-01   1.8265722e+01
   1.1005467e+00   2.1150000e-02   2.7542722e+00   6.0255483e-01   6.0255483e-01   1.8401663e+01
   1.1216633e+00   2.1116667e-02   2.7964870e+00   5.9798956e-01   5.9798956e-01   1.8352300e+01
   1.1427800e+00   2.1116667e-02   2.8390228e+00   5.9349294e-01   5.9349294e-01   1.8364333e+01
   1.1639133e+00   2.1133333e-02   2.8819137e+00   5.8905998e-01   5.8905998e-01   1.8376138e+01
   1.1862633e+00   2.2350000e-02   2.9276237e+00   5.8444329e-01   5.8444329e-01   1.8349883e+01
   1.2036800e+00   1.7416667e-02   2.9634934e+00   5.8089551e-01   5.8089551e-01   1.8415375e+01
   1.2210800e+00   1.7400000e-02   2.9995469e+00   5.7739388e-01   5.7739388e-01   1.8450621e+01
   1.2421967e+00   2.1116667e-02   3.0435943e+00   5.7320058e-01   5.7320058e-01   1.8461587e+01
   1.2633133e+00   2.1116667e-02   3.0879627e+00   5.6906775e-01   5.6906775e-01   1.8414122e+01
   1.2881633e+00   2.4850000e-02   3.1405865e+00   5.6427995e-01   5.6427995e-01   1.8343838e+01
   1.3043133e+00   1.6150000e-02   3.1750251e+00   5.6121132e-01   5.6121132e-01   1.8386405e+01
   1.3291633e+00   2.4850000e-02   3.2283824e+00   5.5655426e-01   5.5655426e-01   1.8345809e+01
   1.3428300e+00   1.3666667e-02   3.2579167e+00   5.5402583e-01   5.5402583e-01   1.8346399e+01
   1.3701633e+00   2.7333333e-02   3.3173887e+00   5.4903726e-01   5.4903726e-01   1.8319562e+01
   1.3962633e+00   2.6100000e-02   3.3746792e+00   5.4435692e-01   5.4435692e-01   1.8300681e+01
   1.4111633e+00   1.4900000e-02   3.4076052e+00   5.4172061e-01   5.4172061e-01   1.8238595e+01
   1.4335300e+00   2.2366667e-02   3.4573312e+00   5.3781079e-01   5.3781079e-01   1.8242865e+01
   1.4571300e+00   2.3600000e-02   3.5101896e+00   5.3374610e-01   5.3374610e-01   1.8157882e+01
   1.4782467e+00   2.1116667e-02   3.5578259e+00   5.3016085e-01   5.3016085e-01   1.8142847e+01
   1.4993633e+00   2.1116667e-02   3.6057832e+00   5.2662345e-01   5.2662345e-01   1.8101049e+01
   1.5204967e+00   2.1133333e-02   3.6540999e+00   5.2313020e-01   5.2313020e-01   1.8140011e+01
   1.5428467e+00   2.2350000e-02   3.7055480e+00   5.1948592e-01   5.1948592e-01   1.8065175e+01
   1.5639800e+00   2.1133333e-02   3.7545263e+00   5.1608641e-01   5.1608641e-01   1.8103847e+01
   1.5850800e+00   2.1100000e-02   3.8037481e+00   5.1273637e-01   5.1273637e-01   1.8037296e+01
   1.6086800e+00   2.3600000e-02   3.8591817e+00   5.0904056e-01   5.0904056e-01   1.7983741e+01
   1.6223633e+00   1.3683333e-02   3.8915058e+00   5.0692202e-01   5.0692202e-01   1.8063507e+01
   1.6422467e+00   1.9883333e-02   3.9387165e+00   5.0387480e-01   5.0387480e-01   1.8005109e+01
   1.6646133e+00   2.2366667e-02   3.9921638e+00   5.0049048e-01   5.0049048e-01   1.8010600e+01
   1.6646633e+00   5.0000000e-05   3.9920440e+00   5.0049800e-01   5.0049800e-01   1.7754866e+01
   1.6771133e+00   1.2450000e-02   3.9622495e+00   5.0237624e-01   5.0237624e-01   1.7616777e+01
   1.6945467e+00   1.7433333e-02   3.9207168e+00   5.0503010e-01   5.0503010e-01   1.7375258e+01
   1.7094800e+00   1.4933333e-02   3.8853141e+00   5.0732578e-01   5.0732578e-01   1.7221732e+01
   1.7244133e+00   1.4933333e-02   3.8500719e+00   5.0964243e-01   5.0964243e-01   1.7040710e+01
   1.7393467e+00   1.4933333e-02   3.8149902e+00   5.1198034e-01   5.1198034e-01   1.6884241e+01
   1.7505467e+00   1.1200000e-02   3.7887844e+00   5.1374789e-01   5.1374789e-01   1.6838190e+01
   1.7642467e+00   1.3700000e-02   3.7568518e+00   5.1592666e-01   5.1592666e-01   1.6620319e+01
   1.7816633e+00   1.7416667e-02   3.7164514e+00   5.1872332e-01   5.1872332e-01   1.6499344e+01
   1.7990800e+00   1.7416667e-02   3.6762694e+00   5.2155047e-01   5.2155047e-01   1.6323747e+01
   1.8152633e+00   1.6183333e-02   3.6391285e+00   5.2420517e-01   5.2420517e-01   1.6139910e+01
   1.8351633e+00   1.9900000e-02   3.5937164e+00   5.2750684e-01   5.2750684e-01   1.6000127e+01
   1.8500967e+00   1.4933333e-02   3.5598256e+00   5.3001193e-01   5.3001193e-01   1.5860342e+01
   1.8662800e+00   1.6183333e-02   3.5232792e+00   5.3275370e-01   5.3275370e-01   1.5671057e+01
   1.8799467e+00   1.3666667e-02   3.4925629e+00   5.3509129e-01   5.3509129e-01   1.5603958e+01
   1.8899133e+00   9.9666667e-03   3.4702474e+00   5.3680899e-01   5.3680899e-01   1.5435137e+01
   1.9060800e+00   1.6166667e-02   3.4342020e+00   5.3961881e-01   5.3961881e-01   1.5351508e+01
   1.9147967e+00   8.7166667e-03   3.4148453e+00   5.4114604e-01   5.4114604e-01   1.5229527e+01
   1.9234967e+00   8.7000000e-03   3.3955801e+00   5.4267899e-01   5.4267899e-01   1.5162288e+01
   1.9359467e+00   1.2450000e-02   3.3681059e+00   5.4488786e-01   5.4488786e-01   1.5029860e+01
   1.9483800e+00   1.2433333e-02   3.3407797e+00   5.4711180e-01   5.4711180e-01   1.4896213e+01
   1.9620633e+00   1.3683333e-02   3.3108350e+00   5.4958040e-01   5.4958040e-01   1.4823942e+01
   1.9720133e+00   9.9500000e-03   3.2891450e+00   5.5138950e-01   5.5138950e-01   1.4760642e+01
   1.9807300e+00   8.7166667e-03   3.2702021e+00   5.5298418e-01   5.5298418e-01   1.4577714e+01
   1.9894467e+00   8.7166667e-03   3.2513139e+00   5.5458811e-01   5.5458811e-01   1.4507193e+01
   2.0006300e+00   1.1183333e-02   3.2271607e+00   5.5665960e-01   5.5665960e-01   1.4419877e+01
   2.0143133e+00   1.3683333e-02   3.1977308e+00   5.5921531e-01   5.5921531e-01   1.4372728e+01
   2.0230133e+00   8.7000000e-03   3.1790890e+00   5.6085250e-01   5.6085250e-01   1.4300729e+01
   2.0342133e+00   1.1200000e-02   3.1551706e+00   5.6297431e-01   5.6297431e-01   1.4125307e+01
   2.0466467e+00   1.2433333e-02   3.1287242e+00   5.6534865e-01   5.6534865e-01   1.4099117e+01
   2.0615633e+00   1.4916667e-02   3.0971424e+00   5.6822379e-01   5.6822379e-01   1.3997568e+01
   2.0740133e+00   1.2450000e-02   3.0709058e+00   5.7064597e-01   5.7064597e-01   1.3824698e+01
   2.0827300e+00   8.7166667e-03   3.0526030e+00   5.7235415e-01   5.7235415e-01   1.3749664e+01
   2.0988967e+00   1.6166667e-02   3.0188020e+00   5.7554951e-01   5.7554951e-01   1.3651056e+01
   2.1113300e+00   1.2433333e-02   2.9929346e+00   5.7803134e-01   5.7803134e-01   1.3563101e+01
   2.1212800e+00   9.9500000e-03   2.9723139e+00   5.8003295e-01   5.8003295e-01   1.3403169e+01
   2.1362300e+00   1.4950000e-02   2.9414651e+00   5.8306658e-01   5.8306658e-01   1.3176255e+01
   2.1449300e+00   8.7000000e-03   2.9235870e+00   5.8484662e-01   5.8484662e-01   1.3157353e+01
   2.1573633e+00   1.2433333e-02   2.8981317e+00   5.8740947e-01   5.8740947e-01   1.3065749e+01
   2.1722800e+00   1.4916667e-02   2.8677390e+00   5.9051398e-01   5.9051398e-01   1.2984989e+01
   2.1822300e+00   9.9500000e-03   2.8475550e+00   5.9260313e-01   5.9260313e-01   1.2849888e+01
   2.1959133e+00   1.3683333e-02   2.8199141e+00   5.9550040e-01   5.9550040e-01   1.2700594e+01
   2.2133300e+00   1.7416667e-02   2.7849268e+00   5.9922939e-01   5.9922939e-01   1.2597659e+01
   2.2232800e+00   9.9500000e-03   2.7650369e+00   6.0138077e-01   6.0138077e-01   1.2489897e+01
   2.2344800e+00   1.1200000e-02   2.7427335e+00   6.0382098e-01   6.0382098e-01   1.2356230e+01
   2.2481467e+00   1.3666667e-02   2.7156403e+00   6.0682557e-01   6.0682557e-01   1.2232572e+01
   2.2605967e+00   1.2450000e-02   2.6910762e+00   6.0958883e-01   6.0958883e-01   1.2102228e+01
   2.2692967e+00   8.7000000e-03   2.6739772e+00   6.1153477e-01   6.1153477e-01   1.2110345e+01
   2.2854633e+00   1.6166667e-02   2.6423478e+00   6.1518397e-01   6.1518397e-01   1.1869298e+01
   2.2978967e+00   1.2433333e-02   2.6181505e+00   6.1802023e-01   6.1802023e-01   1.1767043e+01
   2.3103467e+00   1.2450000e-02   2.5940324e+00   6.2088663e-01   6.2088663e-01   1.1600335e+01
   2.3227800e+00   1.2433333e-02   2.5700579e+00   6.2377584e-01   6.2377584e-01   1.1463940e+01
   2.3339800e+00   1.1200000e-02   2.5485568e+00   6.2640157e-01   6.2640157e-01   1.1385037e+01
   2.3451633e+00   1.1183333e-02   2.5271779e+00   6.2904555e-01   6.2904555e-01   1.1273188e+01
   2.3600967e+00   1.4933333e-02   2.4987706e+00   6.3261110e-01   6.3261110e-01   1.1111877e+01
   2.3712967e+00   1.1200000e-02   2.4775704e+00   6.3531191e-01   6.3531191e-01   1.0965293e+01
   2.3924300e+00   2.1133333e-02   2.4378138e+00   6.4047139e-01   6.4047139e-01   1.0794120e+01
   2.4086133e+00   1.6183333e-02   2.4075867e+00   6.4447939e-01   6.4447939e-01   1.0599366e+01
   2.4285133e+00   1.9900000e-02   2.3706761e+00   6.4947717e-01   6.4947717e-01   1.0351172e+01
   2.4471800e+00   1.8666667e-02   2.3363122e+00   6.5423618e-01   6.5423618e-01   1.0094014e+01
   2.4645967e+00   1.7416667e-02   2.3044758e+00   6.5873983e-01   6.5873983e-01   9.8618623e+00
   2.4869633e+00   2.2366667e-02   2.2639114e+00   6.6461522e-01   6.6461522e-01   9.7138831e+00
   2.5031467e+00   1.6183333e-02   2.2347858e+00   6.6893212e-01   6.6893212e-01   9.4021085e+00
   2.5217967e+00   1.8650000e-02   2.2014547e+00   6.7397707e-01   6.7397707e-01   9.2678587e+00
   2.5392300e+00   1.7433333e-02   2.1705245e+00   6.7876221e-01   6.7876221e-01   8.9534165e+00
   2.5566467e+00   1.7416667e-02   2.1398424e+00   6.8361111e-01   6.8361111e-01   8.7042835e+00
   2.5777967e+00   2.1150000e-02   2.1028770e+00   6.8959335e-01   6.8959335e-01   8.4297270e+00
   2.5939633e+00   1.6166667e-02   2.0748386e+00   6.9423714e-01   6.9423714e-01   8.1684636e+00
   2.6138633e+00   1.9900000e-02   2.0405837e+00   7.0003990e-01   7.0003990e-01   7.9521733e+00
   2.6300467e+00   1.6183333e-02   2.0129367e+00   7.0483091e-01   7.0483091e-01   7.6476268e+00
   2.6437300e+00   1.3683333e-02   1.9897077e+00   7.0893327e-01   7.0893327e-01   7.4396875e+00
   2.6561633e+00   1.2433333e-02   1.9687177e+00   7.1270250e-01   7.1270250e-01   7.2252354e+00
   2.6661300e+00   9.9666667e-03   1.9519722e+00   7.1575301e-01   7.1575301e-01   7.0740876e+00
   2.6760800e+00   9.9500000e-03   1.9353261e+00   7.1882458e-01   7.1882458e-01   6.8112870e+00
   2.6922633e+00   1.6183333e-02   1.9084041e+00   7.2387709e-01   7.2387709e-01   6.6015853e+00
   2.7022133e+00   9.9500000e-03   1.8919452e+00   7.2701893e-01   7.2701893e-01   6.4452918e+00
   2.7233633e+00   2.1150000e-02   1.8571966e+00   7.3378877e-01   7.3378877e-01   6.0945780e+00
   2.7395467e+00   1.6183333e-02   1.8308255e+00   7.3905460e-01   7.3905460e-01   5.7241183e+00
   2.7569633e+00   1.7416667e-02   1.8026553e+00   7.4480683e-01   7.4480683e-01   5.4275787e+00
   2.7718967e+00   1.4933333e-02   1.7786757e+00   7.4981067e-01   7.4981067e-01   5.0820518e+00
   2.7893133e+00   1.7416667e-02   1.7509112e+00   7.5573223e-01   7.5573223e-01   4.7760917e+00
   2.8104800e+00   2.1166667e-02   1.7174627e+00   7.6305589e-01   7.6305589e-01   4.3562250e+00
   2.8253967e+00   1.4916667e-02   1.6940845e+00   7.6830290e-01   7.6830290e-01   4.0733652e+00
   2.8366133e+00   1.1216667e-02   1.6766106e+00   7.7229619e-01   7.7229619e-01   3.8192055e+00
   2.8453300e+00   8.7166667e-03   1.6630940e+00   7.7542823e-01   7.7542823e-01   3.4786486e+00
   2.8515467e+00   6.2166667e-03   1.6534874e+00   7.7767754e-01   7.7767754e-01   3.3700656e+00
   2.8689800e+00   1.7433333e-02   1.6266962e+00   7.8405545e-01   7.8405545e-01   2.8782205e+00
   2.8889133e+00   1.9933333e-02   1.5963312e+00   7.9147737e-01   7.9147737e-01   2.3408418e+00
   2.9038633e+00   1.4950000e-02   1.5737452e+00   7.9713669e-01   7.9713669e-01   1.8291577e+00
   2.9250467e+00   2.1183333e-02   1.5420176e+00   8.0529562e-01   8.0529562e-01   1.1087713e+00


==> graphs/section06/Hossain2012/Fig3_2_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   6.0666667e-04   6.0666667e-04   9.9927213e-01   1.0003641e+00   1.0003641e+00   1.0268238e-01    -0.0769
   1.6796667e-02   1.6190000e-02   1.0187874e+00   9.9073661e-01   9.9073661e-01   8.0896815e-01     1.9388
   2.5563333e-02   8.7666667e-03   1.0294335e+00   9.8560038e-01   9.8560038e-01   1.5598112e+00     2.8372
   3.5546667e-02   9.9833333e-03   1.0416244e+00   9.7981579e-01   9.7981579e-01   2.2509700e+00     3.7636
   4.6780000e-02   1.1233333e-02   1.0554275e+00   9.7338758e-01   9.7338758e-01   2.8819670e+00     4.6992
   5.8013333e-02   1.1233333e-02   1.0693214e+00   9.6704317e-01   9.6704317e-01   3.6531410e+00     5.5350
   7.0480000e-02   1.2466667e-02   1.0848472e+00   9.6009831e-01   9.6009831e-01   4.3128000e+00     6.3684
   8.5446667e-02   1.4966667e-02   1.1036343e+00   9.5189141e-01   9.5189141e-01   5.0530204e+00     7.2623
   9.9163333e-02   1.3716667e-02   1.1209939e+00   9.4449219e-01   9.4449219e-01   5.5917055e+00     7.9905
   1.1413000e-01   1.4966667e-02   1.1400901e+00   9.3654882e-01   9.3654882e-01   6.4050480e+00     8.7093
   1.2409667e-01   9.9666667e-03   1.1528961e+00   9.3133283e-01   9.3133283e-01   6.8444860e+00     9.1475
   1.4279667e-01   1.8700000e-02   1.1771165e+00   9.2170146e-01   9.2170146e-01   7.6671091e+00     9.9115
   1.5399667e-01   1.1200000e-02   1.1917434e+00   9.1602774e-01   9.1602774e-01   7.9464857e+00    10.3300
   1.7146333e-01   1.7466667e-02   1.2147346e+00   9.0731752e-01   9.0731752e-01   8.7041328e+00    10.9420
   1.8268000e-01   1.1216667e-02   1.2296149e+00   9.0181084e-01   9.0181084e-01   9.1111752e+00    11.3080
   1.9514667e-01   1.2466667e-02   1.2462596e+00   8.9576839e-01   8.9576839e-01   9.5984270e+00    11.6960
   2.1133000e-01   1.6183333e-02   1.2680336e+00   8.8804426e-01   8.8804426e-01   1.0149635e+01    12.1710
   2.2876333e-01   1.7433333e-02   1.2917004e+00   8.7987119e-01   8.7987119e-01   1.0504166e+01    12.6520
   2.4123000e-01   1.2466667e-02   1.3087589e+00   8.7411823e-01   8.7411823e-01   1.0970533e+01    12.9770
   2.6239667e-01   2.1166667e-02   1.3379780e+00   8.6452093e-01   8.6452093e-01   1.1510923e+01    13.4970
   2.7236333e-01   9.9666667e-03   1.3518480e+00   8.6007448e-01   8.6007448e-01   1.1934480e+01    13.7300
   2.9351333e-01   2.1150000e-02   1.3815181e+00   8.5078868e-01   8.5078868e-01   1.2325376e+01    14.1970
   3.0348000e-01   9.9666667e-03   1.3956114e+00   8.4648202e-01   8.4648202e-01   1.2564925e+01    14.4070
   3.2339667e-01   1.9916667e-02   1.4239888e+00   8.3800521e-01   8.3800521e-01   1.2994025e+01    14.8060
   3.3461333e-01   1.1216667e-02   1.4400960e+00   8.3330556e-01   8.3330556e-01   1.3346055e+01    15.0200
   3.6198000e-01   2.7366667e-02   1.4797749e+00   8.2205745e-01   8.2205745e-01   1.3709452e+01    15.5100
   3.7568000e-01   1.3700000e-02   1.4998411e+00   8.1653983e-01   8.1653983e-01   1.4075350e+01    15.7410
   3.9434667e-01   1.8666667e-02   1.5273994e+00   8.0914005e-01   8.0914005e-01   1.4359566e+01    16.0390
   4.1053000e-01   1.6183333e-02   1.5514944e+00   8.0283239e-01   8.0283239e-01   1.4656508e+01    16.2840
   4.3166333e-01   2.1133333e-02   1.5832434e+00   7.9474199e-01   7.9474199e-01   1.4872404e+01    16.5840
   4.4536333e-01   1.3700000e-02   1.6039969e+00   7.8958381e-01   7.8958381e-01   1.5218675e+01    16.7690
   4.6649667e-01   2.1133333e-02   1.6362759e+00   7.8175692e-01   7.8175692e-01   1.5345419e+01    17.0380
   4.8268000e-01   1.6183333e-02   1.6612117e+00   7.7586742e-01   7.7586742e-01   1.5545590e+01    17.2330
   5.0506333e-01   2.2383333e-02   1.6960113e+00   7.6786633e-01   7.6786633e-01   1.5697107e+01    17.4850
   5.1876333e-01   1.3700000e-02   1.7174889e+00   7.6305006e-01   7.6305006e-01   1.6065561e+01    17.6310
   5.4609667e-01   2.7333333e-02   1.7607432e+00   7.5361926e-01   7.5361926e-01   1.6134009e+01    17.9020
   5.6103000e-01   1.4933333e-02   1.7846021e+00   7.4856463e-01   7.4856463e-01   1.6254033e+01    18.0410
   5.8216333e-01   2.1133333e-02   1.8186410e+00   7.4152621e-01   7.4152621e-01   1.6478344e+01    18.2250
   5.9833000e-01   1.6166667e-02   1.8448974e+00   7.3623065e-01   7.3623065e-01   1.6584921e+01    18.3580
   6.1823000e-01   1.9900000e-02   1.8774754e+00   7.2981514e-01   7.2981514e-01   1.6774436e+01    18.5110
   6.4184667e-01   2.3616667e-02   1.9165080e+00   7.2234502e-01   7.2234502e-01   1.6859027e+01    18.6790
   6.6299667e-01   2.1150000e-02   1.9518046e+00   7.1578375e-01   7.1578375e-01   1.7069868e+01    18.8180
   6.7668000e-01   1.3683333e-02   1.9748119e+00   7.1160196e-01   7.1160196e-01   1.7260048e+01    18.9030
   6.9904667e-01   2.2366667e-02   2.0127097e+00   7.0487066e-01   7.0487066e-01   1.7274829e+01    19.0320
   7.1521333e-01   1.6166667e-02   2.0403266e+00   7.0008401e-01   7.0008401e-01   1.7335060e+01    19.1200
   7.3634667e-01   2.1133333e-02   2.0767116e+00   6.9392400e-01   6.9392400e-01   1.7357954e+01    19.2260
   7.5499667e-01   1.8650000e-02   2.1090882e+00   6.8857719e-01   6.8857719e-01   1.7468997e+01    19.3120
   7.7613000e-01   2.1133333e-02   2.1460785e+00   6.8261715e-01   6.8261715e-01   1.7595140e+01    19.4030
   7.9603000e-01   1.9900000e-02   2.1812041e+00   6.7709850e-01   6.7709850e-01   1.7762731e+01    19.4810
   8.2086333e-01   2.4833333e-02   2.2254374e+00   6.7033564e-01   6.7033564e-01   1.7685867e+01    19.5700
   8.3828000e-01   1.7416667e-02   2.2567250e+00   6.6567260e-01   6.6567260e-01   1.7799619e+01    19.6280
   8.5569667e-01   1.7416667e-02   2.2882310e+00   6.6107398e-01   6.6107398e-01   1.7979361e+01    19.6810
   8.7558000e-01   1.9883333e-02   2.3244661e+00   6.5590114e-01   6.5590114e-01   1.8004683e+01    19.7360
   9.0043000e-01   2.4850000e-02   2.3701526e+00   6.4954889e-01   6.4954889e-01   1.7994193e+01    19.7980
   9.1534667e-01   1.4916667e-02   2.3977903e+00   6.4579459e-01   6.4579459e-01   1.8020962e+01    19.8320
   9.3648000e-01   2.1133333e-02   2.4372205e+00   6.4054934e-01   6.4054934e-01   1.8069320e+01    19.8750
   9.5638000e-01   1.9900000e-02   2.4746436e+00   6.3568750e-01   6.3568750e-01   1.8190579e+01    19.9120
   9.7874667e-01   2.2366667e-02   2.5170457e+00   6.3031036e-01   6.3031036e-01   1.8195989e+01    19.9490
   9.9986333e-01   2.1116667e-02   2.5574087e+00   6.2531657e-01   6.2531657e-01   1.8241922e+01    19.9790
   1.0222300e+00   2.2366667e-02   2.6005110e+00   6.2011274e-01   6.2011274e-01   1.8246755e+01    20.0070
   1.0371467e+00   1.4916667e-02   2.6294568e+00   6.1669010e-01   6.1669010e-01   1.8270986e+01    20.0230
   1.0607633e+00   2.3616667e-02   2.6756126e+00   6.1134784e-01   6.1134784e-01   1.8298313e+01    20.0450
   1.0793967e+00   1.8633333e-02   2.7123125e+00   6.0719772e-01   6.0719772e-01   1.8265722e+01    20.0590
   1.1005467e+00   2.1150000e-02   2.7542722e+00   6.0255483e-01   6.0255483e-01   1.8401663e+01    20.0730
   1.1216633e+00   2.1116667e-02   2.7964870e+00   5.9798956e-01   5.9798956e-01   1.8352300e+01    20.0840
   1.1427800e+00   2.1116667e-02   2.8390228e+00   5.9349294e-01   5.9349294e-01   1.8364333e+01    20.0920
   1.1639133e+00   2.1133333e-02   2.8819137e+00   5.8905998e-01   5.8905998e-01   1.8376138e+01    20.0970
   1.1862633e+00   2.2350000e-02   2.9276237e+00   5.8444329e-01   5.8444329e-01   1.8349883e+01    20.1000
   1.2036800e+00   1.7416667e-02   2.9634934e+00   5.8089551e-01   5.8089551e-01   1.8415375e+01    20.1010
   1.2210800e+00   1.7400000e-02   2.9995469e+00   5.7739388e-01   5.7739388e-01   1.8450621e+01    20.1010
   1.2421967e+00   2.1116667e-02   3.0435943e+00   5.7320058e-01   5.7320058e-01   1.8461587e+01    20.0980
   1.2633133e+00   2.1116667e-02   3.0879627e+00   5.6906775e-01   5.6906775e-01   1.8414122e+01    20.0940
   1.2881633e+00   2.4850000e-02   3.1405865e+00   5.6427995e-01   5.6427995e-01   1.8343838e+01    20.0860
   1.3043133e+00   1.6150000e-02   3.1750251e+00   5.6121132e-01   5.6121132e-01   1.8386405e+01    20.0810
   1.3291633e+00   2.4850000e-02   3.2283824e+00   5.5655426e-01   5.5655426e-01   1.8345809e+01    20.0700
   1.3428300e+00   1.3666667e-02   3.2579167e+00   5.5402583e-01   5.5402583e-01   1.8346399e+01    20.0630
   1.3701633e+00   2.7333333e-02   3.3173887e+00   5.4903726e-01   5.4903726e-01   1.8319562e+01    20.0480
   1.3962633e+00   2.6100000e-02   3.3746792e+00   5.4435692e-01   5.4435692e-01   1.8300681e+01    20.0310
   1.4111633e+00   1.4900000e-02   3.4076052e+00   5.4172061e-01   5.4172061e-01   1.8238595e+01    20.0210
   1.4335300e+00   2.2366667e-02   3.4573312e+00   5.3781079e-01   5.3781079e-01   1.8242865e+01    20.0050
   1.4571300e+00   2.3600000e-02   3.5101896e+00   5.3374610e-01   5.3374610e-01   1.8157882e+01    19.9870
   1.4782467e+00   2.1116667e-02   3.5578259e+00   5.3016085e-01   5.3016085e-01   1.8142847e+01    19.9700
   1.4993633e+00   2.1116667e-02   3.6057832e+00   5.2662345e-01   5.2662345e-01   1.8101049e+01    19.9530
   1.5204967e+00   2.1133333e-02   3.6540999e+00   5.2313020e-01   5.2313020e-01   1.8140011e+01    19.9340
   1.5428467e+00   2.2350000e-02   3.7055480e+00   5.1948592e-01   5.1948592e-01   1.8065175e+01    19.9140
   1.5639800e+00   2.1133333e-02   3.7545263e+00   5.1608641e-01   5.1608641e-01   1.8103847e+01    19.8940
   1.5850800e+00   2.1100000e-02   3.8037481e+00   5.1273637e-01   5.1273637e-01   1.8037296e+01    19.8730
   1.6086800e+00   2.3600000e-02   3.8591817e+00   5.0904056e-01   5.0904056e-01   1.7983741e+01    19.8500
   1.6223633e+00   1.3683333e-02   3.8915058e+00   5.0692202e-01   5.0692202e-01   1.8063507e+01    19.8360
   1.6422467e+00   1.9883333e-02   3.9387165e+00   5.0387480e-01   5.0387480e-01   1.8005109e+01    19.8150
   1.6646133e+00   2.2366667e-02   3.9921638e+00   5.0049048e-01   5.0049048e-01   1.8010600e+01    19.7920
   1.6646633e+00   5.0000000e-05   3.9920440e+00   5.0049800e-01   5.0049800e-01   1.7754866e+01    19.7900
   1.6771133e+00   1.2450000e-02   3.9622495e+00   5.0237624e-01   5.0237624e-01   1.7616777e+01    19.4860
   1.6945467e+00   1.7433333e-02   3.9207168e+00   5.0503010e-01   5.0503010e-01   1.7375258e+01    19.1200
   1.7094800e+00   1.4933333e-02   3.8853141e+00   5.0732578e-01   5.0732578e-01   1.7221732e+01    18.8630
   1.7244133e+00   1.4933333e-02   3.8500719e+00   5.0964243e-01   5.0964243e-01   1.7040710e+01    18.6410
   1.7393467e+00   1.4933333e-02   3.8149902e+00   5.1198034e-01   5.1198034e-01   1.6884241e+01    18.4450
   1.7505467e+00   1.1200000e-02   3.7887844e+00   5.1374789e-01   5.1374789e-01   1.6838190e+01    18.3130
   1.7642467e+00   1.3700000e-02   3.7568518e+00   5.1592666e-01   5.1592666e-01   1.6620319e+01    18.1630
   1.7816633e+00   1.7416667e-02   3.7164514e+00   5.1872332e-01   5.1872332e-01   1.6499344e+01    17.9850
   1.7990800e+00   1.7416667e-02   3.6762694e+00   5.2155047e-01   5.2155047e-01   1.6323747e+01    17.8200
   1.8152633e+00   1.6183333e-02   3.6391285e+00   5.2420517e-01   5.2420517e-01   1.6139910e+01    17.6770
   1.8351633e+00   1.9900000e-02   3.5937164e+00   5.2750684e-01   5.2750684e-01   1.6000127e+01    17.5070
   1.8500967e+00   1.4933333e-02   3.5598256e+00   5.3001193e-01   5.3001193e-01   1.5860342e+01    17.3860
   1.8662800e+00   1.6183333e-02   3.5232792e+00   5.3275370e-01   5.3275370e-01   1.5671057e+01    17.2570
   1.8799467e+00   1.3666667e-02   3.4925629e+00   5.3509129e-01   5.3509129e-01   1.5603958e+01    17.1490
   1.8899133e+00   9.9666667e-03   3.4702474e+00   5.3680899e-01   5.3680899e-01   1.5435137e+01    17.0720
   1.9060800e+00   1.6166667e-02   3.4342020e+00   5.3961881e-01   5.3961881e-01   1.5351508e+01    16.9470
   1.9147967e+00   8.7166667e-03   3.4148453e+00   5.4114604e-01   5.4114604e-01   1.5229527e+01    16.8810
   1.9234967e+00   8.7000000e-03   3.3955801e+00   5.4267899e-01   5.4267899e-01   1.5162288e+01    16.8140
   1.9359467e+00   1.2450000e-02   3.3681059e+00   5.4488786e-01   5.4488786e-01   1.5029860e+01    16.7190
   1.9483800e+00   1.2433333e-02   3.3407797e+00   5.4711180e-01   5.4711180e-01   1.4896213e+01    16.6240
   1.9620633e+00   1.3683333e-02   3.3108350e+00   5.4958040e-01   5.4958040e-01   1.4823942e+01    16.5190
   1.9720133e+00   9.9500000e-03   3.2891450e+00   5.5138950e-01   5.5138950e-01   1.4760642e+01    16.4430
   1.9807300e+00   8.7166667e-03   3.2702021e+00   5.5298418e-01   5.5298418e-01   1.4577714e+01    16.3760
   1.9894467e+00   8.7166667e-03   3.2513139e+00   5.5458811e-01   5.5458811e-01   1.4507193e+01    16.3080
   2.0006300e+00   1.1183333e-02   3.2271607e+00   5.5665960e-01   5.5665960e-01   1.4419877e+01    16.2220
   2.0143133e+00   1.3683333e-02   3.1977308e+00   5.5921531e-01   5.5921531e-01   1.4372728e+01    16.1150
   2.0230133e+00   8.7000000e-03   3.1790890e+00   5.6085250e-01   5.6085250e-01   1.4300729e+01    16.0470
   2.0342133e+00   1.1200000e-02   3.1551706e+00   5.6297431e-01   5.6297431e-01   1.4125307e+01    15.9590
   2.0466467e+00   1.2433333e-02   3.1287242e+00   5.6534865e-01   5.6534865e-01   1.4099117e+01    15.8610
   2.0615633e+00   1.4916667e-02   3.0971424e+00   5.6822379e-01   5.6822379e-01   1.3997568e+01    15.7420
   2.0740133e+00   1.2450000e-02   3.0709058e+00   5.7064597e-01   5.7064597e-01   1.3824698e+01    15.6410
   2.0827300e+00   8.7166667e-03   3.0526030e+00   5.7235415e-01   5.7235415e-01   1.3749664e+01    15.5710
   2.0988967e+00   1.6166667e-02   3.0188020e+00   5.7554951e-01   5.7554951e-01   1.3651056e+01    15.4380
   2.1113300e+00   1.2433333e-02   2.9929346e+00   5.7803134e-01   5.7803134e-01   1.3563101e+01    15.3350
   2.1212800e+00   9.9500000e-03   2.9723139e+00   5.8003295e-01   5.8003295e-01   1.3403169e+01    15.2520
   2.1362300e+00   1.4950000e-02   2.9414651e+00   5.8306658e-01   5.8306658e-01   1.3176255e+01    15.1260
   2.1449300e+00   8.7000000e-03   2.9235870e+00   5.8484662e-01   5.8484662e-01   1.3157353e+01    15.0520
   2.1573633e+00   1.2433333e-02   2.8981317e+00   5.8740947e-01   5.8740947e-01   1.3065749e+01    14.9440
   2.1722800e+00   1.4916667e-02   2.8677390e+00   5.9051398e-01   5.9051398e-01   1.2984989e+01    14.8140
   2.1822300e+00   9.9500000e-03   2.8475550e+00   5.9260313e-01   5.9260313e-01   1.2849888e+01    14.7260
   2.1959133e+00   1.3683333e-02   2.8199141e+00   5.9550040e-01   5.9550040e-01   1.2700594e+01    14.6040
   2.2133300e+00   1.7416667e-02   2.7849268e+00   5.9922939e-01   5.9922939e-01   1.2597659e+01    14.4450
   2.2232800e+00   9.9500000e-03   2.7650369e+00   6.0138077e-01   6.0138077e-01   1.2489897e+01    14.3540
   2.2344800e+00   1.1200000e-02   2.7427335e+00   6.0382098e-01   6.0382098e-01   1.2356230e+01    14.2490
   2.2481467e+00   1.3666667e-02   2.7156403e+00   6.0682557e-01   6.0682557e-01   1.2232572e+01    14.1200
   2.2605967e+00   1.2450000e-02   2.6910762e+00   6.0958883e-01   6.0958883e-01   1.2102228e+01    14.0000
   2.2692967e+00   8.7000000e-03   2.6739772e+00   6.1153477e-01   6.1153477e-01   1.2110345e+01    13.9160
   2.2854633e+00   1.6166667e-02   2.6423478e+00   6.1518397e-01   6.1518397e-01   1.1869298e+01    13.7560
   2.2978967e+00   1.2433333e-02   2.6181505e+00   6.1802023e-01   6.1802023e-01   1.1767043e+01    13.6310
   2.3103467e+00   1.2450000e-02   2.5940324e+00   6.2088663e-01   6.2088663e-01   1.1600335e+01    13.5040
   2.3227800e+00   1.2433333e-02   2.5700579e+00   6.2377584e-01   6.2377584e-01   1.1463940e+01    13.3750
   2.3339800e+00   1.1200000e-02   2.5485568e+00   6.2640157e-01   6.2640157e-01   1.1385037e+01    13.2570
   2.3451633e+00   1.1183333e-02   2.5271779e+00   6.2904555e-01   6.2904555e-01   1.1273188e+01    13.1380
   2.3600967e+00   1.4933333e-02   2.4987706e+00   6.3261110e-01   6.3261110e-01   1.1111877e+01    12.9750
   2.3712967e+00   1.1200000e-02   2.4775704e+00   6.3531191e-01   6.3531191e-01   1.0965293e+01    12.8510
   2.3924300e+00   2.1133333e-02   2.4378138e+00   6.4047139e-01   6.4047139e-01   1.0794120e+01    12.6110
   2.4086133e+00   1.6183333e-02   2.4075867e+00   6.4447939e-01   6.4447939e-01   1.0599366e+01    12.4230
   2.4285133e+00   1.9900000e-02   2.3706761e+00   6.4947717e-01   6.4947717e-01   1.0351172e+01    12.1850
   2.4471800e+00   1.8666667e-02   2.3363122e+00   6.5423618e-01   6.5423618e-01   1.0094014e+01    11.9560
   2.4645967e+00   1.7416667e-02   2.3044758e+00   6.5873983e-01   6.5873983e-01   9.8618623e+00    11.7360
   2.4869633e+00   2.2366667e-02   2.2639114e+00   6.6461522e-01   6.6461522e-01   9.7138831e+00    11.4440
   2.5031467e+00   1.6183333e-02   2.2347858e+00   6.6893212e-01   6.6893212e-01   9.4021085e+00    11.2270
   2.5217967e+00   1.8650000e-02   2.2014547e+00   6.7397707e-01   6.7397707e-01   9.2678587e+00    10.9700
   2.5392300e+00   1.7433333e-02   2.1705245e+00   6.7876221e-01   6.7876221e-01   8.9534165e+00    10.7230
   2.5566467e+00   1.7416667e-02   2.1398424e+00   6.8361111e-01   6.8361111e-01   8.7042835e+00    10.4680
   2.5777967e+00   2.1150000e-02   2.1028770e+00   6.8959335e-01   6.8959335e-01   8.4297270e+00    10.1490
   2.5939633e+00   1.6166667e-02   2.0748386e+00   6.9423714e-01   6.9423714e-01   8.1684636e+00     9.8977
   2.6138633e+00   1.9900000e-02   2.0405837e+00   7.0003990e-01   7.0003990e-01   7.9521733e+00     9.5780
   2.6300467e+00   1.6183333e-02   2.0129367e+00   7.0483091e-01   7.0483091e-01   7.6476268e+00     9.3101
   2.6437300e+00   1.3683333e-02   1.9897077e+00   7.0893327e-01   7.0893327e-01   7.4396875e+00     9.0779
   2.6561633e+00   1.2433333e-02   1.9687177e+00   7.1270250e-01   7.1270250e-01   7.2252354e+00     8.8620
   2.6661300e+00   9.9666667e-03   1.9519722e+00   7.1575301e-01   7.1575301e-01   7.0740876e+00     8.6855
   2.6760800e+00   9.9500000e-03   1.9353261e+00   7.1882458e-01   7.1882458e-01   6.8112870e+00     8.5061
   2.6922633e+00   1.6183333e-02   1.9084041e+00   7.2387709e-01   7.2387709e-01   6.6015853e+00     8.2063
   2.7022133e+00   9.9500000e-03   1.8919452e+00   7.2701893e-01   7.2701893e-01   6.4452918e+00     8.0181
   2.7233633e+00   2.1150000e-02   1.8571966e+00   7.3378877e-01   7.3378877e-01   6.0945780e+00     7.6041
   2.7395467e+00   1.6183333e-02   1.8308255e+00   7.3905460e-01   7.3905460e-01   5.7241183e+00     7.2770
   2.7569633e+00   1.7416667e-02   1.8026553e+00   7.4480683e-01   7.4480683e-01   5.4275787e+00     6.9132
   2.7718967e+00   1.4933333e-02   1.7786757e+00   7.4981067e-01   7.4981067e-01   5.0820518e+00     6.5918
   2.7893133e+00   1.7416667e-02   1.7509112e+00   7.5573223e-01   7.5573223e-01   4.7760917e+00     6.2045
   2.8104800e+00   2.1166667e-02   1.7174627e+00   7.6305589e-01   7.6305589e-01   4.3562250e+00     5.7148
   2.8253967e+00   1.4916667e-02   1.6940845e+00   7.6830290e-01   7.6830290e-01   4.0733652e+00     5.3582
   2.8366133e+00   1.1216667e-02   1.6766106e+00   7.7229619e-01   7.7229619e-01   3.8192055e+00     5.0833
   2.8453300e+00   8.7166667e-03   1.6630940e+00   7.7542823e-01   7.7542823e-01   3.4786486e+00     4.8654
   2.8515467e+00   6.2166667e-03   1.6534874e+00   7.7767754e-01   7.7767754e-01   3.3700656e+00     4.7078
   2.8689800e+00   1.7433333e-02   1.6266962e+00   7.8405545e-01   7.8405545e-01   2.8782205e+00     4.2525
   2.8889133e+00   1.9933333e-02   1.5963312e+00   7.9147737e-01   7.9147737e-01   2.3408418e+00     3.7110
   2.9038633e+00   1.4950000e-02   1.5737452e+00   7.9713669e-01   7.9713669e-01   1.8291577e+00     3.2907
   2.9250467e+00   2.1183333e-02   1.5420176e+00   8.0529562e-01   8.0529562e-01   1.1087713e+00     2.6702


==> graphs/section06/Hossain2012/Fig3_2_rate2.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.4611111e-03   1.4611111e-03   1.0052669e+00   9.9737690e-01   9.9737690e-01   3.5677668e-01
   5.2055556e-03   3.7444444e-03   1.0188278e+00   9.9071698e-01   9.9071698e-01   1.1130111e+00
   6.0444444e-03   8.3888889e-04   1.0218784e+00   9.8923710e-01   9.8923710e-01   1.6170169e+00
   8.9722222e-03   2.9277778e-03   1.0325608e+00   9.8410668e-01   9.8410668e-01   2.7148846e+00
   1.1883333e-02   2.9111111e-03   1.0432375e+00   9.7905795e-01   9.7905795e-01   3.2005796e+00
   1.5222222e-02   3.3388889e-03   1.0555508e+00   9.7333074e-01   9.7333074e-01   4.1264746e+00
   1.8966667e-02   3.7444444e-03   1.0694455e+00   9.6698706e-01   9.6698706e-01   4.7905603e+00
   2.2711111e-02   3.7444444e-03   1.0834312e+00   9.6072554e-01   9.6072554e-01   5.5443375e+00
   2.4388889e-02   1.6777778e-03   1.0897272e+00   9.5794616e-01   9.5794616e-01   6.2136412e+00
   2.8966667e-02   4.5777778e-03   1.1069986e+00   9.5044386e-01   9.5044386e-01   7.1841295e+00
   3.1877778e-02   2.9111111e-03   1.1180525e+00   9.4573379e-01   9.4573379e-01   7.6311449e+00
   3.5216667e-02   3.3388889e-03   1.1307983e+00   9.4038876e-01   9.4038876e-01   8.5006630e+00
   3.8127778e-02   2.9111111e-03   1.1419701e+00   9.3577758e-01   9.3577758e-01   8.9843819e+00
   4.1044444e-02   2.9166667e-03   1.1532183e+00   9.3120274e-01   9.3120274e-01   9.6061944e+00
   4.6033333e-02   4.9888889e-03   1.1725858e+00   9.2348041e-01   9.2348041e-01   1.0327651e+01
   4.9366667e-02   3.3333333e-03   1.1856161e+00   9.1839171e-01   9.1839171e-01   1.1021160e+01
   5.3111111e-02   3.7444444e-03   1.2003394e+00   9.1274188e-01   9.1274188e-01   1.1605513e+01
   5.6855556e-02   3.7444444e-03   1.2151535e+00   9.0716113e-01   9.0716113e-01   1.2182811e+01
   6.1427778e-02   4.5722222e-03   1.2333657e+00   9.0043851e-01   9.0043851e-01   1.2781725e+01
   6.5172222e-02   3.7444444e-03   1.2483816e+00   8.9500676e-01   8.9500676e-01   1.3389928e+01
   7.0155556e-02   4.9833333e-03   1.2685066e+00   8.8787868e-01   8.8787868e-01   1.3826491e+01
   7.3072222e-02   2.9166667e-03   1.2803601e+00   8.8375916e-01   8.8375916e-01   1.4439299e+01
   7.8472222e-02   5.4000000e-03   1.3024516e+00   8.7623220e-01   8.7623220e-01   1.4986725e+01
   8.2627778e-02   4.1555556e-03   1.3195806e+00   8.7052658e-01   8.7052658e-01   1.5421988e+01
   8.8022222e-02   5.3944444e-03   1.3419832e+00   8.6322986e-01   8.6322986e-01   1.5820586e+01
   9.3427778e-02   5.4055556e-03   1.3646211e+00   8.5603979e-01   8.5603979e-01   1.6431341e+01
   9.6338889e-02   2.9111111e-03   1.3768910e+00   8.5221704e-01   8.5221704e-01   1.6880033e+01
   1.0256667e-01   6.2277778e-03   1.4033245e+00   8.4415256e-01   8.4415256e-01   1.7322601e+01
   1.0672222e-01   4.1555556e-03   1.4211024e+00   8.3885580e-01   8.3885580e-01   1.7727372e+01
   1.1294444e-01   6.2222222e-03   1.4479309e+00   8.3104795e-01   8.3104795e-01   1.8155406e+01
   1.1792222e-01   4.9777778e-03   1.4695743e+00   8.2490555e-01   8.2490555e-01   1.8357036e+01
   1.2332778e-01   5.4055556e-03   1.4932596e+00   8.1833730e-01   8.1833730e-01   1.8878796e+01
   1.2788889e-01   4.5611111e-03   1.5133920e+00   8.1287596e-01   8.1287596e-01   1.9167046e+01
   1.3411667e-01   6.2277778e-03   1.5410988e+00   8.0553564e-01   8.0553564e-01   1.9527553e+01
   1.3992778e-01   5.8111111e-03   1.5671785e+00   7.9880499e-01   7.9880499e-01   1.9811961e+01
   1.4490556e-01   4.9777778e-03   1.5896923e+00   7.9312834e-01   7.9312834e-01   2.0115797e+01
   1.4947222e-01   4.5666667e-03   1.6104879e+00   7.8799102e-01   7.8799102e-01   2.0346795e+01
   1.5611111e-01   6.6388889e-03   1.6409610e+00   7.8064012e-01   7.8064012e-01   2.0673927e+01
   1.6191667e-01   5.8055556e-03   1.6678431e+00   7.7432343e-01   7.7432343e-01   2.0900848e+01
   1.6731111e-01   5.3944444e-03   1.6930173e+00   7.6854499e-01   7.6854499e-01   2.1214916e+01
   1.7187222e-01   4.5611111e-03   1.7144498e+00   7.6372607e-01   7.6372607e-01   2.1314831e+01
   1.8016667e-01   8.2944444e-03   1.7537705e+00   7.5511591e-01   7.5511591e-01   2.1496866e+01
   1.8472778e-01   4.5611111e-03   1.7755829e+00   7.5046341e-01   7.5046341e-01   2.1670081e+01
   1.9095000e-01   6.2222222e-03   1.8055566e+00   7.4420820e-01   7.4420820e-01   2.1906289e+01
   1.9758889e-01   6.6388889e-03   1.8378140e+00   7.3764808e-01   7.3764808e-01   2.2088429e+01
   2.0256111e-01   4.9722222e-03   1.8621605e+00   7.3281011e-01   7.3281011e-01   2.2241959e+01
   2.0878333e-01   6.2222222e-03   1.8928532e+00   7.2684455e-01   7.2684455e-01   2.2430786e+01
   2.1500000e-01   6.2166667e-03   1.9237690e+00   7.2098053e-01   7.2098053e-01   2.2543043e+01
   2.2039444e-01   5.3944444e-03   1.9507988e+00   7.1596824e-01   7.1596824e-01   2.2641064e+01
   2.2785556e-01   7.4611111e-03   1.9884948e+00   7.0914945e-01   7.0914945e-01   2.2785965e+01
   2.3366111e-01   5.8055556e-03   2.0180759e+00   7.0393287e-01   7.0393287e-01   2.2940750e+01
   2.3988333e-01   6.2222222e-03   2.0500226e+00   6.9842645e-01   6.9842645e-01   2.3152487e+01
   2.4610000e-01   6.2166667e-03   2.0821913e+00   6.9301030e-01   6.9301030e-01   2.3219310e+01
   2.5397222e-01   7.8722222e-03   2.1232861e+00   6.8627115e-01   6.8627115e-01   2.3237004e+01
   2.6060556e-01   6.6333333e-03   2.1582254e+00   6.8069349e-01   6.8069349e-01   2.3394414e+01
   2.6599444e-01   5.3888889e-03   2.1868199e+00   6.7622854e-01   6.7622854e-01   2.3412384e+01
   2.7180000e-01   5.8055556e-03   2.2178358e+00   6.7148344e-01   6.7148344e-01   2.3555639e+01
   2.7926111e-01   7.4611111e-03   2.2580171e+00   6.6548211e-01   6.6548211e-01   2.3615365e+01
   2.8547222e-01   6.2111111e-03   2.2917418e+00   6.6056743e-01   6.6056743e-01   2.3608217e+01
   2.9293333e-01   7.4611111e-03   2.3325842e+00   6.5475879e-01   6.5475879e-01   2.3700042e+01
   2.9873889e-01   5.8055556e-03   2.3646136e+00   6.5030922e-01   6.5030922e-01   2.3803529e+01
   3.0536667e-01   6.6277778e-03   2.4014461e+00   6.4530284e-01   6.4530284e-01   2.3750565e+01
   3.1117222e-01   5.8055556e-03   2.4339432e+00   6.4098044e-01   6.4098044e-01   2.3852228e+01
   3.1863333e-01   7.4611111e-03   2.4760281e+00   6.3550974e-01   6.3550974e-01   2.3971745e+01
   3.2402222e-01   5.3888889e-03   2.5066489e+00   6.3161618e-01   6.3161618e-01   2.4049607e+01
   3.3230556e-01   8.2833333e-03   2.5540834e+00   6.2572349e-01   6.2572349e-01   2.3983105e+01
   3.3769444e-01   5.3888889e-03   2.5851816e+00   6.2194856e-01   6.2194856e-01   2.4091551e+01
   3.4598333e-01   8.2888889e-03   2.6333825e+00   6.1623027e-01   6.1623027e-01   2.4120116e+01
   3.5136667e-01   5.3833333e-03   2.6649257e+00   6.1257244e-01   6.1257244e-01   2.4100927e+01
   3.5882778e-01   7.4611111e-03   2.7089539e+00   6.0757402e-01   6.0757402e-01   2.4151006e+01
   3.6504444e-01   6.2166667e-03   2.7459141e+00   6.0347117e-01   6.0347117e-01   2.4140717e+01
   3.7125556e-01   6.2111111e-03   2.7830914e+00   5.9942695e-01   5.9942695e-01   2.4130711e+01
   3.7830556e-01   7.0500000e-03   2.8255929e+00   5.9490169e-01   5.9490169e-01   2.4220649e+01
   3.8535000e-01   7.0444444e-03   2.8683826e+00   5.9044774e-01   5.9044774e-01   2.4218808e+01
   3.9073333e-01   5.3833333e-03   2.9012990e+00   5.8708874e-01   5.8708874e-01   2.4169798e+01
   3.9818889e-01   7.4555556e-03   2.9471962e+00   5.8249939e-01   5.8249939e-01   2.4157881e+01
   4.0564444e-01   7.4555556e-03   2.9934536e+00   5.7798123e-01   5.7798123e-01   2.4146091e+01
   4.1186111e-01   6.2166667e-03   3.0322998e+00   5.7426709e-01   5.7426709e-01   2.4106929e+01
   4.1765556e-01   5.7944444e-03   3.0687332e+00   5.7084794e-01   5.7084794e-01   2.4078823e+01
   4.2718889e-01   9.5333333e-03   3.1291487e+00   5.6531030e-01   5.6531030e-01   2.4074361e+01
   4.3215556e-01   4.9666667e-03   3.1608573e+00   5.6246766e-01   5.6246766e-01   2.4067204e+01
   4.4043889e-01   8.2833333e-03   3.2140960e+00   5.5778981e-01   5.5778981e-01   2.4007776e+01
   4.4789444e-01   7.4555556e-03   3.2623946e+00   5.5364548e-01   5.5364548e-01   2.3941015e+01
   4.5245000e-01   4.5555556e-03   3.2920836e+00   5.5114335e-01   5.5114335e-01   2.3916314e+01
   4.6032222e-01   7.8722222e-03   3.3437048e+00   5.4687244e-01   5.4687244e-01   2.3869068e+01
   4.6860556e-01   8.2833333e-03   3.3984554e+00   5.4244938e-01   5.4244938e-01   2.3840650e+01
   4.7481667e-01   6.2111111e-03   3.4398008e+00   5.3917948e-01   5.3917948e-01   2.3805852e+01
   4.8103333e-01   6.2166667e-03   3.4814335e+00   5.3594589e-01   5.3594589e-01   2.3771398e+01
   4.8848889e-01   7.4555556e-03   3.5316933e+00   5.3211868e-01   5.3211868e-01   2.3763303e+01
   4.9552778e-01   7.0388889e-03   3.5794748e+00   5.2855519e-01   5.2855519e-01   2.3683713e+01
   5.0215556e-01   6.6277778e-03   3.6247591e+00   5.2524319e-01   5.2524319e-01   2.3695086e+01
   5.0878333e-01   6.6277778e-03   3.6703280e+00   5.2197243e-01   5.2197243e-01   2.3652920e+01
   5.1706667e-01   8.2833333e-03   3.7276797e+00   5.1794149e-01   5.1794149e-01   2.3600936e+01
   5.2286667e-01   5.8000000e-03   3.7681021e+00   5.1515589e-01   5.1515589e-01   2.3578170e+01
   5.2825000e-01   5.3833333e-03   3.8058157e+00   5.1259707e-01   5.1259707e-01   2.3564805e+01
   5.3570556e-01   7.4555556e-03   3.8583566e+00   5.0909498e-01   5.0909498e-01   2.3558472e+01
   5.4275000e-01   7.0444444e-03   3.9083313e+00   5.0582969e-01   5.0582969e-01   2.3586990e+01
   5.5103889e-01   8.2888889e-03   3.9675461e+00   5.0204080e-01   5.0204080e-01   2.3562682e+01
   5.5268333e-01   1.6444444e-03   3.9793467e+00   5.0129585e-01   5.0129585e-01   2.3399187e+01
   5.5559444e-01   2.9111111e-03   3.9584684e+00   5.0261612e-01   5.0261612e-01   2.3152911e+01
   5.6057778e-01   4.9833333e-03   3.9228556e+00   5.0489241e-01   5.0489241e-01   2.2974675e+01
   5.6597778e-01   5.4000000e-03   3.8844468e+00   5.0738241e-01   5.0738241e-01   2.2699833e+01
   5.7178889e-01   5.8111111e-03   3.8433250e+00   5.1008957e-01   5.1008957e-01   2.2482963e+01
   5.7552778e-01   3.7388889e-03   3.8169828e+00   5.1184669e-01   5.1184669e-01   2.2273214e+01
   5.7968333e-01   4.1555556e-03   3.7878112e+00   5.1381389e-01   5.1381389e-01   2.2018055e+01
   5.8591111e-01   6.2277778e-03   3.7443024e+00   5.1679052e-01   5.1679052e-01   2.1803289e+01
   5.9088889e-01   4.9777778e-03   3.7097071e+00   5.1919463e-01   5.1919463e-01   2.1587074e+01
   5.9711111e-01   6.2222222e-03   3.6666888e+00   5.2223139e-01   5.2223139e-01   2.1420835e+01
   6.0251111e-01   5.4000000e-03   3.6295584e+00   5.2489581e-01   5.2489581e-01   2.1209150e+01
   6.0791111e-01   5.4000000e-03   3.5926170e+00   5.2758755e-01   5.2758755e-01   2.0941269e+01
   6.1165556e-01   3.7444444e-03   3.5671121e+00   5.2947032e-01   5.2947032e-01   2.0637641e+01
   6.1786667e-01   6.2111111e-03   3.5250062e+00   5.3262317e-01   5.3262317e-01   2.0598455e+01
   6.2368333e-01   5.8166667e-03   3.4858010e+00   5.3561003e-01   5.3561003e-01   2.0304280e+01
   6.2742222e-01   3.7388889e-03   3.4607161e+00   5.3754771e-01   5.3754771e-01   2.0103585e+01
   6.3365000e-01   6.2277778e-03   3.4191338e+00   5.4080656e-01   5.4080656e-01   1.9839597e+01
   6.3862222e-01   4.9722222e-03   3.3861152e+00   5.4343691e-01   5.4343691e-01   1.9714804e+01
   6.4608889e-01   7.4666667e-03   3.3368329e+00   5.4743527e-01   5.4743527e-01   1.9497509e+01
   6.5065556e-01   4.5666667e-03   3.3068695e+00   5.4990981e-01   5.4990981e-01   1.9305409e+01
   6.5646667e-01   5.8111111e-03   3.2689363e+00   5.5309123e-01   5.5309123e-01   1.9107255e+01
   6.6061667e-01   4.1500000e-03   3.2419803e+00   5.5538585e-01   5.5538585e-01   1.8874955e+01
   6.6642778e-01   5.8111111e-03   3.2044222e+00   5.5863113e-01   5.5863113e-01   1.8729449e+01
   6.7182222e-01   5.3944444e-03   3.1697529e+00   5.6167784e-01   5.6167784e-01   1.8488076e+01
   6.7762778e-01   5.8055556e-03   3.1326522e+00   5.6499410e-01   5.6499410e-01   1.8309594e+01
   6.8302222e-01   5.3944444e-03   3.0983744e+00   5.6811080e-01   5.6811080e-01   1.8121258e+01
   6.8883333e-01   5.8111111e-03   3.0616601e+00   5.7150695e-01   5.7150695e-01   1.7880166e+01
   6.9381667e-01   4.9833333e-03   3.0303498e+00   5.7445183e-01   5.7445183e-01   1.7620850e+01
   7.0003889e-01   6.2222222e-03   2.9914816e+00   5.7817171e-01   5.7817171e-01   1.7322429e+01
   7.0667222e-01   6.6333333e-03   2.9503215e+00   5.8219078e-01   5.8219078e-01   1.7235991e+01
   7.0999444e-01   3.3222222e-03   2.9298142e+00   5.8422476e-01   5.8422476e-01   1.6998136e+01
   7.1621667e-01   6.2222222e-03   2.8915982e+00   5.8807271e-01   5.8807271e-01   1.6840873e+01
   7.2119444e-01   4.9777778e-03   2.8612061e+00   5.9118776e-01   5.9118776e-01   1.6628929e+01
   7.2825000e-01   7.0555556e-03   2.8184030e+00   5.9566002e-01   5.9566002e-01   1.6299403e+01
   7.3447222e-01   6.2222222e-03   2.7809231e+00   5.9966059e-01   5.9966059e-01   1.6103705e+01
   7.3986111e-01   5.3888889e-03   2.7486656e+00   6.0316905e-01   6.0316905e-01   1.5952434e+01
   7.4484444e-01   4.9833333e-03   2.7190031e+00   6.0645020e-01   6.0645020e-01   1.5668187e+01
   7.5148333e-01   6.6388889e-03   2.6797363e+00   6.1087728e-01   6.1087728e-01   1.5471811e+01
   7.5646667e-01   4.9833333e-03   2.6504491e+00   6.1424307e-01   6.1424307e-01   1.5149875e+01
   7.6227222e-01   5.8055556e-03   2.6165327e+00   6.1821127e-01   6.1821127e-01   1.4933017e+01
   7.6849444e-01   6.2222222e-03   2.5804246e+00   6.2252159e-01   6.2252159e-01   1.4752143e+01
   7.7347222e-01   4.9777778e-03   2.5517187e+00   6.2601336e-01   6.2601336e-01   1.4515935e+01
   7.7886111e-01   5.3888889e-03   2.5208230e+00   6.2983794e-01   6.2983794e-01   1.4316090e+01
   7.8550000e-01   6.6388889e-03   2.4830196e+00   6.3461441e-01   6.3461441e-01   1.4004417e+01
   7.9047778e-01   4.9777778e-03   2.4548622e+00   6.3824355e-01   6.3824355e-01   1.3824611e+01
   7.9504444e-01   4.5666667e-03   2.4291716e+00   6.4160967e-01   6.4160967e-01   1.3570558e+01
   7.9878333e-01   3.7388889e-03   2.4082384e+00   6.4439218e-01   6.4439218e-01   1.3366691e+01
   8.0417778e-01   5.3944444e-03   2.3781958e+00   6.4844956e-01   6.4844956e-01   1.3054262e+01
   8.0832222e-01   4.1444444e-03   2.3552427e+00   6.5160164e-01   6.5160164e-01   1.2918850e+01
   8.1289444e-01   4.5722222e-03   2.3300496e+00   6.5511481e-01   6.5511481e-01   1.2554162e+01
   8.2118333e-01   8.2888889e-03   2.2847229e+00   6.6158131e-01   6.6158131e-01   1.2308059e+01
   8.2616111e-01   4.9777778e-03   2.2577166e+00   6.6552640e-01   6.6552640e-01   1.2144526e+01
   8.3031667e-01   4.1555556e-03   2.2352941e+00   6.6885606e-01   6.6885606e-01   1.1727455e+01
   8.3487778e-01   4.5611111e-03   2.2108121e+00   6.7254923e-01   6.7254923e-01   1.1587082e+01
   8.3861111e-01   3.7333333e-03   2.1908736e+00   6.7560264e-01   6.7560264e-01   1.1398835e+01
   8.4068889e-01   2.0777778e-03   2.1798160e+00   6.7731404e-01   6.7731404e-01   1.1220384e+01
   8.4401111e-01   3.3222222e-03   2.1621938e+00   6.8006855e-01   6.8006855e-01   1.1023503e+01
   8.4774444e-01   3.7333333e-03   2.1424762e+00   6.8319077e-01   6.8319077e-01   1.0795576e+01
   8.5189444e-01   4.1500000e-03   2.1206641e+00   6.8669528e-01   6.8669528e-01   1.0535966e+01
   8.5811667e-01   6.2222222e-03   2.0881695e+00   6.9201758e-01   6.9201758e-01   1.0230096e+01
   8.6309444e-01   4.9777778e-03   2.0623545e+00   6.9633519e-01   6.9633519e-01   1.0010375e+01
   8.6641667e-01   3.3222222e-03   2.0452146e+00   6.9924691e-01   6.9924691e-01   9.8386138e+00
   8.7098333e-01   4.5666667e-03   2.0217712e+00   7.0328928e-01   7.0328928e-01   9.5370247e+00
   8.7471667e-01   3.7333333e-03   2.0027061e+00   7.0662889e-01   7.0662889e-01   9.3303985e+00
   8.7803333e-01   3.3166667e-03   1.9858446e+00   7.0962248e-01   7.0962248e-01   9.1531365e+00
   8.8177222e-01   3.7388889e-03   1.9669221e+00   7.1302773e-01   7.1302773e-01   8.8699224e+00
   8.8716667e-01   5.3944444e-03   1.9397804e+00   7.1799879e-01   7.1799879e-01   8.4558718e+00
   8.9131667e-01   4.1500000e-03   1.9190284e+00   7.2187051e-01   7.2187051e-01   8.1704192e+00
   8.9961111e-01   8.2944444e-03   1.8778865e+00   7.2973525e-01   7.2973525e-01   7.8886570e+00
   9.0542778e-01   5.8166667e-03   1.8493008e+00   7.3535359e-01   7.3535359e-01   7.3117311e+00
   9.1040556e-01   4.9777778e-03   1.8250119e+00   7.4023080e-01   7.4023080e-01   6.9831079e+00
   9.1538889e-01   4.9833333e-03   1.8008566e+00   7.4517869e-01   7.4517869e-01   6.5358058e+00
   9.2036667e-01   4.9777778e-03   1.7768890e+00   7.5018755e-01   7.5018755e-01   6.1975469e+00
   9.2660000e-01   6.2333333e-03   1.7471024e+00   7.5655555e-01   7.5655555e-01   5.5555312e+00
   9.3075000e-01   4.1500000e-03   1.7274108e+00   7.6085551e-01   7.6085551e-01   5.2381402e+00
   9.3573333e-01   4.9833333e-03   1.7039125e+00   7.6608393e-01   7.6608393e-01   4.7662908e+00
   9.3947222e-01   3.7388889e-03   1.6863879e+00   7.7005413e-01   7.7005413e-01   4.4376834e+00
   9.4528889e-01   5.8166667e-03   1.6593047e+00   7.7631313e-01   7.7631313e-01   3.8799742e+00
   9.5027222e-01   4.9833333e-03   1.6362759e+00   7.8175692e-01   7.8175692e-01   3.3889475e+00
   9.5525556e-01   4.9833333e-03   1.6134080e+00   7.8727759e-01   7.8727759e-01   2.8909935e+00
   9.6065000e-01   5.3944444e-03   1.5888350e+00   7.9334227e-01   7.9334227e-01   2.4280637e+00
   9.6604444e-01   5.3944444e-03   1.5644506e+00   7.9950111e-01   7.9950111e-01   1.9988487e+00
   9.7311667e-01   7.0722222e-03   1.5327678e+00   8.0772182e-01   8.0772182e-01   9.8885344e-01


==> graphs/section06/Hossain2012/Fig3_2_rate2_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0
   1.4611111e-03   1.4611111e-03   1.0052669e+00   9.9737690e-01   9.9737690e-01   3.5677668e-01       0.5514
   5.2055556e-03   3.7444444e-03   1.0188278e+00   9.9071698e-01   9.9071698e-01   1.1130111e+00       1.9143
   6.0444444e-03   8.3888889e-04   1.0218784e+00   9.8923710e-01   9.8923710e-01   1.6170169e+00       2.2036
   8.9722222e-03   2.9277778e-03   1.0325608e+00   9.8410668e-01   9.8410668e-01   2.7148846e+00       3.1899
   1.1883333e-02   2.9111111e-03   1.0432375e+00   9.7905795e-01   9.7905795e-01   3.2005796e+00       4.1220
   1.5222222e-02   3.3388889e-03   1.0555508e+00   9.7333074e-01   9.7333074e-01   4.1264746e+00       5.1370
   1.8966667e-02   3.7444444e-03   1.0694455e+00   9.6698706e-01   9.6698706e-01   4.7905603e+00       6.2104
   2.2711111e-02   3.7444444e-03   1.0834312e+00   9.6072554e-01   9.6072554e-01   5.5443375e+00       7.2176
   2.4388889e-02   1.6777778e-03   1.0897272e+00   9.5794616e-01   9.5794616e-01   6.2136412e+00       7.6449
   2.8966667e-02   4.5777778e-03   1.1069986e+00   9.5044386e-01   9.5044386e-01   7.1841295e+00       8.7651
   3.1877778e-02   2.9111111e-03   1.1180525e+00   9.4573379e-01   9.4573379e-01   7.6311449e+00       9.4292
   3.5216667e-02   3.3388889e-03   1.1307983e+00   9.4038876e-01   9.4038876e-01   8.5006630e+00      10.1540
   3.8127778e-02   2.9111111e-03   1.1419701e+00   9.3577758e-01   9.3577758e-01   8.9843819e+00      10.7520
   4.1044444e-02   2.9166667e-03   1.1532183e+00   9.3120274e-01   9.3120274e-01   9.6061944e+00      11.3240
   4.6033333e-02   4.9888889e-03   1.1725858e+00   9.2348041e-01   9.2348041e-01   1.0327651e+01      12.2470
   4.9366667e-02   3.3333333e-03   1.1856161e+00   9.1839171e-01   9.1839171e-01   1.1021160e+01      12.8180
   5.3111111e-02   3.7444444e-03   1.2003394e+00   9.1274188e-01   9.1274188e-01   1.1605513e+01      13.4250
   5.6855556e-02   3.7444444e-03   1.2151535e+00   9.0716113e-01   9.0716113e-01   1.2182811e+01      13.9960
   6.1427778e-02   4.5722222e-03   1.2333657e+00   9.0043851e-01   9.0043851e-01   1.2781725e+01      14.6490
   6.5172222e-02   3.7444444e-03   1.2483816e+00   8.9500676e-01   8.9500676e-01   1.3389928e+01      15.1470
   7.0155556e-02   4.9833333e-03   1.2685066e+00   8.8787868e-01   8.8787868e-01   1.3826491e+01      15.7670
   7.3072222e-02   2.9166667e-03   1.2803601e+00   8.8375916e-01   8.8375916e-01   1.4439299e+01      16.1050
   7.8472222e-02   5.4000000e-03   1.3024516e+00   8.7623220e-01   8.7623220e-01   1.4986725e+01      16.6960
   8.2627778e-02   4.1555556e-03   1.3195806e+00   8.7052658e-01   8.7052658e-01   1.5421988e+01      17.1150
   8.8022222e-02   5.3944444e-03   1.3419832e+00   8.6322986e-01   8.6322986e-01   1.5820586e+01      17.6230
   9.3427778e-02   5.4055556e-03   1.3646211e+00   8.5603979e-01   8.5603979e-01   1.6431341e+01      18.0910
   9.6338889e-02   2.9111111e-03   1.3768910e+00   8.5221704e-01   8.5221704e-01   1.6880033e+01      18.3250
   1.0256667e-01   6.2277778e-03   1.4033245e+00   8.4415256e-01   8.4415256e-01   1.7322601e+01      18.7990
   1.0672222e-01   4.1555556e-03   1.4211024e+00   8.3885580e-01   8.3885580e-01   1.7727372e+01      19.0890
   1.1294444e-01   6.2222222e-03   1.4479309e+00   8.3104795e-01   8.3104795e-01   1.8155406e+01      19.4950
   1.1792222e-01   4.9777778e-03   1.4695743e+00   8.2490555e-01   8.2490555e-01   1.8357036e+01      19.7940
   1.2332778e-01   5.4055556e-03   1.4932596e+00   8.1833730e-01   8.1833730e-01   1.8878796e+01      20.0970
   1.2788889e-01   4.5611111e-03   1.5133920e+00   8.1287596e-01   8.1287596e-01   1.9167046e+01      20.3350
   1.3411667e-01   6.2277778e-03   1.5410988e+00   8.0553564e-01   8.0553564e-01   1.9527553e+01      20.6380
   1.3992778e-01   5.8111111e-03   1.5671785e+00   7.9880499e-01   7.9880499e-01   1.9811961e+01      20.9000
   1.4490556e-01   4.9777778e-03   1.5896923e+00   7.9312834e-01   7.9312834e-01   2.0115797e+01      21.1090
   1.4947222e-01   4.5666667e-03   1.6104879e+00   7.8799102e-01   7.8799102e-01   2.0346795e+01      21.2900
   1.5611111e-01   6.6388889e-03   1.6409610e+00   7.8064012e-01   7.8064012e-01   2.0673927e+01      21.5360
   1.6191667e-01   5.8055556e-03   1.6678431e+00   7.7432343e-01   7.7432343e-01   2.0900848e+01      21.7360
   1.6731111e-01   5.3944444e-03   1.6930173e+00   7.6854499e-01   7.6854499e-01   2.1214916e+01      21.9100
   1.7187222e-01   4.5611111e-03   1.7144498e+00   7.6372607e-01   7.6372607e-01   2.1314831e+01      22.0490
   1.8016667e-01   8.2944444e-03   1.7537705e+00   7.5511591e-01   7.5511591e-01   2.1496866e+01      22.2840
   1.8472778e-01   4.5611111e-03   1.7755829e+00   7.5046341e-01   7.5046341e-01   2.1670081e+01      22.4050
   1.9095000e-01   6.2222222e-03   1.8055566e+00   7.4420820e-01   7.4420820e-01   2.1906289e+01      22.5610
   1.9758889e-01   6.6388889e-03   1.8378140e+00   7.3764808e-01   7.3764808e-01   2.2088429e+01      22.7160
   2.0256111e-01   4.9722222e-03   1.8621605e+00   7.3281011e-01   7.3281011e-01   2.2241959e+01      22.8260
   2.0878333e-01   6.2222222e-03   1.8928532e+00   7.2684455e-01   7.2684455e-01   2.2430786e+01      22.9550
   2.1500000e-01   6.2166667e-03   1.9237690e+00   7.2098053e-01   7.2098053e-01   2.2543043e+01      23.0770
   2.2039444e-01   5.3944444e-03   1.9507988e+00   7.1596824e-01   7.1596824e-01   2.2641064e+01      23.1760
   2.2785556e-01   7.4611111e-03   1.9884948e+00   7.0914945e-01   7.0914945e-01   2.2785965e+01      23.3050
   2.3366111e-01   5.8055556e-03   2.0180759e+00   7.0393287e-01   7.0393287e-01   2.2940750e+01      23.3990
   2.3988333e-01   6.2222222e-03   2.0500226e+00   6.9842645e-01   6.9842645e-01   2.3152487e+01      23.4940
   2.4610000e-01   6.2166667e-03   2.0821913e+00   6.9301030e-01   6.9301030e-01   2.3219310e+01      23.5830
   2.5397222e-01   7.8722222e-03   2.1232861e+00   6.8627115e-01   6.8627115e-01   2.3237004e+01      23.6880
   2.6060556e-01   6.6333333e-03   2.1582254e+00   6.8069349e-01   6.8069349e-01   2.3394414e+01      23.7700
   2.6599444e-01   5.3888889e-03   2.1868199e+00   6.7622854e-01   6.7622854e-01   2.3412384e+01      23.8330
   2.7180000e-01   5.8055556e-03   2.2178358e+00   6.7148344e-01   6.7148344e-01   2.3555639e+01      23.8970
   2.7926111e-01   7.4611111e-03   2.2580171e+00   6.6548211e-01   6.6548211e-01   2.3615365e+01      23.9730
   2.8547222e-01   6.2111111e-03   2.2917418e+00   6.6056743e-01   6.6056743e-01   2.3608217e+01      24.0330
   2.9293333e-01   7.4611111e-03   2.3325842e+00   6.5475879e-01   6.5475879e-01   2.3700042e+01      24.0980
   2.9873889e-01   5.8055556e-03   2.3646136e+00   6.5030922e-01   6.5030922e-01   2.3803529e+01      24.1450
   3.0536667e-01   6.6277778e-03   2.4014461e+00   6.4530284e-01   6.4530284e-01   2.3750565e+01      24.1960
   3.1117222e-01   5.8055556e-03   2.4339432e+00   6.4098044e-01   6.4098044e-01   2.3852228e+01      24.2360
   3.1863333e-01   7.4611111e-03   2.4760281e+00   6.3550974e-01   6.3550974e-01   2.3971745e+01      24.2840
   3.2402222e-01   5.3888889e-03   2.5066489e+00   6.3161618e-01   6.3161618e-01   2.4049607e+01      24.3160
   3.3230556e-01   8.2833333e-03   2.5540834e+00   6.2572349e-01   6.2572349e-01   2.3983105e+01      24.3590
   3.3769444e-01   5.3888889e-03   2.5851816e+00   6.2194856e-01   6.2194856e-01   2.4091551e+01      24.3850
   3.4598333e-01   8.2888889e-03   2.6333825e+00   6.1623027e-01   6.1623027e-01   2.4120116e+01      24.4200
   3.5136667e-01   5.3833333e-03   2.6649257e+00   6.1257244e-01   6.1257244e-01   2.4100927e+01      24.4410
   3.5882778e-01   7.4611111e-03   2.7089539e+00   6.0757402e-01   6.0757402e-01   2.4151006e+01      24.4650
   3.6504444e-01   6.2166667e-03   2.7459141e+00   6.0347117e-01   6.0347117e-01   2.4140717e+01      24.4830
   3.7125556e-01   6.2111111e-03   2.7830914e+00   5.9942695e-01   5.9942695e-01   2.4130711e+01      24.4980
   3.7830556e-01   7.0500000e-03   2.8255929e+00   5.9490169e-01   5.9490169e-01   2.4220649e+01      24.5120
   3.8535000e-01   7.0444444e-03   2.8683826e+00   5.9044774e-01   5.9044774e-01   2.4218808e+01      24.5230
   3.9073333e-01   5.3833333e-03   2.9012990e+00   5.8708874e-01   5.8708874e-01   2.4169798e+01      24.5300
   3.9818889e-01   7.4555556e-03   2.9471962e+00   5.8249939e-01   5.8249939e-01   2.4157881e+01      24.5360
   4.0564444e-01   7.4555556e-03   2.9934536e+00   5.7798123e-01   5.7798123e-01   2.4146091e+01      24.5400
   4.1186111e-01   6.2166667e-03   3.0322998e+00   5.7426709e-01   5.7426709e-01   2.4106929e+01      24.5400
   4.1765556e-01   5.7944444e-03   3.0687332e+00   5.7084794e-01   5.7084794e-01   2.4078823e+01      24.5390
   4.2718889e-01   9.5333333e-03   3.1291487e+00   5.6531030e-01   5.6531030e-01   2.4074361e+01      24.5330
   4.3215556e-01   4.9666667e-03   3.1608573e+00   5.6246766e-01   5.6246766e-01   2.4067204e+01      24.5280
   4.4043889e-01   8.2833333e-03   3.2140960e+00   5.5778981e-01   5.5778981e-01   2.4007776e+01      24.5180
   4.4789444e-01   7.4555556e-03   3.2623946e+00   5.5364548e-01   5.5364548e-01   2.3941015e+01      24.5060
   4.5245000e-01   4.5555556e-03   3.2920836e+00   5.5114335e-01   5.5114335e-01   2.3916314e+01      24.4980
   4.6032222e-01   7.8722222e-03   3.3437048e+00   5.4687244e-01   5.4687244e-01   2.3869068e+01      24.4810
   4.6860556e-01   8.2833333e-03   3.3984554e+00   5.4244938e-01   5.4244938e-01   2.3840650e+01      24.4610
   4.7481667e-01   6.2111111e-03   3.4398008e+00   5.3917948e-01   5.3917948e-01   2.3805852e+01      24.4450
   4.8103333e-01   6.2166667e-03   3.4814335e+00   5.3594589e-01   5.3594589e-01   2.3771398e+01      24.4270
   4.8848889e-01   7.4555556e-03   3.5316933e+00   5.3211868e-01   5.3211868e-01   2.3763303e+01      24.4040
   4.9552778e-01   7.0388889e-03   3.5794748e+00   5.2855519e-01   5.2855519e-01   2.3683713e+01      24.3800
   5.0215556e-01   6.6277778e-03   3.6247591e+00   5.2524319e-01   5.2524319e-01   2.3695086e+01      24.3570
   5.0878333e-01   6.6277778e-03   3.6703280e+00   5.2197243e-01   5.2197243e-01   2.3652920e+01      24.3320
   5.1706667e-01   8.2833333e-03   3.7276797e+00   5.1794149e-01   5.1794149e-01   2.3600936e+01      24.3000
   5.2286667e-01   5.8000000e-03   3.7681021e+00   5.1515589e-01   5.1515589e-01   2.3578170e+01      24.2760
   5.2825000e-01   5.3833333e-03   3.8058157e+00   5.1259707e-01   5.1259707e-01   2.3564805e+01      24.2530
   5.3570556e-01   7.4555556e-03   3.8583566e+00   5.0909498e-01   5.0909498e-01   2.3558472e+01      24.2210
   5.4275000e-01   7.0444444e-03   3.9083313e+00   5.0582969e-01   5.0582969e-01   2.3586990e+01      24.1890
   5.5103889e-01   8.2888889e-03   3.9675461e+00   5.0204080e-01   5.0204080e-01   2.3562682e+01      24.1500
   5.5268333e-01   1.6444444e-03   3.9793467e+00   5.0129585e-01   5.0129585e-01   2.3399187e+01      24.1420
   5.5559444e-01   2.9111111e-03   3.9584684e+00   5.0261612e-01   5.0261612e-01   2.3152911e+01      23.9020
   5.6057778e-01   4.9833333e-03   3.9228556e+00   5.0489241e-01   5.0489241e-01   2.2974675e+01      23.5080
   5.6597778e-01   5.4000000e-03   3.8844468e+00   5.0738241e-01   5.0738241e-01   2.2699833e+01      23.1090
   5.7178889e-01   5.8111111e-03   3.8433250e+00   5.1008957e-01   5.1008957e-01   2.2482963e+01      22.7080
   5.7552778e-01   3.7388889e-03   3.8169828e+00   5.1184669e-01   5.1184669e-01   2.2273214e+01      22.4670
   5.7968333e-01   4.1555556e-03   3.7878112e+00   5.1381389e-01   5.1381389e-01   2.2018055e+01      22.2090
   5.8591111e-01   6.2277778e-03   3.7443024e+00   5.1679052e-01   5.1679052e-01   2.1803289e+01      21.8370
   5.9088889e-01   4.9777778e-03   3.7097071e+00   5.1919463e-01   5.1919463e-01   2.1587074e+01      21.5580
   5.9711111e-01   6.2222222e-03   3.6666888e+00   5.2223139e-01   5.2223139e-01   2.1420835e+01      21.2230
   6.0251111e-01   5.4000000e-03   3.6295584e+00   5.2489581e-01   5.2489581e-01   2.1209150e+01      20.9470
   6.0791111e-01   5.4000000e-03   3.5926170e+00   5.2758755e-01   5.2758755e-01   2.0941269e+01      20.6820
   6.1165556e-01   3.7444444e-03   3.5671121e+00   5.2947032e-01   5.2947032e-01   2.0637641e+01      20.5060
   6.1786667e-01   6.2111111e-03   3.5250062e+00   5.3262317e-01   5.3262317e-01   2.0598455e+01      20.2210
   6.2368333e-01   5.8166667e-03   3.4858010e+00   5.3561003e-01   5.3561003e-01   2.0304280e+01      19.9640
   6.2742222e-01   3.7388889e-03   3.4607161e+00   5.3754771e-01   5.3754771e-01   2.0103585e+01      19.8050
   6.3365000e-01   6.2277778e-03   3.4191338e+00   5.4080656e-01   5.4080656e-01   1.9839597e+01      19.5450
   6.3862222e-01   4.9722222e-03   3.3861152e+00   5.4343691e-01   5.4343691e-01   1.9714804e+01      19.3450
   6.4608889e-01   7.4666667e-03   3.3368329e+00   5.4743527e-01   5.4743527e-01   1.9497509e+01      19.0500
   6.5065556e-01   4.5666667e-03   3.3068695e+00   5.4990981e-01   5.4990981e-01   1.9305409e+01      18.8760
   6.5646667e-01   5.8111111e-03   3.2689363e+00   5.5309123e-01   5.5309123e-01   1.9107255e+01      18.6590
   6.6061667e-01   4.1500000e-03   3.2419803e+00   5.5538585e-01   5.5538585e-01   1.8874955e+01      18.5080
   6.6642778e-01   5.8111111e-03   3.2044222e+00   5.5863113e-01   5.5863113e-01   1.8729449e+01      18.2980
   6.7182222e-01   5.3944444e-03   3.1697529e+00   5.6167784e-01   5.6167784e-01   1.8488076e+01      18.1060
   6.7762778e-01   5.8055556e-03   3.1326522e+00   5.6499410e-01   5.6499410e-01   1.8309594e+01      17.9020
   6.8302222e-01   5.3944444e-03   3.0983744e+00   5.6811080e-01   5.6811080e-01   1.8121258e+01      17.7160
   6.8883333e-01   5.8111111e-03   3.0616601e+00   5.7150695e-01   5.7150695e-01   1.7880166e+01      17.5160
   6.9381667e-01   4.9833333e-03   3.0303498e+00   5.7445183e-01   5.7445183e-01   1.7620850e+01      17.3470
   7.0003889e-01   6.2222222e-03   2.9914816e+00   5.7817171e-01   5.7817171e-01   1.7322429e+01      17.1360
   7.0667222e-01   6.6333333e-03   2.9503215e+00   5.8219078e-01   5.8219078e-01   1.7235991e+01      16.9120
   7.0999444e-01   3.3222222e-03   2.9298142e+00   5.8422476e-01   5.8422476e-01   1.6998136e+01      16.8010
   7.1621667e-01   6.2222222e-03   2.8915982e+00   5.8807271e-01   5.8807271e-01   1.6840873e+01      16.5910
   7.2119444e-01   4.9777778e-03   2.8612061e+00   5.9118776e-01   5.9118776e-01   1.6628929e+01      16.4230
   7.2825000e-01   7.0555556e-03   2.8184030e+00   5.9566002e-01   5.9566002e-01   1.6299403e+01      16.1840
   7.3447222e-01   6.2222222e-03   2.7809231e+00   5.9966059e-01   5.9966059e-01   1.6103705e+01      15.9720
   7.3986111e-01   5.3888889e-03   2.7486656e+00   6.0316905e-01   6.0316905e-01   1.5952434e+01      15.7870
   7.4484444e-01   4.9833333e-03   2.7190031e+00   6.0645020e-01   6.0645020e-01   1.5668187e+01      15.6150
   7.5148333e-01   6.6388889e-03   2.6797363e+00   6.1087728e-01   6.1087728e-01   1.5471811e+01      15.3830
   7.5646667e-01   4.9833333e-03   2.6504491e+00   6.1424307e-01   6.1424307e-01   1.5149875e+01      15.2070
   7.6227222e-01   5.8055556e-03   2.6165327e+00   6.1821127e-01   6.1821127e-01   1.4933017e+01      14.9990
   7.6849444e-01   6.2222222e-03   2.5804246e+00   6.2252159e-01   6.2252159e-01   1.4752143e+01      14.7730
   7.7347222e-01   4.9777778e-03   2.5517187e+00   6.2601336e-01   6.2601336e-01   1.4515935e+01      14.5890
   7.7886111e-01   5.3888889e-03   2.5208230e+00   6.2983794e-01   6.2983794e-01   1.4316090e+01      14.3880
   7.8550000e-01   6.6388889e-03   2.4830196e+00   6.3461441e-01   6.3461441e-01   1.4004417e+01      14.1350
   7.9047778e-01   4.9777778e-03   2.4548622e+00   6.3824355e-01   6.3824355e-01   1.3824611e+01      13.9410
   7.9504444e-01   4.5666667e-03   2.4291716e+00   6.4160967e-01   6.4160967e-01   1.3570558e+01      13.7610
   7.9878333e-01   3.7388889e-03   2.4082384e+00   6.4439218e-01   6.4439218e-01   1.3366691e+01      13.6120
   8.0417778e-01   5.3944444e-03   2.3781958e+00   6.4844956e-01   6.4844956e-01   1.3054262e+01      13.3920
   8.0832222e-01   4.1444444e-03   2.3552427e+00   6.5160164e-01   6.5160164e-01   1.2918850e+01      13.2210
   8.1289444e-01   4.5722222e-03   2.3300496e+00   6.5511481e-01   6.5511481e-01   1.2554162e+01      13.0280
   8.2118333e-01   8.2888889e-03   2.2847229e+00   6.6158131e-01   6.6158131e-01   1.2308059e+01      12.6670
   8.2616111e-01   4.9777778e-03   2.2577166e+00   6.6552640e-01   6.6552640e-01   1.2144526e+01      12.4460
   8.3031667e-01   4.1555556e-03   2.2352941e+00   6.6885606e-01   6.6885606e-01   1.1727455e+01      12.2570
   8.3487778e-01   4.5611111e-03   2.2108121e+00   6.7254923e-01   6.7254923e-01   1.1587082e+01      12.0460
   8.3861111e-01   3.7333333e-03   2.1908736e+00   6.7560264e-01   6.7560264e-01   1.1398835e+01      11.8700
   8.4068889e-01   2.0777778e-03   2.1798160e+00   6.7731404e-01   6.7731404e-01   1.1220384e+01      11.7710
   8.4401111e-01   3.3222222e-03   2.1621938e+00   6.8006855e-01   6.8006855e-01   1.1023503e+01      11.6110
   8.4774444e-01   3.7333333e-03   2.1424762e+00   6.8319077e-01   6.8319077e-01   1.0795576e+01      11.4270
   8.5189444e-01   4.1500000e-03   2.1206641e+00   6.8669528e-01   6.8669528e-01   1.0535966e+01      11.2190
   8.5811667e-01   6.2222222e-03   2.0881695e+00   6.9201758e-01   6.9201758e-01   1.0230096e+01      10.8980
   8.6309444e-01   4.9777778e-03   2.0623545e+00   6.9633519e-01   6.9633519e-01   1.0010375e+01      10.6340
   8.6641667e-01   3.3222222e-03   2.0452146e+00   6.9924691e-01   6.9924691e-01   9.8386138e+00      10.4550
   8.7098333e-01   4.5666667e-03   2.0217712e+00   7.0328928e-01   7.0328928e-01   9.5370247e+00      10.2030
   8.7471667e-01   3.7333333e-03   2.0027061e+00   7.0662889e-01   7.0662889e-01   9.3303985e+00       9.9922
   8.7803333e-01   3.3166667e-03   1.9858446e+00   7.0962248e-01   7.0962248e-01   9.1531365e+00       9.8018
   8.8177222e-01   3.7388889e-03   1.9669221e+00   7.1302773e-01   7.1302773e-01   8.8699224e+00       9.5828
   8.8716667e-01   5.3944444e-03   1.9397804e+00   7.1799879e-01   7.1799879e-01   8.4558718e+00       9.2585
   8.9131667e-01   4.1500000e-03   1.9190284e+00   7.2187051e-01   7.2187051e-01   8.1704192e+00       9.0026
   8.9961111e-01   8.2944444e-03   1.8778865e+00   7.2973525e-01   7.2973525e-01   7.8886570e+00       8.4706
   9.0542778e-01   5.8166667e-03   1.8493008e+00   7.3535359e-01   7.3535359e-01   7.3117311e+00       8.0833
   9.1040556e-01   4.9777778e-03   1.8250119e+00   7.4023080e-01   7.4023080e-01   6.9831079e+00       7.7415
   9.1538889e-01   4.9833333e-03   1.8008566e+00   7.4517869e-01   7.4517869e-01   6.5358058e+00       7.3890
   9.2036667e-01   4.9777778e-03   1.7768890e+00   7.5018755e-01   7.5018755e-01   6.1975469e+00       7.0262
   9.2660000e-01   6.2333333e-03   1.7471024e+00   7.5655555e-01   7.5655555e-01   5.5555312e+00       6.5555
   9.3075000e-01   4.1500000e-03   1.7274108e+00   7.6085551e-01   7.6085551e-01   5.2381402e+00       6.2326
   9.3573333e-01   4.9833333e-03   1.7039125e+00   7.6608393e-01   7.6608393e-01   4.7662908e+00       5.8332
   9.3947222e-01   3.7388889e-03   1.6863879e+00   7.7005413e-01   7.7005413e-01   4.4376834e+00       5.5255
   9.4528889e-01   5.8166667e-03   1.6593047e+00   7.7631313e-01   7.7631313e-01   3.8799742e+00       5.0310
   9.5027222e-01   4.9833333e-03   1.6362759e+00   7.8175692e-01   7.8175692e-01   3.3889475e+00       4.5926
   9.5525556e-01   4.9833333e-03   1.6134080e+00   7.8727759e-01   7.8727759e-01   2.8909935e+00       4.1396
   9.6065000e-01   5.3944444e-03   1.5888350e+00   7.9334227e-01   7.9334227e-01   2.4280637e+00       3.6318
   9.6604444e-01   5.3944444e-03   1.5644506e+00   7.9950111e-01   7.9950111e-01   1.9988487e+00       3.1053
   9.7311667e-01   7.0722222e-03   1.5327678e+00   8.0772182e-01   8.0772182e-01   9.8885344e-01       2.3839


==> graphs/section06/Hossain2012/Fig3_2_rate3.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   6.6666667e-06   6.6666667e-06   1.0000400e+00   9.9998000e-01   9.9998000e-01   2.3043239e-01
   1.8833333e-03   1.8766667e-03   1.0113319e+00   9.9438174e-01   9.9438174e-01   1.1434097e+00
   2.6366667e-03   7.5333333e-04   1.0158826e+00   9.9215208e-01   9.9215208e-01   1.7493328e+00
   4.1400000e-03   1.5033333e-03   1.0249943e+00   9.8773236e-01   9.8773236e-01   2.4983801e+00
   6.0133333e-03   1.8733333e-03   1.0364054e+00   9.8227967e-01   9.8227967e-01   3.2369946e+00
   7.5166667e-03   1.5033333e-03   1.0456085e+00   9.7794729e-01   9.7794729e-01   4.0470882e+00
   9.0233333e-03   1.5066667e-03   1.0548728e+00   9.7364347e-01   9.7364347e-01   4.9247276e+00
   1.0896667e-02   1.8733333e-03   1.0664486e+00   9.6834481e-01   9.6834481e-01   5.7139606e+00
   1.3516667e-02   2.6200000e-03   1.0827443e+00   9.6103022e-01   9.6103022e-01   6.4064389e+00
   1.4276667e-02   7.6000000e-04   1.0874944e+00   9.5892907e-01   9.5892907e-01   7.2012696e+00
   1.6520000e-02   2.2433333e-03   1.1015762e+00   9.5278021e-01   9.5278021e-01   7.7384523e+00
   1.8030000e-02   1.5100000e-03   1.1111057e+00   9.4868560e-01   9.4868560e-01   8.7960611e+00
   1.9156667e-02   1.1266667e-03   1.1182428e+00   9.4565330e-01   9.4565330e-01   9.4202294e+00
   2.1403333e-02   2.2466667e-03   1.1325429e+00   9.3966416e-01   9.3966416e-01   1.0080059e+01
   2.2533333e-02   1.1300000e-03   1.1397698e+00   9.3668040e-01   9.3668040e-01   1.0766017e+01
   2.5526667e-02   2.9933333e-03   1.1590245e+00   9.2886734e-01   9.2886734e-01   1.1386985e+01
   2.7030000e-02   1.5033333e-03   1.1687556e+00   9.2499237e-01   9.2499237e-01   1.2048303e+01
   3.0393333e-02   3.3633333e-03   1.1906738e+00   9.1643908e-01   9.1643908e-01   1.2708261e+01
   3.0780000e-02   3.8666667e-04   1.1932067e+00   9.1546588e-01   9.1546588e-01   1.3396928e+01
   3.4143333e-02   3.3633333e-03   1.2153519e+00   9.0708707e-01   9.0708707e-01   1.3898570e+01
   3.6020000e-02   1.8766667e-03   1.2277970e+00   9.0247821e-01   9.0247821e-01   1.4588470e+01
   3.7893333e-02   1.8733333e-03   1.2402831e+00   8.9792400e-01   8.9792400e-01   1.5133701e+01
   4.0513333e-02   2.6200000e-03   1.2578520e+00   8.9163115e-01   8.9163115e-01   1.5778572e+01
   4.2760000e-02   2.2466667e-03   1.2730158e+00   8.8630482e-01   8.8630482e-01   1.6363048e+01
   4.5006667e-02   2.2466667e-03   1.2882704e+00   8.8104174e-01   8.8104174e-01   1.6940494e+01
   4.7623333e-02   2.6166667e-03   1.3061518e+00   8.7499016e-01   8.7499016e-01   1.7292518e+01
   4.9500000e-02   1.8766667e-03   1.3190523e+00   8.7070091e-01   8.7070091e-01   1.8008272e+01
   5.2490000e-02   2.9900000e-03   1.3397368e+00   8.6395328e-01   8.6395328e-01   1.8463545e+01
   5.5106667e-02   2.6166667e-03   1.3579707e+00   8.5813339e-01   8.5813339e-01   1.8798527e+01
   5.8843333e-02   3.7366667e-03   1.3842228e+00   8.4995708e-01   8.4995708e-01   1.9269377e+01
   6.0346667e-02   1.5033333e-03   1.3948555e+00   8.4671137e-01   8.4671137e-01   1.9844544e+01
   6.3333333e-02   2.9866667e-03   1.4161000e+00   8.4033613e-01   8.4033613e-01   2.0144706e+01
   6.7320000e-02   3.9866667e-03   1.4447078e+00   8.3197444e-01   8.3197444e-01   2.0601601e+01
   7.0060000e-02   2.7400000e-03   1.4645356e+00   8.2632336e-01   8.2632336e-01   2.1009602e+01
   7.3053333e-02   2.9933333e-03   1.4863511e+00   8.2023688e-01   8.2023688e-01   2.1482496e+01
   7.6540000e-02   3.4866667e-03   1.5119653e+00   8.1325938e-01   8.1325938e-01   2.1796978e+01
   7.9276667e-02   2.7366667e-03   1.5322231e+00   8.0786538e-01   8.0786538e-01   2.2022814e+01
   8.2020000e-02   2.7433333e-03   1.5526655e+00   8.0252957e-01   8.0252957e-01   2.2368425e+01
   8.5506667e-02   3.4866667e-03   1.5788425e+00   7.9584885e-01   7.9584885e-01   2.2668879e+01
   8.8743333e-02   3.2366667e-03   1.6033384e+00   7.8974594e-01   7.8974594e-01   2.3018409e+01
   9.1976667e-02   3.2333333e-03   1.6279974e+00   7.8374205e-01   7.8374205e-01   2.3162399e+01
   9.5713333e-02   3.7366667e-03   1.6567294e+00   7.7691626e-01   7.7691626e-01   2.3435524e+01
   9.8453333e-02   2.7400000e-03   1.6779575e+00   7.7198617e-01   7.7198617e-01   2.3719738e+01
   1.0169000e-01   3.2366667e-03   1.7032077e+00   7.6624242e-01   7.6624242e-01   2.4051047e+01
   1.0517333e-01   3.4833333e-03   1.7305929e+00   7.6015568e-01   7.6015568e-01   2.4130382e+01
   1.0940333e-01   4.2300000e-03   1.7641418e+00   7.5289299e-01   7.5289299e-01   2.4359777e+01
   1.1239000e-01   2.9866667e-03   1.7880236e+00   7.4784807e-01   7.4784807e-01   2.4539288e+01
   1.1612333e-01   3.7333333e-03   1.8181017e+00   7.4163620e-01   7.4163620e-01   2.4712876e+01
   1.1961000e-01   3.4866667e-03   1.8464190e+00   7.3592723e-01   7.3592723e-01   2.4972587e+01
   1.2334333e-01   3.7333333e-03   1.8769822e+00   7.2991102e-01   7.2991102e-01   2.5102589e+01
   1.2682667e-01   3.4833333e-03   1.9057250e+00   7.2438572e-01   7.2438572e-01   2.5244335e+01
   1.3006000e-01   3.2333333e-03   1.9326004e+00   7.1933131e-01   7.1933131e-01   2.5434548e+01
   1.3354333e-01   3.4833333e-03   1.9617644e+00   7.1396443e-01   7.1396443e-01   2.5535223e+01
   1.3727667e-01   3.7333333e-03   1.9932639e+00   7.0830057e-01   7.0830057e-01   2.5656913e+01
   1.4101000e-01   3.7333333e-03   2.0250144e+00   7.0272587e-01   7.0272587e-01   2.5848577e+01
   1.4524000e-01   4.2300000e-03   2.0612919e+00   6.9651464e-01   6.9651464e-01   2.5974285e+01
   1.4897000e-01   3.7300000e-03   2.0935485e+00   6.9112799e-01   6.9112799e-01   2.6019103e+01
   1.5295000e-01   3.9800000e-03   2.1282433e+00   6.8547143e-01   6.8547143e-01   2.6154917e+01
   1.5618667e-01   3.2366667e-03   2.1566685e+00   6.8093915e-01   6.8093915e-01   2.6293921e+01
   1.6041667e-01   4.2300000e-03   2.1941016e+00   6.7510549e-01   6.7510549e-01   2.6446582e+01
   1.6489000e-01   4.4733333e-03   2.2340384e+00   6.6904400e-01   6.6904400e-01   2.6412385e+01
   1.6812333e-01   3.2333333e-03   2.2631291e+00   6.6473009e-01   6.6473009e-01   2.6478592e+01
   1.7135667e-01   3.2333333e-03   2.2924080e+00   6.6047144e-01   6.6047144e-01   2.6611583e+01
   1.7583333e-01   4.4766667e-03   2.3332563e+00   6.5466448e-01   6.5466448e-01   2.6643470e+01
   1.7857333e-01   2.7400000e-03   2.3584359e+00   6.5116037e-01   6.5116037e-01   2.6866030e+01
   1.8404333e-01   5.4700000e-03   2.4091075e+00   6.4427593e-01   6.4427593e-01   2.6876099e+01
   1.8702667e-01   2.9833333e-03   2.4369708e+00   6.4058216e-01   6.4058216e-01   2.6818997e+01
   1.9100667e-01   3.9800000e-03   2.4743919e+00   6.3571983e-01   6.3571983e-01   2.6938882e+01
   1.9449000e-01   3.4833333e-03   2.5073772e+00   6.3152444e-01   6.3152444e-01   2.7018005e+01
   1.9822000e-01   3.7300000e-03   2.5429405e+00   6.2709292e-01   6.2709292e-01   2.7051346e+01
   2.0195000e-01   3.7300000e-03   2.5787542e+00   6.2272317e-01   6.2272317e-01   2.7020519e+01
   2.0593000e-01   3.9800000e-03   2.6172445e+00   6.1812720e-01   6.1812720e-01   2.7135599e+01
   2.1015667e-01   4.2266667e-03   2.6584324e+00   6.1332009e-01   6.1332009e-01   2.7173760e+01
   2.1413667e-01   3.9800000e-03   2.6975106e+00   6.0886137e-01   6.0886137e-01   2.7223653e+01
   2.1811333e-01   3.9766667e-03   2.7368408e+00   6.0447067e-01   6.0447067e-01   2.7180265e+01
   2.2209333e-01   3.9800000e-03   2.7764890e+00   6.0013923e-01   6.0013923e-01   2.7198730e+01
   2.2582333e-01   3.7300000e-03   2.8139056e+00   5.9613585e-01   5.9613585e-01   2.7259742e+01
   2.3029667e-01   4.4733333e-03   2.8591090e+00   5.9140453e-01   5.9140453e-01   2.7253340e+01
   2.3477000e-01   4.4733333e-03   2.9046726e+00   5.8674772e-01   5.8674772e-01   2.7186955e+01
   2.3875000e-01   3.9800000e-03   2.9455141e+00   5.8266570e-01   5.8266570e-01   2.7204836e+01
   2.4223000e-01   3.4800000e-03   2.9814584e+00   5.7914275e-01   5.7914275e-01   2.7187104e+01
   2.4596000e-01   3.7300000e-03   3.0202269e+00   5.7541372e-01   5.7541372e-01   2.7216609e+01
   2.5018667e-01   4.2266667e-03   3.0644603e+00   5.7124577e-01   5.7124577e-01   2.7163879e+01
   2.5391333e-01   3.7266667e-03   3.1037278e+00   5.6762065e-01   5.6762065e-01   2.7135219e+01
   2.5814000e-01   4.2266667e-03   3.1485663e+00   5.6356443e-01   5.6356443e-01   2.7170287e+01
   2.6336000e-01   5.2200000e-03   3.2043864e+00   5.5863425e-01   5.5863425e-01   2.7102029e+01
   2.6683667e-01   3.4766667e-03   3.2418363e+00   5.5539819e-01   5.5539819e-01   2.7000517e+01
   2.7106667e-01   4.2300000e-03   3.2876942e+00   5.5151114e-01   5.5151114e-01   2.7035628e+01
   2.7529000e-01   4.2233333e-03   3.3338013e+00   5.4768412e-01   5.4768412e-01   2.6930450e+01
   2.7976333e-01   4.4733333e-03   3.3829877e+00   5.4368805e-01   5.4368805e-01   2.6899184e+01
   2.8373667e-01   3.9733333e-03   3.4269785e+00   5.4018723e-01   5.4018723e-01   2.6779728e+01
   2.8722000e-01   3.4833333e-03   3.4657780e+00   5.3715501e-01   5.3715501e-01   2.6820472e+01
   2.9069667e-01   3.4766667e-03   3.5047210e+00   5.3416235e-01   5.3416235e-01   2.6751705e+01
   2.9567000e-01   4.9733333e-03   3.5608067e+00   5.2993890e-01   5.2993890e-01   2.6728157e+01
   2.9890333e-01   3.2333333e-03   3.5975088e+00   5.2722873e-01   5.2722873e-01   2.6725119e+01
   3.0387333e-01   4.9700000e-03   3.6542910e+00   5.2311652e-01   5.2311652e-01   2.6702169e+01
   3.0685333e-01   2.9800000e-03   3.6885507e+00   5.2068147e-01   5.2068147e-01   2.6630097e+01
   3.1232000e-01   5.4666667e-03   3.7518140e+00   5.1627292e-01   5.1627292e-01   2.6508291e+01
   3.1630000e-01   3.9800000e-03   3.7982112e+00   5.1310996e-01   5.1310996e-01   2.6554467e+01
   3.2002667e-01   3.7266667e-03   3.8419136e+00   5.1018326e-01   5.1018326e-01   2.6453869e+01
   3.2450000e-01   4.4733333e-03   3.8947022e+00   5.0671396e-01   5.0671396e-01   2.6427920e+01
   3.2798000e-01   3.4800000e-03   3.9360179e+00   5.0404750e-01   5.0404750e-01   2.6442332e+01
   3.3294667e-01   4.9666667e-03   3.9953613e+00   5.0029017e-01   5.0029017e-01   2.6294701e+01
   3.3395000e-01   1.0033333e-03   3.9833374e+00   5.0104468e-01   5.0104468e-01   2.5975910e+01
   3.3471000e-01   7.6000000e-04   3.9742416e+00   5.0161772e-01   5.0161772e-01   2.5543979e+01
   3.3770333e-01   2.9933333e-03   3.9385181e+00   5.0388749e-01   5.0388749e-01   2.5248240e+01
   3.4019667e-01   2.4933333e-03   3.9088849e+00   5.0579387e-01   5.0579387e-01   2.5008270e+01
   3.4269000e-01   2.4933333e-03   3.8793636e+00   5.0771473e-01   5.0771473e-01   2.4766527e+01
   3.4592667e-01   3.2366667e-03   3.8412080e+00   5.1023011e-01   5.1023011e-01   2.4629369e+01
   3.4842000e-01   2.4933333e-03   3.8119439e+00   5.1218488e-01   5.1218488e-01   2.4331650e+01
   3.5141333e-01   2.9933333e-03   3.7769590e+00   5.1455152e-01   5.1455152e-01   2.4102931e+01
   3.5465000e-01   3.2366667e-03   3.7393117e+00   5.1713528e-01   5.1713528e-01   2.3881255e+01
   3.5689333e-01   2.2433333e-03   3.7133290e+00   5.1894136e-01   5.1894136e-01   2.3646912e+01
   3.5988667e-01   2.9933333e-03   3.6788007e+00   5.2137100e-01   5.2137100e-01   2.3358672e+01
   3.6262667e-01   2.7400000e-03   3.6473360e+00   5.2361504e-01   5.2361504e-01   2.3192376e+01
   3.6636333e-01   3.7366667e-03   3.6046440e+00   5.2670666e-01   5.2670666e-01   2.2953508e+01
   3.6860667e-01   2.2433333e-03   3.5791343e+00   5.2858034e-01   5.2858034e-01   2.2738522e+01
   3.7184333e-01   3.2366667e-03   3.5424886e+00   5.3130728e-01   5.3130728e-01   2.2503732e+01
   3.7409000e-01   2.2466667e-03   3.5171627e+00   5.3321674e-01   5.3321674e-01   2.2203571e+01
   3.7832333e-01   4.2333333e-03   3.4696885e+00   5.3685222e-01   5.3685222e-01   2.2026993e+01
   3.8156333e-01   3.2400000e-03   3.4335719e+00   5.3966832e-01   5.3966832e-01   2.1729691e+01
   3.8455000e-01   2.9866667e-03   3.4004466e+00   5.4229053e-01   5.4229053e-01   2.1558977e+01
   3.8704000e-01   2.4900000e-03   3.3729526e+00   5.4449623e-01   5.4449623e-01   2.1424783e+01
   3.9028000e-01   3.2400000e-03   3.3373444e+00   5.4739331e-01   5.4739331e-01   2.1092050e+01
   3.9352000e-01   3.2400000e-03   3.3019251e+00   5.5032139e-01   5.5032139e-01   2.0840121e+01
   3.9675667e-01   3.2366667e-03   3.2667309e+00   5.5327789e-01   5.5327789e-01   2.0585423e+01
   3.9974667e-01   2.9900000e-03   3.2343864e+00   5.5603745e-01   5.5603745e-01   2.0376382e+01
   4.0323333e-01   3.4866667e-03   3.1968725e+00   5.5929037e-01   5.5929037e-01   2.0182217e+01
   4.0572333e-01   2.4900000e-03   3.1702159e+00   5.6163683e-01   5.6163683e-01   1.9980567e+01
   4.0921000e-01   3.4866667e-03   3.1330770e+00   5.6495579e-01   5.6495579e-01   1.9695432e+01
   4.1220000e-01   2.9900000e-03   3.1014028e+00   5.6783337e-01   5.6783337e-01   1.9477423e+01
   4.1543667e-01   3.2366667e-03   3.0672969e+00   5.7098157e-01   5.7098157e-01   1.9265432e+01
   4.1892000e-01   3.4833333e-03   3.0308024e+00   5.7440893e-01   5.7440893e-01   1.9059233e+01
   4.2166333e-01   2.7433333e-03   3.0022146e+00   5.7713728e-01   5.7713728e-01   1.8737570e+01
   4.2564667e-01   3.9833333e-03   2.9609461e+00   5.8114532e-01   5.8114532e-01   1.8542313e+01
   4.2838667e-01   2.7400000e-03   2.9327248e+00   5.8393479e-01   5.8393479e-01   1.8303845e+01
   4.3162333e-01   3.2366667e-03   2.8995619e+00   5.8726458e-01   5.8726458e-01   1.8079116e+01
   4.3535667e-01   3.7333333e-03   2.8615444e+00   5.9115281e-01   5.9115281e-01   1.7867712e+01
   4.3834667e-01   2.9900000e-03   2.8312774e+00   5.9430419e-01   5.9430419e-01   1.7568999e+01
   4.4158667e-01   3.2400000e-03   2.7986613e+00   5.9775721e-01   5.9775721e-01   1.7274885e+01
   4.4432333e-01   2.7366667e-03   2.7712594e+00   6.0070523e-01   6.0070523e-01   1.7146170e+01
   4.4731333e-01   2.9900000e-03   2.7414749e+00   6.0395956e-01   6.0395956e-01   1.6838634e+01
   4.5129667e-01   3.9833333e-03   2.7020456e+00   6.0835022e-01   6.0835022e-01   1.6589345e+01
   4.5378667e-01   2.4900000e-03   2.6775431e+00   6.1112741e-01   6.1112741e-01   1.6322235e+01
   4.5727333e-01   3.4866667e-03   2.6434207e+00   6.1505911e-01   6.1505911e-01   1.6082689e+01
   4.6100667e-01   3.7333333e-03   2.6071269e+00   6.1932543e-01   6.1932543e-01   1.5879009e+01
   4.6498667e-01   3.9800000e-03   2.5687114e+00   6.2393930e-01   6.2393930e-01   1.5616078e+01
   4.6748333e-01   2.4966667e-03   2.5447588e+00   6.2686885e-01   6.2686885e-01   1.5209468e+01
   4.7096667e-01   3.4833333e-03   2.5115276e+00   6.3100241e-01   6.3100241e-01   1.4988516e+01
   4.7346000e-01   2.4933333e-03   2.4878753e+00   6.3399480e-01   6.3399480e-01   1.4768782e+01
   4.7744333e-01   3.9833333e-03   2.4503206e+00   6.3883477e-01   6.3883477e-01   1.4425847e+01
   4.8142667e-01   3.9833333e-03   2.4130516e+00   6.4374920e-01   6.4374920e-01   1.4110532e+01
   4.8541000e-01   3.9833333e-03   2.3760681e+00   6.4873982e-01   6.4873982e-01   1.3723896e+01
   4.8740667e-01   1.9966667e-03   2.3576374e+00   6.5127063e-01   6.5127063e-01   1.3478502e+01
   4.8964667e-01   2.2400000e-03   2.3370460e+00   6.5413347e-01   6.5413347e-01   1.3304551e+01
   4.9338000e-01   3.7333333e-03   2.3029277e+00   6.5896121e-01   6.5896121e-01   1.2966248e+01
   4.9661667e-01   3.2366667e-03   2.2735513e+00   6.6320474e-01   6.6320474e-01   1.2745933e+01
   5.0035333e-01   3.7366667e-03   2.2398714e+00   6.6817228e-01   6.6817228e-01   1.2364662e+01
   5.0284333e-01   2.4900000e-03   2.2175677e+00   6.7152402e-01   6.7152402e-01   1.2015647e+01
   5.0682667e-01   3.9833333e-03   2.1821198e+00   6.7695640e-01   6.7695640e-01   1.1768413e+01
   5.0981667e-01   2.9900000e-03   2.1556993e+00   6.8109220e-01   6.8109220e-01   1.1388815e+01
   5.1305333e-01   3.2366667e-03   2.1272806e+00   6.8562653e-01   6.8562653e-01   1.1080410e+01
   5.1654000e-01   3.4866667e-03   2.0968778e+00   6.9057912e-01   6.9057912e-01   1.0632225e+01
   5.1978000e-01   3.2400000e-03   2.0688220e+00   6.9524591e-01   6.9524591e-01   1.0314460e+01
   5.2277000e-01   2.9900000e-03   2.0430986e+00   6.9960892e-01   6.9960892e-01   9.9153473e+00
   5.2551000e-01   2.7400000e-03   2.0196673e+00   7.0365549e-01   7.0365549e-01   9.6141153e+00
   5.2850000e-01   2.9900000e-03   1.9942524e+00   7.0812503e-01   7.0812503e-01   9.1333258e+00
   5.3123667e-01   2.7366667e-03   1.9711318e+00   7.1226593e-01   7.1226593e-01   8.9330256e+00
   5.3448000e-01   3.2433333e-03   1.9439052e+00   7.1723663e-01   7.1723663e-01   8.3733073e+00
   5.3672667e-01   2.2466667e-03   1.9251562e+00   7.2072072e-01   7.2072072e-01   7.8989550e+00
   5.4145667e-01   4.7300000e-03   1.8859804e+00   7.2816771e-01   7.2816771e-01   7.4242524e+00
   5.4345333e-01   1.9966667e-03   1.8695640e+00   7.3135769e-01   7.3135769e-01   6.9714624e+00
   5.4644000e-01   2.9866667e-03   1.8451419e+00   7.3618187e-01   7.3618187e-01   6.6047440e+00
   5.4918333e-01   2.7433333e-03   1.8228510e+00   7.4066942e-01   7.4066942e-01   6.1538815e+00
   5.5267000e-01   3.4866667e-03   1.7947157e+00   7.4645248e-01   7.4645248e-01   5.7837229e+00
   5.5540667e-01   2.7366667e-03   1.7727857e+00   7.5105523e-01   7.5105523e-01   5.5134664e+00
   5.5840000e-01   2.9933333e-03   1.7489534e+00   7.5615510e-01   7.5615510e-01   4.9722869e+00
   5.6338333e-01   4.9833333e-03   1.7096347e+00   7.6480081e-01   7.6480081e-01   4.1711089e+00
   5.6662667e-01   3.2433333e-03   1.6842848e+00   7.7053475e-01   7.7053475e-01   3.4158268e+00
   5.7011333e-01   3.4866667e-03   1.6572443e+00   7.7679556e-01   7.7679556e-01   2.9288999e+00
   5.8157667e-01   1.1463333e-02   1.5698837e+00   7.9811645e-01   7.9811645e-01   9.7436450e-01


==> graphs/section06/Hossain2012/Fig3_2_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   6.6666667e-06   6.6666667e-06   1.0000400e+00   9.9998000e-01   9.9998000e-01   2.3043239e-01     0.0042
   1.8833333e-03   1.8766667e-03   1.0113319e+00   9.9438174e-01   9.9438174e-01   1.1434097e+00     1.1756
   2.6366667e-03   7.5333333e-04   1.0158826e+00   9.9215208e-01   9.9215208e-01   1.7493328e+00     1.6291
   4.1400000e-03   1.5033333e-03   1.0249943e+00   9.8773236e-01   9.8773236e-01   2.4983801e+00     2.5134
   6.0133333e-03   1.8733333e-03   1.0364054e+00   9.8227967e-01   9.8227967e-01   3.2369946e+00     3.5749
   7.5166667e-03   1.5033333e-03   1.0456085e+00   9.7794729e-01   9.7794729e-01   4.0470882e+00     4.3929
   9.0233333e-03   1.5066667e-03   1.0548728e+00   9.7364347e-01   9.7364347e-01   4.9247276e+00     5.1852
   1.0896667e-02   1.8733333e-03   1.0664486e+00   9.6834481e-01   9.6834481e-01   5.7139606e+00     6.1351
   1.3516667e-02   2.6200000e-03   1.0827443e+00   9.6103022e-01   9.6103022e-01   6.4064389e+00     7.4028
   1.4276667e-02   7.6000000e-04   1.0874944e+00   9.5892907e-01   9.5892907e-01   7.2012696e+00     7.7539
   1.6520000e-02   2.2433333e-03   1.1015762e+00   9.5278021e-01   9.5278021e-01   7.7384523e+00     8.7633
   1.8030000e-02   1.5100000e-03   1.1111057e+00   9.4868560e-01   9.4868560e-01   8.7960611e+00     9.4128
   1.9156667e-02   1.1266667e-03   1.1182428e+00   9.4565330e-01   9.4565330e-01   9.4202294e+00     9.8827
   2.1403333e-02   2.2466667e-03   1.1325429e+00   9.3966416e-01   9.3966416e-01   1.0080059e+01    10.7900
   2.2533333e-02   1.1300000e-03   1.1397698e+00   9.3668040e-01   9.3668040e-01   1.0766017e+01    11.2280
   2.5526667e-02   2.9933333e-03   1.1590245e+00   9.2886734e-01   9.2886734e-01   1.1386985e+01    12.3450
   2.7030000e-02   1.5033333e-03   1.1687556e+00   9.2499237e-01   9.2499237e-01   1.2048303e+01    12.8750
   3.0393333e-02   3.3633333e-03   1.1906738e+00   9.1643908e-01   9.1643908e-01   1.2708261e+01    14.0080
   3.0780000e-02   3.8666667e-04   1.1932067e+00   9.1546588e-01   9.1546588e-01   1.3396928e+01    14.1310
   3.4143333e-02   3.3633333e-03   1.2153519e+00   9.0708707e-01   9.0708707e-01   1.3898570e+01    15.1720
   3.6020000e-02   1.8766667e-03   1.2277970e+00   9.0247821e-01   9.0247821e-01   1.4588470e+01    15.7160
   3.7893333e-02   1.8733333e-03   1.2402831e+00   8.9792400e-01   8.9792400e-01   1.5133701e+01    16.2350
   4.0513333e-02   2.6200000e-03   1.2578520e+00   8.9163115e-01   8.9163115e-01   1.5778572e+01    16.9280
   4.2760000e-02   2.2466667e-03   1.2730158e+00   8.8630482e-01   8.8630482e-01   1.6363048e+01    17.4880
   4.5006667e-02   2.2466667e-03   1.2882704e+00   8.8104174e-01   8.8104174e-01   1.6940494e+01    18.0200
   4.7623333e-02   2.6166667e-03   1.3061518e+00   8.7499016e-01   8.7499016e-01   1.7292518e+01    18.6060
   4.9500000e-02   1.8766667e-03   1.3190523e+00   8.7070091e-01   8.7070091e-01   1.8008272e+01    19.0030
   5.2490000e-02   2.9900000e-03   1.3397368e+00   8.6395328e-01   8.6395328e-01   1.8463545e+01    19.6040
   5.5106667e-02   2.6166667e-03   1.3579707e+00   8.5813339e-01   8.5813339e-01   1.8798527e+01    20.0940
   5.8843333e-02   3.7366667e-03   1.3842228e+00   8.4995708e-01   8.4995708e-01   1.9269377e+01    20.7450
   6.0346667e-02   1.5033333e-03   1.3948555e+00   8.4671137e-01   8.4671137e-01   1.9844544e+01    20.9880
   6.3333333e-02   2.9866667e-03   1.4161000e+00   8.4033613e-01   8.4033613e-01   2.0144706e+01    21.4480
   6.7320000e-02   3.9866667e-03   1.4447078e+00   8.3197444e-01   8.3197444e-01   2.0601601e+01    22.0140
   7.0060000e-02   2.7400000e-03   1.4645356e+00   8.2632336e-01   8.2632336e-01   2.1009602e+01    22.3690
   7.3053333e-02   2.9933333e-03   1.4863511e+00   8.2023688e-01   8.2023688e-01   2.1482496e+01    22.7300
   7.6540000e-02   3.4866667e-03   1.5119653e+00   8.1325938e-01   8.1325938e-01   2.1796978e+01    23.1190
   7.9276667e-02   2.7366667e-03   1.5322231e+00   8.0786538e-01   8.0786538e-01   2.2022814e+01    23.4000
   8.2020000e-02   2.7433333e-03   1.5526655e+00   8.0252957e-01   8.0252957e-01   2.2368425e+01    23.6630
   8.5506667e-02   3.4866667e-03   1.5788425e+00   7.9584885e-01   7.9584885e-01   2.2668879e+01    23.9720
   8.8743333e-02   3.2366667e-03   1.6033384e+00   7.8974594e-01   7.8974594e-01   2.3018409e+01    24.2360
   9.1976667e-02   3.2333333e-03   1.6279974e+00   7.8374205e-01   7.8374205e-01   2.3162399e+01    24.4780
   9.5713333e-02   3.7366667e-03   1.6567294e+00   7.7691626e-01   7.7691626e-01   2.3435524e+01    24.7350
   9.8453333e-02   2.7400000e-03   1.6779575e+00   7.7198617e-01   7.7198617e-01   2.3719738e+01    24.9080
   1.0169000e-01   3.2366667e-03   1.7032077e+00   7.6624242e-01   7.6624242e-01   2.4051047e+01    25.0980
   1.0517333e-01   3.4833333e-03   1.7305929e+00   7.6015568e-01   7.6015568e-01   2.4130382e+01    25.2860
   1.0940333e-01   4.2300000e-03   1.7641418e+00   7.5289299e-01   7.5289299e-01   2.4359777e+01    25.4940
   1.1239000e-01   2.9866667e-03   1.7880236e+00   7.4784807e-01   7.4784807e-01   2.4539288e+01    25.6280
   1.1612333e-01   3.7333333e-03   1.8181017e+00   7.4163620e-01   7.4163620e-01   2.4712876e+01    25.7820
   1.1961000e-01   3.4866667e-03   1.8464190e+00   7.3592723e-01   7.3592723e-01   2.4972587e+01    25.9140
   1.2334333e-01   3.7333333e-03   1.8769822e+00   7.2991102e-01   7.2991102e-01   2.5102589e+01    26.0440
   1.2682667e-01   3.4833333e-03   1.9057250e+00   7.2438572e-01   7.2438572e-01   2.5244335e+01    26.1550
   1.3006000e-01   3.2333333e-03   1.9326004e+00   7.1933131e-01   7.1933131e-01   2.5434548e+01    26.2500
   1.3354333e-01   3.4833333e-03   1.9617644e+00   7.1396443e-01   7.1396443e-01   2.5535223e+01    26.3440
   1.3727667e-01   3.7333333e-03   1.9932639e+00   7.0830057e-01   7.0830057e-01   2.5656913e+01    26.4380
   1.4101000e-01   3.7333333e-03   2.0250144e+00   7.0272587e-01   7.0272587e-01   2.5848577e+01    26.5230
   1.4524000e-01   4.2300000e-03   2.0612919e+00   6.9651464e-01   6.9651464e-01   2.5974285e+01    26.6120
   1.4897000e-01   3.7300000e-03   2.0935485e+00   6.9112799e-01   6.9112799e-01   2.6019103e+01    26.6840
   1.5295000e-01   3.9800000e-03   2.1282433e+00   6.8547143e-01   6.8547143e-01   2.6154917e+01    26.7540
   1.5618667e-01   3.2366667e-03   2.1566685e+00   6.8093915e-01   6.8093915e-01   2.6293921e+01    26.8060
   1.6041667e-01   4.2300000e-03   2.1941016e+00   6.7510549e-01   6.7510549e-01   2.6446582e+01    26.8690
   1.6489000e-01   4.4733333e-03   2.2340384e+00   6.6904400e-01   6.6904400e-01   2.6412385e+01    26.9300
   1.6812333e-01   3.2333333e-03   2.2631291e+00   6.6473009e-01   6.6473009e-01   2.6478592e+01    26.9700
   1.7135667e-01   3.2333333e-03   2.2924080e+00   6.6047144e-01   6.6047144e-01   2.6611583e+01    27.0080
   1.7583333e-01   4.4766667e-03   2.3332563e+00   6.5466448e-01   6.5466448e-01   2.6643470e+01    27.0550
   1.7857333e-01   2.7400000e-03   2.3584359e+00   6.5116037e-01   6.5116037e-01   2.6866030e+01    27.0820
   1.8404333e-01   5.4700000e-03   2.4091075e+00   6.4427593e-01   6.4427593e-01   2.6876099e+01    27.1300
   1.8702667e-01   2.9833333e-03   2.4369708e+00   6.4058216e-01   6.4058216e-01   2.6818997e+01    27.1540
   1.9100667e-01   3.9800000e-03   2.4743919e+00   6.3571983e-01   6.3571983e-01   2.6938882e+01    27.1830
   1.9449000e-01   3.4833333e-03   2.5073772e+00   6.3152444e-01   6.3152444e-01   2.7018005e+01    27.2070
   1.9822000e-01   3.7300000e-03   2.5429405e+00   6.2709292e-01   6.2709292e-01   2.7051346e+01    27.2290
   2.0195000e-01   3.7300000e-03   2.5787542e+00   6.2272317e-01   6.2272317e-01   2.7020519e+01    27.2500
   2.0593000e-01   3.9800000e-03   2.6172445e+00   6.1812720e-01   6.1812720e-01   2.7135599e+01    27.2690
   2.1015667e-01   4.2266667e-03   2.6584324e+00   6.1332009e-01   6.1332009e-01   2.7173760e+01    27.2870
   2.1413667e-01   3.9800000e-03   2.6975106e+00   6.0886137e-01   6.0886137e-01   2.7223653e+01    27.3010
   2.1811333e-01   3.9766667e-03   2.7368408e+00   6.0447067e-01   6.0447067e-01   2.7180265e+01    27.3140
   2.2209333e-01   3.9800000e-03   2.7764890e+00   6.0013923e-01   6.0013923e-01   2.7198730e+01    27.3240
   2.2582333e-01   3.7300000e-03   2.8139056e+00   5.9613585e-01   5.9613585e-01   2.7259742e+01    27.3320
   2.3029667e-01   4.4733333e-03   2.8591090e+00   5.9140453e-01   5.9140453e-01   2.7253340e+01    27.3390
   2.3477000e-01   4.4733333e-03   2.9046726e+00   5.8674772e-01   5.8674772e-01   2.7186955e+01    27.3440
   2.3875000e-01   3.9800000e-03   2.9455141e+00   5.8266570e-01   5.8266570e-01   2.7204836e+01    27.3460
   2.4223000e-01   3.4800000e-03   2.9814584e+00   5.7914275e-01   5.7914275e-01   2.7187104e+01    27.3470
   2.4596000e-01   3.7300000e-03   3.0202269e+00   5.7541372e-01   5.7541372e-01   2.7216609e+01    27.3460
   2.5018667e-01   4.2266667e-03   3.0644603e+00   5.7124577e-01   5.7124577e-01   2.7163879e+01    27.3430
   2.5391333e-01   3.7266667e-03   3.1037278e+00   5.6762065e-01   5.6762065e-01   2.7135219e+01    27.3390
   2.5814000e-01   4.2266667e-03   3.1485663e+00   5.6356443e-01   5.6356443e-01   2.7170287e+01    27.3330
   2.6336000e-01   5.2200000e-03   3.2043864e+00   5.5863425e-01   5.5863425e-01   2.7102029e+01    27.3220
   2.6683667e-01   3.4766667e-03   3.2418363e+00   5.5539819e-01   5.5539819e-01   2.7000517e+01    27.3140
   2.7106667e-01   4.2300000e-03   3.2876942e+00   5.5151114e-01   5.5151114e-01   2.7035628e+01    27.3020
   2.7529000e-01   4.2233333e-03   3.3338013e+00   5.4768412e-01   5.4768412e-01   2.6930450e+01    27.2890
   2.7976333e-01   4.4733333e-03   3.3829877e+00   5.4368805e-01   5.4368805e-01   2.6899184e+01    27.2720
   2.8373667e-01   3.9733333e-03   3.4269785e+00   5.4018723e-01   5.4018723e-01   2.6779728e+01    27.2560
   2.8722000e-01   3.4833333e-03   3.4657780e+00   5.3715501e-01   5.3715501e-01   2.6820472e+01    27.2410
   2.9069667e-01   3.4766667e-03   3.5047210e+00   5.3416235e-01   5.3416235e-01   2.6751705e+01    27.2250
   2.9567000e-01   4.9733333e-03   3.5608067e+00   5.2993890e-01   5.2993890e-01   2.6728157e+01    27.2000
   2.9890333e-01   3.2333333e-03   3.5975088e+00   5.2722873e-01   5.2722873e-01   2.6725119e+01    27.1820
   3.0387333e-01   4.9700000e-03   3.6542910e+00   5.2311652e-01   5.2311652e-01   2.6702169e+01    27.1540
   3.0685333e-01   2.9800000e-03   3.6885507e+00   5.2068147e-01   5.2068147e-01   2.6630097e+01    27.1360
   3.1232000e-01   5.4666667e-03   3.7518140e+00   5.1627292e-01   5.1627292e-01   2.6508291e+01    27.1010
   3.1630000e-01   3.9800000e-03   3.7982112e+00   5.1310996e-01   5.1310996e-01   2.6554467e+01    27.0740
   3.2002667e-01   3.7266667e-03   3.8419136e+00   5.1018326e-01   5.1018326e-01   2.6453869e+01    27.0470
   3.2450000e-01   4.4733333e-03   3.8947022e+00   5.0671396e-01   5.0671396e-01   2.6427920e+01    27.0140
   3.2798000e-01   3.4800000e-03   3.9360179e+00   5.0404750e-01   5.0404750e-01   2.6442332e+01    26.9880
   3.3294667e-01   4.9666667e-03   3.9953613e+00   5.0029017e-01   5.0029017e-01   2.6294701e+01    26.9480
   3.3395000e-01   1.0033333e-03   3.9833374e+00   5.0104468e-01   5.0104468e-01   2.5975910e+01    26.7950
   3.3471000e-01   7.6000000e-04   3.9742416e+00   5.0161772e-01   5.0161772e-01   2.5543979e+01    26.6810
   3.3770333e-01   2.9933333e-03   3.9385181e+00   5.0388749e-01   5.0388749e-01   2.5248240e+01    26.2420
   3.4019667e-01   2.4933333e-03   3.9088849e+00   5.0579387e-01   5.0579387e-01   2.5008270e+01    25.8970
   3.4269000e-01   2.4933333e-03   3.8793636e+00   5.0771473e-01   5.0771473e-01   2.4766527e+01    25.5670
   3.4592667e-01   3.2366667e-03   3.8412080e+00   5.1023011e-01   5.1023011e-01   2.4629369e+01    25.1560
   3.4842000e-01   2.4933333e-03   3.8119439e+00   5.1218488e-01   5.1218488e-01   2.4331650e+01    24.8540
   3.5141333e-01   2.9933333e-03   3.7769590e+00   5.1455152e-01   5.1455152e-01   2.4102931e+01    24.5040
   3.5465000e-01   3.2366667e-03   3.7393117e+00   5.1713528e-01   5.1713528e-01   2.3881255e+01    24.1390
   3.5689333e-01   2.2433333e-03   3.7133290e+00   5.1894136e-01   5.1894136e-01   2.3646912e+01    23.8960
   3.5988667e-01   2.9933333e-03   3.6788007e+00   5.2137100e-01   5.2137100e-01   2.3358672e+01    23.5790
   3.6262667e-01   2.7400000e-03   3.6473360e+00   5.2361504e-01   5.2361504e-01   2.3192376e+01    23.2970
   3.6636333e-01   3.7366667e-03   3.6046440e+00   5.2670666e-01   5.2670666e-01   2.2953508e+01    22.9220
   3.6860667e-01   2.2433333e-03   3.5791343e+00   5.2858034e-01   5.2858034e-01   2.2738522e+01    22.7050
   3.7184333e-01   3.2366667e-03   3.5424886e+00   5.3130728e-01   5.3130728e-01   2.2503732e+01    22.3960
   3.7409000e-01   2.2466667e-03   3.5171627e+00   5.3321674e-01   5.3321674e-01   2.2203571e+01    22.1870
   3.7832333e-01   4.2333333e-03   3.4696885e+00   5.3685222e-01   5.3685222e-01   2.2026993e+01    21.7980
   3.8156333e-01   3.2400000e-03   3.4335719e+00   5.3966832e-01   5.3966832e-01   2.1729691e+01    21.5090
   3.8455000e-01   2.9866667e-03   3.4004466e+00   5.4229053e-01   5.4229053e-01   2.1558977e+01    21.2470
   3.8704000e-01   2.4900000e-03   3.3729526e+00   5.4449623e-01   5.4449623e-01   2.1424783e+01    21.0330
   3.9028000e-01   3.2400000e-03   3.3373444e+00   5.4739331e-01   5.4739331e-01   2.1092050e+01    20.7570
   3.9352000e-01   3.2400000e-03   3.3019251e+00   5.5032139e-01   5.5032139e-01   2.0840121e+01    20.4860
   3.9675667e-01   3.2366667e-03   3.2667309e+00   5.5327789e-01   5.5327789e-01   2.0585423e+01    20.2180
   3.9974667e-01   2.9900000e-03   3.2343864e+00   5.5603745e-01   5.5603745e-01   2.0376382e+01    19.9740
   4.0323333e-01   3.4866667e-03   3.1968725e+00   5.5929037e-01   5.5929037e-01   2.0182217e+01    19.6920
   4.0572333e-01   2.4900000e-03   3.1702159e+00   5.6163683e-01   5.6163683e-01   1.9980567e+01    19.4940
   4.0921000e-01   3.4866667e-03   3.1330770e+00   5.6495579e-01   5.6495579e-01   1.9695432e+01    19.2170
   4.1220000e-01   2.9900000e-03   3.1014028e+00   5.6783337e-01   5.6783337e-01   1.9477423e+01    18.9830
   4.1543667e-01   3.2366667e-03   3.0672969e+00   5.7098157e-01   5.7098157e-01   1.9265432e+01    18.7300
   4.1892000e-01   3.4833333e-03   3.0308024e+00   5.7440893e-01   5.7440893e-01   1.9059233e+01    18.4600
   4.2166333e-01   2.7433333e-03   3.0022146e+00   5.7713728e-01   5.7713728e-01   1.8737570e+01    18.2490
   4.2564667e-01   3.9833333e-03   2.9609461e+00   5.8114532e-01   5.8114532e-01   1.8542313e+01    17.9430
   4.2838667e-01   2.7400000e-03   2.9327248e+00   5.8393479e-01   5.8393479e-01   1.8303845e+01    17.7340
   4.3162333e-01   3.2366667e-03   2.8995619e+00   5.8726458e-01   5.8726458e-01   1.8079116e+01    17.4870
   4.3535667e-01   3.7333333e-03   2.8615444e+00   5.9115281e-01   5.9115281e-01   1.7867712e+01    17.2020
   4.3834667e-01   2.9900000e-03   2.8312774e+00   5.9430419e-01   5.9430419e-01   1.7568999e+01    16.9740
   4.4158667e-01   3.2400000e-03   2.7986613e+00   5.9775721e-01   5.9775721e-01   1.7274885e+01    16.7270
   4.4432333e-01   2.7366667e-03   2.7712594e+00   6.0070523e-01   6.0070523e-01   1.7146170e+01    16.5190
   4.4731333e-01   2.9900000e-03   2.7414749e+00   6.0395956e-01   6.0395956e-01   1.6838634e+01    16.2900
   4.5129667e-01   3.9833333e-03   2.7020456e+00   6.0835022e-01   6.0835022e-01   1.6589345e+01    15.9840
   4.5378667e-01   2.4900000e-03   2.6775431e+00   6.1112741e-01   6.1112741e-01   1.6322235e+01    15.7920
   4.5727333e-01   3.4866667e-03   2.6434207e+00   6.1505911e-01   6.1505911e-01   1.6082689e+01    15.5210
   4.6100667e-01   3.7333333e-03   2.6071269e+00   6.1932543e-01   6.1932543e-01   1.5879009e+01    15.2290
   4.6498667e-01   3.9800000e-03   2.5687114e+00   6.2393930e-01   6.2393930e-01   1.5616078e+01    14.9150
   4.6748333e-01   2.4966667e-03   2.5447588e+00   6.2686885e-01   6.2686885e-01   1.5209468e+01    14.7170
   4.7096667e-01   3.4833333e-03   2.5115276e+00   6.3100241e-01   6.3100241e-01   1.4988516e+01    14.4370
   4.7346000e-01   2.4933333e-03   2.4878753e+00   6.3399480e-01   6.3399480e-01   1.4768782e+01    14.2350
   4.7744333e-01   3.9833333e-03   2.4503206e+00   6.3883477e-01   6.3883477e-01   1.4425847e+01    13.9080
   4.8142667e-01   3.9833333e-03   2.4130516e+00   6.4374920e-01   6.4374920e-01   1.4110532e+01    13.5760
   4.8541000e-01   3.9833333e-03   2.3760681e+00   6.4873982e-01   6.4873982e-01   1.3723896e+01    13.2380
   4.8740667e-01   1.9966667e-03   2.3576374e+00   6.5127063e-01   6.5127063e-01   1.3478502e+01    13.0670
   4.8964667e-01   2.2400000e-03   2.3370460e+00   6.5413347e-01   6.5413347e-01   1.3304551e+01    12.8730
   4.9338000e-01   3.7333333e-03   2.3029277e+00   6.5896121e-01   6.5896121e-01   1.2966248e+01    12.5450
   4.9661667e-01   3.2366667e-03   2.2735513e+00   6.6320474e-01   6.6320474e-01   1.2745933e+01    12.2550
   5.0035333e-01   3.7366667e-03   2.2398714e+00   6.6817228e-01   6.6817228e-01   1.2364662e+01    11.9130
   5.0284333e-01   2.4900000e-03   2.2175677e+00   6.7152402e-01   6.7152402e-01   1.2015647e+01    11.6820
   5.0682667e-01   3.9833333e-03   2.1821198e+00   6.7695640e-01   6.7695640e-01   1.1768413e+01    11.3040
   5.0981667e-01   2.9900000e-03   2.1556993e+00   6.8109220e-01   6.8109220e-01   1.1388815e+01    11.0150
   5.1305333e-01   3.2366667e-03   2.1272806e+00   6.8562653e-01   6.8562653e-01   1.1080410e+01    10.6950
   5.1654000e-01   3.4866667e-03   2.0968778e+00   6.9057912e-01   6.9057912e-01   1.0632225e+01    10.3420
   5.1978000e-01   3.2400000e-03   2.0688220e+00   6.9524591e-01   6.9524591e-01   1.0314460e+01    10.0070
   5.2277000e-01   2.9900000e-03   2.0430986e+00   6.9960892e-01   6.9960892e-01   9.9153473e+00     9.6908
   5.2551000e-01   2.7400000e-03   2.0196673e+00   7.0365549e-01   7.0365549e-01   9.6141153e+00     9.3950
   5.2850000e-01   2.9900000e-03   1.9942524e+00   7.0812503e-01   7.0812503e-01   9.1333258e+00     9.0651
   5.3123667e-01   2.7366667e-03   1.9711318e+00   7.1226593e-01   7.1226593e-01   8.9330256e+00     8.7565
   5.3448000e-01   3.2433333e-03   1.9439052e+00   7.1723663e-01   7.1723663e-01   8.3733073e+00     8.3816
   5.3672667e-01   2.2466667e-03   1.9251562e+00   7.2072072e-01   7.2072072e-01   7.8989550e+00     8.1166
   5.4145667e-01   4.7300000e-03   1.8859804e+00   7.2816771e-01   7.2816771e-01   7.4242524e+00     7.5397
   5.4345333e-01   1.9966667e-03   1.8695640e+00   7.3135769e-01   7.3135769e-01   6.9714624e+00     7.2904
   5.4644000e-01   2.9866667e-03   1.8451419e+00   7.3618187e-01   7.3618187e-01   6.6047440e+00     6.9087
   5.4918333e-01   2.7433333e-03   1.8228510e+00   7.4066942e-01   7.4066942e-01   6.1538815e+00     6.5493
   5.5267000e-01   3.4866667e-03   1.7947157e+00   7.4645248e-01   7.4645248e-01   5.7837229e+00     6.0790
   5.5540667e-01   2.7366667e-03   1.7727857e+00   7.5105523e-01   7.5105523e-01   5.5134664e+00     5.6996
   5.5840000e-01   2.9933333e-03   1.7489534e+00   7.5615510e-01   7.5615510e-01   4.9722869e+00     5.2734
   5.6338333e-01   4.9833333e-03   1.7096347e+00   7.6480081e-01   7.6480081e-01   4.1711089e+00     4.5338
   5.6662667e-01   3.2433333e-03   1.6842848e+00   7.7053475e-01   7.7053475e-01   3.4158268e+00     4.0345
   5.7011333e-01   3.4866667e-03   1.6572443e+00   7.7679556e-01   7.7679556e-01   2.9288999e+00     3.4793
   5.8157667e-01   1.1463333e-02   1.5698837e+00   7.9811645e-01   7.9811645e-01   9.7436450e-01     1.4834


==> graphs/section06/Hossain2012/Fig4_1_rate1.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   4.8333333e-03   4.8333333e-03   1.0058084e+00   9.9710839e-01   9.9710839e-01  -2.5932595e-02
   2.0283333e-02   1.5450000e-02   1.0244881e+00   9.8797633e-01   9.8797633e-01   8.4793760e-01
   2.9933333e-02   9.6500000e-03   1.0362426e+00   9.8235687e-01   9.8235687e-01   1.5073873e+00
   4.1516667e-02   1.1583333e-02   1.0504405e+00   9.7569543e-01   9.7569543e-01   2.5121913e+00
   5.6966667e-02   1.5450000e-02   1.0695283e+00   9.6694966e-01   9.6694966e-01   3.1435340e+00
   7.4350000e-02   1.7383333e-02   1.0912101e+00   9.5729507e-01   9.5729507e-01   4.0084433e+00
   8.2083333e-02   7.7333333e-03   1.1009256e+00   9.5306171e-01   9.5306171e-01   4.6351775e+00
   1.0331667e-01   2.1233333e-02   1.1278228e+00   9.4162845e-01   9.4162845e-01   5.3632426e+00
   1.1683333e-01   1.3516667e-02   1.1451140e+00   9.3449210e-01   9.3449210e-01   5.8086721e+00
   1.2843333e-01   1.1600000e-02   1.1600582e+00   9.2845338e-01   9.2845338e-01   6.5921397e+00
   1.4388333e-01   1.5450000e-02   1.1801129e+00   9.2053059e-01   9.2053059e-01   7.1583497e+00
   1.6705000e-01   2.3166667e-02   1.2105061e+00   9.0890087e-01   9.0890087e-01   7.8243458e+00
   1.7863333e-01   1.1583333e-02   1.2258476e+00   9.0319551e-01   9.0319551e-01   8.4799400e+00
   1.9795000e-01   1.9316667e-02   1.2516463e+00   8.9383877e-01   8.9383877e-01   9.0429668e+00
   2.1146667e-01   1.3516667e-02   1.2698585e+00   8.8740593e-01   8.8740593e-01   9.4856595e+00
   2.3078333e-01   1.9316667e-02   1.2961139e+00   8.7837185e-01   8.7837185e-01   1.0257187e+01
   2.4816667e-01   1.7383333e-02   1.3199712e+00   8.7039777e-01   8.7039777e-01   1.0662112e+01
   2.6748333e-01   1.9316667e-02   1.3467370e+00   8.6170497e-01   8.6170497e-01   1.1362442e+01
   2.8678333e-01   1.9300000e-02   1.3737481e+00   8.5319136e-01   8.5319136e-01   1.1693926e+01
   3.0416667e-01   1.7383333e-02   1.3983063e+00   8.4566596e-01   8.4566596e-01   1.2162622e+01
   3.2735000e-01   2.3183333e-02   1.4313969e+00   8.3583387e-01   8.3583387e-01   1.2716878e+01
   3.4858333e-01   2.1233333e-02   1.4620437e+00   8.2702725e-01   8.2702725e-01   1.3185130e+01
   3.6596667e-01   1.7383333e-02   1.4873754e+00   8.1995441e-01   8.1995441e-01   1.3413552e+01
   3.8721667e-01   2.1250000e-02   1.5186372e+00   8.1147095e-01   8.1147095e-01   1.3992356e+01
   4.0846667e-01   2.1250000e-02   1.5502242e+00   8.0316124e-01   8.0316124e-01   1.4225030e+01
   4.3163333e-01   2.3166667e-02   1.5850306e+00   7.9429379e-01   7.9429379e-01   1.4605077e+01
   4.5095000e-01   1.9316667e-02   1.6143481e+00   7.8704833e-01   7.8704833e-01   1.5044980e+01
   4.7991667e-01   2.8966667e-02   1.6588152e+00   7.7642766e-01   7.7642766e-01   1.5286230e+01
   4.9343333e-01   1.3516667e-02   1.6797715e+00   7.7156922e-01   7.7156922e-01   1.5632070e+01
   5.2240000e-01   2.8966667e-02   1.7251246e+00   7.6135948e-01   7.6135948e-01   1.5900460e+01
   5.4943333e-01   2.7033333e-02   1.7679957e+00   7.5207196e-01   7.5207196e-01   1.6097649e+01
   5.7068333e-01   2.1250000e-02   1.8020646e+00   7.4492890e-01   7.4492890e-01   1.6448477e+01
   5.9771667e-01   2.7033333e-02   1.8458755e+00   7.3603557e-01   7.3603557e-01   1.6481824e+01
   6.2090000e-01   2.3183333e-02   1.8838661e+00   7.2857622e-01   7.2857622e-01   1.6731680e+01
   6.4406667e-01   2.3166667e-02   1.9222159e+00   7.2127175e-01   7.2127175e-01   1.6976645e+01
   6.7303333e-01   2.8966667e-02   1.9707106e+00   7.1234204e-01   7.1234204e-01   1.7248151e+01
   7.0008333e-01   2.7050000e-02   2.0165420e+00   7.0420056e-01   7.0420056e-01   1.7380656e+01
   7.3098333e-01   3.0900000e-02   2.0695412e+00   6.9512509e-01   6.9512509e-01   1.7482048e+01
   7.5995000e-01   2.8966667e-02   2.1198486e+00   6.8682734e-01   6.8682734e-01   1.7666367e+01
   7.8698333e-01   2.7033333e-02   2.1673434e+00   6.7926015e-01   6.7926015e-01   1.7754366e+01
   8.0436667e-01   1.7383333e-02   2.1981621e+00   6.7448166e-01   6.7448166e-01   1.7875113e+01
   8.4298333e-01   3.8616667e-02   2.2674035e+00   6.6410323e-01   6.6410323e-01   1.7876397e+01
   8.7003333e-01   2.7050000e-02   2.3165449e+00   6.5702159e-01   6.5702159e-01   1.7924994e+01
   9.0093333e-01   3.0900000e-02   2.3733251e+00   6.4911461e-01   6.4911461e-01   1.8080698e+01
   9.2796667e-01   2.7033333e-02   2.4235640e+00   6.4235152e-01   6.4235152e-01   1.8059328e+01
   9.5693333e-01   2.8966667e-02   2.4779797e+00   6.3525944e-01   6.3525944e-01   1.8124333e+01
   9.8396667e-01   2.7033333e-02   2.5293085e+00   6.2878054e-01   6.2878054e-01   1.8168425e+01
   1.0168000e+00   3.2833333e-02   2.5923576e+00   6.2108715e-01   6.2108715e-01   1.8236858e+01
   1.0380500e+00   2.1250000e-02   2.6335772e+00   6.1620749e-01   6.1620749e-01   1.8285896e+01
   1.0805333e+00   4.2483333e-02   2.7169588e+00   6.0667831e-01   6.0667831e-01   1.8160915e+01
   1.0979167e+00   1.7383333e-02   2.7514516e+00   6.0286360e-01   6.0286360e-01   1.8297573e+01
   1.1326833e+00   3.4766667e-02   2.8210898e+00   5.9537631e-01   5.9537631e-01   1.8287102e+01
   1.1597167e+00   2.7033333e-02   2.8758394e+00   5.8968175e-01   5.8968175e-01   1.8265569e+01
   1.1848167e+00   2.5100000e-02   2.9271446e+00   5.8449111e-01   5.8449111e-01   1.8347994e+01
   1.2195833e+00   3.4766667e-02   2.9989581e+00   5.7745056e-01   5.7745056e-01   1.8217121e+01
   1.2466167e+00   2.7033333e-02   3.0553991e+00   5.7209220e-01   5.7209220e-01   1.8345624e+01
   1.2678667e+00   2.1250000e-02   3.1001349e+00   5.6794948e-01   5.6794948e-01   1.8360500e+01
   1.3142167e+00   4.6350000e-02   3.1988396e+00   5.5911838e-01   5.5911838e-01   1.8278586e+01
   1.3470500e+00   3.2833333e-02   3.2696957e+00   5.5302699e-01   5.5302699e-01   1.8280805e+01
   1.3798833e+00   3.2833333e-02   3.3413281e+00   5.4706690e-01   5.4706690e-01   1.8226081e+01
   1.4030500e+00   2.3166667e-02   3.3923377e+00   5.4293827e-01   5.4293827e-01   1.8201517e+01
   1.4358833e+00   3.2833333e-02   3.4652939e+00   5.3719252e-01   5.3719252e-01   1.8148566e+01
   1.4590500e+00   2.3166667e-02   3.5172377e+00   5.3321105e-01   5.3321105e-01   1.8208198e+01
   1.4918833e+00   3.2833333e-02   3.5915177e+00   5.2766829e-01   5.2766829e-01   1.8211099e+01
   1.5227833e+00   3.0900000e-02   3.6621329e+00   5.2255614e-01   5.2255614e-01   1.8116185e+01
   1.5536833e+00   3.0900000e-02   3.7334355e+00   5.1754209e-01   5.1754209e-01   1.8076969e+01
   1.5749333e+00   2.1250000e-02   3.7828694e+00   5.1414939e-01   5.1414939e-01   1.8118933e+01
   1.6154833e+00   4.0550000e-02   3.8781031e+00   5.0779723e-01   5.0779723e-01   1.8053562e+01
   1.6444500e+00   2.8966667e-02   3.9468577e+00   5.0335486e-01   5.0335486e-01   1.8000322e+01
   1.6734333e+00   2.8983333e-02   4.0162565e+00   4.9898706e-01   4.9898706e-01   1.8051805e+01
   1.6966000e+00   2.3166667e-02   4.0721626e+00   4.9554996e-01   4.9554996e-01   1.7953230e+01
   1.7294333e+00   3.2833333e-02   4.1520583e+00   4.9075901e-01   4.9075901e-01   1.8009383e+01
   1.7661333e+00   3.6700000e-02   4.2422817e+00   4.8551231e-01   4.8551231e-01   1.7943127e+01
   1.7931667e+00   2.7033333e-02   4.3093608e+00   4.8171877e-01   4.8171877e-01   1.7928224e+01
   1.8260000e+00   3.2833333e-02   4.3915394e+00   4.7719030e-01   4.7719030e-01   1.7858943e+01
   1.8530333e+00   2.7033333e-02   4.4597837e+00   4.7352521e-01   4.7352521e-01   1.7869563e+01
   1.8897333e+00   3.6700000e-02   4.5532731e+00   4.6863870e-01   4.6863870e-01   1.7807052e+01
   1.9206333e+00   3.0900000e-02   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.7774510e+01
   1.9650500e+00   4.4416667e-02   4.7481717e+00   4.5891979e-01   4.5891979e-01   1.7748081e+01
   2.0017333e+00   3.6683333e-02   4.8445771e+00   4.5433068e-01   4.5433068e-01   1.7665149e+01
   2.0326333e+00   3.0900000e-02   4.9265354e+00   4.5053569e-01   4.5053569e-01   1.7658206e+01
   2.0789833e+00   4.6350000e-02   5.0507618e+00   4.4496060e-01   4.4496060e-01   1.7555386e+01
   2.1098833e+00   3.0900000e-02   5.1344388e+00   4.4131990e-01   4.4131990e-01   1.7572432e+01
   2.1407833e+00   3.0900000e-02   5.2188032e+00   4.3773829e-01   4.3773829e-01   1.7475388e+01
   2.1620333e+00   2.1250000e-02   5.2772197e+00   4.3530876e-01   4.3530876e-01   1.7536892e+01
   2.1871333e+00   2.5100000e-02   5.3466388e+00   4.3247358e-01   4.3247358e-01   1.7422674e+01
   2.2219000e+00   3.4766667e-02   5.4435423e+00   4.2860694e-01   4.2860694e-01   1.7378383e+01
   2.2508667e+00   2.8966667e-02   5.5249443e+00   4.2543778e-01   4.2543778e-01   1.7404787e+01
   2.2875667e+00   3.6700000e-02   5.6289461e+00   4.2148921e-01   4.2148921e-01   1.7352879e+01
   2.3126667e+00   2.5100000e-02   5.7006338e+00   4.1883062e-01   4.1883062e-01   1.7330541e+01
   2.3513000e+00   3.8633333e-02   5.8118602e+00   4.1480351e-01   4.1480351e-01   1.7314935e+01
   2.3764000e+00   2.5100000e-02   5.8846997e+00   4.1222834e-01   4.1222834e-01   1.7293226e+01
   2.4131000e+00   3.6700000e-02   5.9920186e+00   4.0852010e-01   4.0852010e-01   1.7265162e+01
   2.4401333e+00   2.7033333e-02   6.0716902e+00   4.0583098e-01   4.0583098e-01   1.7235926e+01
   2.4729667e+00   3.2833333e-02   6.1691631e+00   4.0261215e-01   4.0261215e-01   1.7245851e+01
   2.4961333e+00   2.3166667e-02   6.2384054e+00   4.0037154e-01   4.0037154e-01   1.7274791e+01
   2.4961333e+00   0.0000000e+00   6.2384054e+00   4.0037154e-01   4.0037154e-01   1.7108196e+01
   2.5115833e+00   1.5450000e-02   6.1921843e+00   4.0186304e-01   4.0186304e-01   1.6962920e+01
   2.5309000e+00   1.9316667e-02   6.1346373e+00   4.0374351e-01   4.0374351e-01   1.6811274e+01
   2.5598667e+00   2.8966667e-02   6.0488451e+00   4.0659662e-01   4.0659662e-01   1.6655133e+01
   2.5907667e+00   3.0900000e-02   5.9579928e+00   4.0968495e-01   4.0968495e-01   1.6547216e+01
   2.6158667e+00   2.5100000e-02   5.8846997e+00   4.1222834e-01   4.1222834e-01   1.6435544e+01
   2.6351833e+00   1.9316667e-02   5.8286031e+00   4.1420731e-01   4.1420731e-01   1.6234358e+01
   2.6622167e+00   2.7033333e-02   5.7505479e+00   4.1700896e-01   4.1700896e-01   1.6170607e+01
   2.6815333e+00   1.9316667e-02   5.6950959e+00   4.1903421e-01   4.1903421e-01   1.5987580e+01
   2.7085667e+00   2.7033333e-02   5.6179428e+00   4.2190176e-01   4.2190176e-01   1.5899495e+01
   2.7298167e+00   2.1250000e-02   5.5576648e+00   4.2418355e-01   4.2418355e-01   1.5764824e+01
   2.7645667e+00   3.4750000e-02   5.4597930e+00   4.2796860e-01   4.2796860e-01   1.5660655e+01
   2.7896833e+00   2.5116667e-02   5.3895944e+00   4.3074670e-01   4.3074670e-01   1.5515841e+01
   2.8070667e+00   1.7383333e-02   5.3412757e+00   4.3269064e-01   4.3269064e-01   1.5338278e+01
   2.8321667e+00   2.5100000e-02   5.2718915e+00   4.3552869e-01   4.3552869e-01   1.5257659e+01
   2.8611333e+00   2.8966667e-02   5.1923825e+00   4.3885056e-01   4.3885056e-01   1.5168606e+01
   2.8939667e+00   3.2833333e-02   5.1029906e+00   4.4267767e-01   4.4267767e-01   1.4978530e+01
   2.9152167e+00   2.1250000e-02   5.0455492e+00   4.4519039e-01   4.4519039e-01   1.4855113e+01
   2.9403167e+00   2.5100000e-02   4.9781196e+00   4.4819534e-01   4.4819534e-01   1.4768888e+01
   2.9634833e+00   2.3166667e-02   4.9162863e+00   4.5100506e-01   4.5100506e-01   1.4626861e+01
   2.9982500e+00   3.4766667e-02   4.8242169e+00   4.5528840e-01   4.5528840e-01   1.4528981e+01
   3.0252833e+00   2.7033333e-02   4.7532284e+00   4.5867562e-01   4.5867562e-01   1.4398470e+01
   3.0407333e+00   1.5450000e-02   4.7128936e+00   4.6063420e-01   4.6063420e-01   1.4196378e+01
   3.0716333e+00   3.0900000e-02   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.4125340e+01
   3.0890167e+00   1.7383333e-02   4.5879498e+00   4.6686431e-01   4.6686431e-01   1.4024137e+01
   3.1257167e+00   3.6700000e-02   4.4941032e+00   4.7171369e-01   4.7171369e-01   1.3850835e+01
   3.1546833e+00   2.8966667e-02   4.4207165e+00   4.7561295e-01   4.7561295e-01   1.3717962e+01
   3.1778667e+00   2.3183333e-02   4.3624170e+00   4.7878045e-01   4.7878045e-01   1.3610052e+01
   3.2010333e+00   2.3166667e-02   4.3045461e+00   4.8198810e-01   4.8198810e-01   1.3500680e+01
   3.2319333e+00   3.0900000e-02   4.2279584e+00   4.8633401e-01   4.8633401e-01   1.3344130e+01
   3.2570333e+00   2.5100000e-02   4.1662525e+00   4.8992230e-01   4.8992230e-01   1.3213253e+01
   3.2879333e+00   3.0900000e-02   4.0909108e+00   4.9441313e-01   4.9441313e-01   1.3051468e+01
   3.3149833e+00   2.7050000e-02   4.0255206e+00   4.9841256e-01   4.9841256e-01   1.2897820e+01
   3.3381500e+00   2.3166667e-02   3.9699367e+00   5.0188961e-01   5.0188961e-01   1.2726716e+01
   3.3651833e+00   2.7033333e-02   3.9055641e+00   5.0600886e-01   5.0600886e-01   1.2646932e+01
   3.3922333e+00   2.7050000e-02   3.8416784e+00   5.1019888e-01   5.1019888e-01   1.2486250e+01
   3.4134667e+00   2.1233333e-02   3.7918994e+00   5.1353683e-01   5.1353683e-01   1.2274147e+01
   3.4443667e+00   3.0900000e-02   3.7200380e+00   5.1847320e-01   5.1847320e-01   1.2230316e+01
   3.4636833e+00   1.9316667e-02   3.6754641e+00   5.2160759e-01   5.2160759e-01   1.2032913e+01
   3.4984500e+00   3.4766667e-02   3.5959158e+00   5.2734550e-01   5.2734550e-01   1.1891008e+01
   3.5216167e+00   2.3166667e-02   3.5433921e+00   5.3123954e-01   5.3123954e-01   1.1702463e+01
   3.5505833e+00   2.8966667e-02   3.4782623e+00   5.3619015e-01   5.3619015e-01   1.1588410e+01
   3.5757000e+00   2.5116667e-02   3.4222780e+00   5.4055807e-01   5.4055807e-01   1.1373504e+01
   3.6046667e+00   2.8966667e-02   3.3582762e+00   5.4568473e-01   5.4568473e-01   1.1282687e+01
   3.6317000e+00   2.7033333e-02   3.2990910e+00   5.5055771e-01   5.5055771e-01   1.1097041e+01
   3.6568167e+00   2.5116667e-02   3.2445736e+00   5.5516386e-01   5.5516386e-01   1.0958879e+01
   3.6857833e+00   2.8966667e-02   3.1822635e+00   5.6057268e-01   5.6057268e-01   1.0803245e+01
   3.7089500e+00   2.3166667e-02   3.1328646e+00   5.6497494e-01   5.6497494e-01   1.0594184e+01
   3.7359833e+00   2.7033333e-02   3.0757092e+00   5.7020020e-01   5.7020020e-01   1.0395605e+01
   3.7533667e+00   1.7383333e-02   3.0392344e+00   5.7361157e-01   5.7361157e-01   1.0189234e+01
   3.7939333e+00   4.0566667e-02   2.9549610e+00   5.8173357e-01   5.8173357e-01   1.0061198e+01
   3.8113167e+00   1.7383333e-02   2.9192114e+00   5.8528477e-01   5.8528477e-01   9.6659780e+00
   3.8422167e+00   3.0900000e-02   2.8562014e+00   5.9170547e-01   5.9170547e-01   9.5565167e+00
   3.8692500e+00   2.7033333e-02   2.8016399e+00   5.9743937e-01   5.9743937e-01   9.3694625e+00
   3.8924167e+00   2.3166667e-02   2.7553012e+00   6.0244230e-01   6.0244230e-01   9.1345314e+00
   3.9175333e+00   2.5116667e-02   2.7054986e+00   6.0796187e-01   6.0796187e-01   8.9020209e+00
   3.9445667e+00   2.7033333e-02   2.6524031e+00   6.1401677e-01   6.1401677e-01   8.6393388e+00
   3.9754667e+00   3.0900000e-02   2.5923576e+00   6.2108715e-01   6.2108715e-01   8.3834344e+00
   3.9986333e+00   2.3166667e-02   2.5477906e+00   6.2649576e-01   6.2649576e-01   8.0980215e+00
   4.0256833e+00   2.7050000e-02   2.4962420e+00   6.3293142e-01   6.3293142e-01   7.8848698e+00
   4.0507833e+00   2.5100000e-02   2.4488807e+00   6.3902255e-01   6.3902255e-01   7.5619373e+00
   4.0701000e+00   1.9316667e-02   2.4127409e+00   6.4379064e-01   6.4379064e-01   7.3169381e+00
   4.0971333e+00   2.7033333e-02   2.3626149e+00   6.5058422e-01   6.5058422e-01   6.9880553e+00
   4.1241667e+00   2.7033333e-02   2.3130151e+00   6.5752272e-01   6.5752272e-01   6.7889878e+00
   4.1512167e+00   2.7050000e-02   2.2639114e+00   6.6461522e-01   6.6461522e-01   6.3436592e+00
   4.1724500e+00   2.1233333e-02   2.2257358e+00   6.7029071e-01   6.7029071e-01   6.0491792e+00
   4.1917667e+00   1.9316667e-02   2.1912881e+00   6.7553874e-01   6.7553874e-01   5.7802945e+00
   4.2033500e+00   1.1583333e-02   2.1707602e+00   6.7872535e-01   6.7872535e-01   5.5251230e+00
   4.2168667e+00   1.3516667e-02   2.1469283e+00   6.8248205e-01   6.8248205e-01   5.3782043e+00
   4.2342500e+00   1.7383333e-02   2.1164721e+00   6.8737498e-01   6.8737498e-01   5.1664822e+00
   4.2516333e+00   1.7383333e-02   2.0862336e+00   6.9233858e-01   6.9233858e-01   4.9156939e+00
   4.2690167e+00   1.7383333e-02   2.0562126e+00   6.9737439e-01   6.9737439e-01   4.7338052e+00
   4.2806000e+00   1.1583333e-02   2.0363290e+00   7.0077085e-01   7.0077085e-01   4.4288017e+00
   4.2979833e+00   1.7383333e-02   2.0066706e+00   7.0593052e-01   7.0593052e-01   4.1676514e+00
   4.3153667e+00   1.7383333e-02   1.9772297e+00   7.1116674e-01   7.1116674e-01   3.9026342e+00
   4.3288833e+00   1.3516667e-02   1.9544879e+00   7.1529223e-01   7.1529223e-01   3.7392402e+00
   4.3404667e+00   1.1583333e-02   1.9351036e+00   7.1886592e-01   7.1886592e-01   3.4961756e+00
   4.3520500e+00   1.1583333e-02   1.9158159e+00   7.2247549e-01   7.2247549e-01   3.2506701e+00
   4.3655833e+00   1.3533333e-02   1.8934035e+00   7.2673890e-01   7.2673890e-01   3.0430447e+00
   4.3829500e+00   1.7366667e-02   1.8648360e+00   7.3228421e-01   7.3228421e-01   2.7615390e+00
   4.4022667e+00   1.9316667e-02   1.8333160e+00   7.3855244e-01   7.3855244e-01   2.4394313e+00
   4.4196500e+00   1.7383333e-02   1.8051803e+00   7.4428575e-01   7.4428575e-01   2.0712207e+00
   4.4370333e+00   1.7383333e-02   1.7772623e+00   7.5010877e-01   7.5010877e-01   1.6582354e+00
   4.4544167e+00   1.7383333e-02   1.7495617e+00   7.5602362e-01   7.5602362e-01   1.3173863e+00
   4.4891833e+00   3.4766667e-02   1.6948134e+00   7.6813765e-01   7.6813765e-01   6.1930484e-01


==> graphs/section06/Hossain2012/Fig4_1_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0
   4.8333333e-03   4.8333333e-03   1.0058084e+00   9.9710839e-01   9.9710839e-01  -2.5932595e-02        0.6076
   2.0283333e-02   1.5450000e-02   1.0244881e+00   9.8797633e-01   9.8797633e-01   8.4793760e-01        2.4118
   2.9933333e-02   9.6500000e-03   1.0362426e+00   9.8235687e-01   9.8235687e-01   1.5073873e+00        3.3519
   4.1516667e-02   1.1583333e-02   1.0504405e+00   9.7569543e-01   9.7569543e-01   2.5121913e+00        4.3648
   5.6966667e-02   1.5450000e-02   1.0695283e+00   9.6694966e-01   9.6694966e-01   3.1435340e+00        5.5556
   7.4350000e-02   1.7383333e-02   1.0912101e+00   9.5729507e-01   9.5729507e-01   4.0084433e+00        6.7041
   8.2083333e-02   7.7333333e-03   1.1009256e+00   9.5306171e-01   9.5306171e-01   4.6351775e+00        7.1497
   1.0331667e-01   2.1233333e-02   1.1278228e+00   9.4162845e-01   9.4162845e-01   5.3632426e+00        8.2779
   1.1683333e-01   1.3516667e-02   1.1451140e+00   9.3449210e-01   9.3449210e-01   5.8086721e+00        8.9008
   1.2843333e-01   1.1600000e-02   1.1600582e+00   9.2845338e-01   9.2845338e-01   6.5921397e+00        9.3946
   1.4388333e-01   1.5450000e-02   1.1801129e+00   9.2053059e-01   9.2053059e-01   7.1583497e+00       10.0070
   1.6705000e-01   2.3166667e-02   1.2105061e+00   9.0890087e-01   9.0890087e-01   7.8243458e+00       10.8420
   1.7863333e-01   1.1583333e-02   1.2258476e+00   9.0319551e-01   9.0319551e-01   8.4799400e+00       11.2240
   1.9795000e-01   1.9316667e-02   1.2516463e+00   8.9383877e-01   8.9383877e-01   9.0429668e+00       11.8230
   2.1146667e-01   1.3516667e-02   1.2698585e+00   8.8740593e-01   8.8740593e-01   9.4856595e+00       12.2150
   2.3078333e-01   1.9316667e-02   1.2961139e+00   8.7837185e-01   8.7837185e-01   1.0257187e+01       12.7420
   2.4816667e-01   1.7383333e-02   1.3199712e+00   8.7039777e-01   8.7039777e-01   1.0662112e+01       13.1850
   2.6748333e-01   1.9316667e-02   1.3467370e+00   8.6170497e-01   8.6170497e-01   1.1362442e+01       13.6480
   2.8678333e-01   1.9300000e-02   1.3737481e+00   8.5319136e-01   8.5319136e-01   1.1693926e+01       14.0810
   3.0416667e-01   1.7383333e-02   1.3983063e+00   8.4566596e-01   8.4566596e-01   1.2162622e+01       14.4490
   3.2735000e-01   2.3183333e-02   1.4313969e+00   8.3583387e-01   8.3583387e-01   1.2716878e+01       14.9080
   3.4858333e-01   2.1233333e-02   1.4620437e+00   8.2702725e-01   8.2702725e-01   1.3185130e+01       15.3000
   3.6596667e-01   1.7383333e-02   1.4873754e+00   8.1995441e-01   8.1995441e-01   1.3413552e+01       15.6020
   3.8721667e-01   2.1250000e-02   1.5186372e+00   8.1147095e-01   8.1147095e-01   1.3992356e+01       15.9490
   4.0846667e-01   2.1250000e-02   1.5502242e+00   8.0316124e-01   8.0316124e-01   1.4225030e+01       16.2730
   4.3163333e-01   2.3166667e-02   1.5850306e+00   7.9429379e-01   7.9429379e-01   1.4605077e+01       16.6030
   4.5095000e-01   1.9316667e-02   1.6143481e+00   7.8704833e-01   7.8704833e-01   1.5044980e+01       16.8600
   4.7991667e-01   2.8966667e-02   1.6588152e+00   7.7642766e-01   7.7642766e-01   1.5286230e+01       17.2160
   4.9343333e-01   1.3516667e-02   1.6797715e+00   7.7156922e-01   7.7156922e-01   1.5632070e+01       17.3720
   5.2240000e-01   2.8966667e-02   1.7251246e+00   7.6135948e-01   7.6135948e-01   1.5900460e+01       17.6830
   5.4943333e-01   2.7033333e-02   1.7679957e+00   7.5207196e-01   7.5207196e-01   1.6097649e+01       17.9480
   5.7068333e-01   2.1250000e-02   1.8020646e+00   7.4492890e-01   7.4492890e-01   1.6448477e+01       18.1410
   5.9771667e-01   2.7033333e-02   1.8458755e+00   7.3603557e-01   7.3603557e-01   1.6481824e+01       18.3660
   6.2090000e-01   2.3183333e-02   1.8838661e+00   7.2857622e-01   7.2857622e-01   1.6731680e+01       18.5430
   6.4406667e-01   2.3166667e-02   1.9222159e+00   7.2127175e-01   7.2127175e-01   1.6976645e+01       18.7060
   6.7303333e-01   2.8966667e-02   1.9707106e+00   7.1234204e-01   7.1234204e-01   1.7248151e+01       18.8920
   7.0008333e-01   2.7050000e-02   2.0165420e+00   7.0420056e-01   7.0420056e-01   1.7380656e+01       19.0490
   7.3098333e-01   3.0900000e-02   2.0695412e+00   6.9512509e-01   6.9512509e-01   1.7482048e+01       19.2090
   7.5995000e-01   2.8966667e-02   2.1198486e+00   6.8682734e-01   6.8682734e-01   1.7666367e+01       19.3440
   7.8698333e-01   2.7033333e-02   2.1673434e+00   6.7926015e-01   6.7926015e-01   1.7754366e+01       19.4560
   8.0436667e-01   1.7383333e-02   2.1981621e+00   6.7448166e-01   6.7448166e-01   1.7875113e+01       19.5220
   8.4298333e-01   3.8616667e-02   2.2674035e+00   6.6410323e-01   6.6410323e-01   1.7876397e+01       19.6500
   8.7003333e-01   2.7050000e-02   2.3165449e+00   6.5702159e-01   6.5702159e-01   1.7924994e+01       19.7290
   9.0093333e-01   3.0900000e-02   2.3733251e+00   6.4911461e-01   6.4911461e-01   1.8080698e+01       19.8070
   9.2796667e-01   2.7033333e-02   2.4235640e+00   6.4235152e-01   6.4235152e-01   1.8059328e+01       19.8660
   9.5693333e-01   2.8966667e-02   2.4779797e+00   6.3525944e-01   6.3525944e-01   1.8124333e+01       19.9210
   9.8396667e-01   2.7033333e-02   2.5293085e+00   6.2878054e-01   6.2878054e-01   1.8168425e+01       19.9640
   1.0168000e+00   3.2833333e-02   2.5923576e+00   6.2108715e-01   6.2108715e-01   1.8236858e+01       20.0070
   1.0380500e+00   2.1250000e-02   2.6335772e+00   6.1620749e-01   6.1620749e-01   1.8285896e+01       20.0310
   1.0805333e+00   4.2483333e-02   2.7169588e+00   6.0667831e-01   6.0667831e-01   1.8160915e+01       20.0650
   1.0979167e+00   1.7383333e-02   2.7514516e+00   6.0286360e-01   6.0286360e-01   1.8297573e+01       20.0770
   1.1326833e+00   3.4766667e-02   2.8210898e+00   5.9537631e-01   5.9537631e-01   1.8287102e+01       20.0940
   1.1597167e+00   2.7033333e-02   2.8758394e+00   5.8968175e-01   5.8968175e-01   1.8265569e+01       20.1020
   1.1848167e+00   2.5100000e-02   2.9271446e+00   5.8449111e-01   5.8449111e-01   1.8347994e+01       20.1060
   1.2195833e+00   3.4766667e-02   2.9989581e+00   5.7745056e-01   5.7745056e-01   1.8217121e+01       20.1060
   1.2466167e+00   2.7033333e-02   3.0553991e+00   5.7209220e-01   5.7209220e-01   1.8345624e+01       20.1020
   1.2678667e+00   2.1250000e-02   3.1001349e+00   5.6794948e-01   5.6794948e-01   1.8360500e+01       20.0980
   1.3142167e+00   4.6350000e-02   3.1988396e+00   5.5911838e-01   5.5911838e-01   1.8278586e+01       20.0790
   1.3470500e+00   3.2833333e-02   3.2696957e+00   5.5302699e-01   5.5302699e-01   1.8280805e+01       20.0640
   1.3798833e+00   3.2833333e-02   3.3413281e+00   5.4706690e-01   5.4706690e-01   1.8226081e+01       20.0460
   1.4030500e+00   2.3166667e-02   3.3923377e+00   5.4293827e-01   5.4293827e-01   1.8201517e+01       20.0310
   1.4358833e+00   3.2833333e-02   3.4652939e+00   5.3719252e-01   5.3719252e-01   1.8148566e+01       20.0070
   1.4590500e+00   2.3166667e-02   3.5172377e+00   5.3321105e-01   5.3321105e-01   1.8208198e+01       19.9900
   1.4918833e+00   3.2833333e-02   3.5915177e+00   5.2766829e-01   5.2766829e-01   1.8211099e+01       19.9620
   1.5227833e+00   3.0900000e-02   3.6621329e+00   5.2255614e-01   5.2255614e-01   1.8116185e+01       19.9350
   1.5536833e+00   3.0900000e-02   3.7334355e+00   5.1754209e-01   5.1754209e-01   1.8076969e+01       19.9060
   1.5749333e+00   2.1250000e-02   3.7828694e+00   5.1414939e-01   5.1414939e-01   1.8118933e+01       19.8860
   1.6154833e+00   4.0550000e-02   3.8781031e+00   5.0779723e-01   5.0779723e-01   1.8053562e+01       19.8450
   1.6444500e+00   2.8966667e-02   3.9468577e+00   5.0335486e-01   5.0335486e-01   1.8000322e+01       19.8150
   1.6734333e+00   2.8983333e-02   4.0162565e+00   4.9898706e-01   4.9898706e-01   1.8051805e+01       19.7850
   1.6966000e+00   2.3166667e-02   4.0721626e+00   4.9554996e-01   4.9554996e-01   1.7953230e+01       19.7600
   1.7294333e+00   3.2833333e-02   4.1520583e+00   4.9075901e-01   4.9075901e-01   1.8009383e+01       19.7240
   1.7661333e+00   3.6700000e-02   4.2422817e+00   4.8551231e-01   4.8551231e-01   1.7943127e+01       19.6820
   1.7931667e+00   2.7033333e-02   4.3093608e+00   4.8171877e-01   4.8171877e-01   1.7928224e+01       19.6520
   1.8260000e+00   3.2833333e-02   4.3915394e+00   4.7719030e-01   4.7719030e-01   1.7858943e+01       19.6140
   1.8530333e+00   2.7033333e-02   4.4597837e+00   4.7352521e-01   4.7352521e-01   1.7869563e+01       19.5830
   1.8897333e+00   3.6700000e-02   4.5532731e+00   4.6863870e-01   4.6863870e-01   1.7807052e+01       19.5400
   1.9206333e+00   3.0900000e-02   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.7774510e+01       19.5040
   1.9650500e+00   4.4416667e-02   4.7481717e+00   4.5891979e-01   4.5891979e-01   1.7748081e+01       19.4510
   2.0017333e+00   3.6683333e-02   4.8445771e+00   4.5433068e-01   4.5433068e-01   1.7665149e+01       19.4080
   2.0326333e+00   3.0900000e-02   4.9265354e+00   4.5053569e-01   4.5053569e-01   1.7658206e+01       19.3710
   2.0789833e+00   4.6350000e-02   5.0507618e+00   4.4496060e-01   4.4496060e-01   1.7555386e+01       19.3160
   2.1098833e+00   3.0900000e-02   5.1344388e+00   4.4131990e-01   4.4131990e-01   1.7572432e+01       19.2800
   2.1407833e+00   3.0900000e-02   5.2188032e+00   4.3773829e-01   4.3773829e-01   1.7475388e+01       19.2440
   2.1620333e+00   2.1250000e-02   5.2772197e+00   4.3530876e-01   4.3530876e-01   1.7536892e+01       19.2190
   2.1871333e+00   2.5100000e-02   5.3466388e+00   4.3247358e-01   4.3247358e-01   1.7422674e+01       19.1900
   2.2219000e+00   3.4766667e-02   5.4435423e+00   4.2860694e-01   4.2860694e-01   1.7378383e+01       19.1490
   2.2508667e+00   2.8966667e-02   5.5249443e+00   4.2543778e-01   4.2543778e-01   1.7404787e+01       19.1160
   2.2875667e+00   3.6700000e-02   5.6289461e+00   4.2148921e-01   4.2148921e-01   1.7352879e+01       19.0730
   2.3126667e+00   2.5100000e-02   5.7006338e+00   4.1883062e-01   4.1883062e-01   1.7330541e+01       19.0450
   2.3513000e+00   3.8633333e-02   5.8118602e+00   4.1480351e-01   4.1480351e-01   1.7314935e+01       19.0010
   2.3764000e+00   2.5100000e-02   5.8846997e+00   4.1222834e-01   4.1222834e-01   1.7293226e+01       18.9730
   2.4131000e+00   3.6700000e-02   5.9920186e+00   4.0852010e-01   4.0852010e-01   1.7265162e+01       18.9310
   2.4401333e+00   2.7033333e-02   6.0716902e+00   4.0583098e-01   4.0583098e-01   1.7235926e+01       18.9010
   2.4729667e+00   3.2833333e-02   6.1691631e+00   4.0261215e-01   4.0261215e-01   1.7245851e+01       18.8650
   2.4961333e+00   2.3166667e-02   6.2384054e+00   4.0037154e-01   4.0037154e-01   1.7274791e+01       18.8400
   2.4961333e+00   0.0000000e+00   6.2384054e+00   4.0037154e-01   4.0037154e-01   1.7108196e+01       18.8400
   2.5115833e+00   1.5450000e-02   6.1921843e+00   4.0186304e-01   4.0186304e-01   1.6962920e+01       18.6340
   2.5309000e+00   1.9316667e-02   6.1346373e+00   4.0374351e-01   4.0374351e-01   1.6811274e+01       18.4180
   2.5598667e+00   2.8966667e-02   6.0488451e+00   4.0659662e-01   4.0659662e-01   1.6655133e+01       18.1540
   2.5907667e+00   3.0900000e-02   5.9579928e+00   4.0968495e-01   4.0968495e-01   1.6547216e+01       17.9370
   2.6158667e+00   2.5100000e-02   5.8846997e+00   4.1222834e-01   4.1222834e-01   1.6435544e+01       17.7920
   2.6351833e+00   1.9316667e-02   5.8286031e+00   4.1420731e-01   4.1420731e-01   1.6234358e+01       17.6910
   2.6622167e+00   2.7033333e-02   5.7505479e+00   4.1700896e-01   4.1700896e-01   1.6170607e+01       17.5560
   2.6815333e+00   1.9316667e-02   5.6950959e+00   4.1903421e-01   4.1903421e-01   1.5987580e+01       17.4650
   2.7085667e+00   2.7033333e-02   5.6179428e+00   4.2190176e-01   4.2190176e-01   1.5899495e+01       17.3400
   2.7298167e+00   2.1250000e-02   5.5576648e+00   4.2418355e-01   4.2418355e-01   1.5764824e+01       17.2450
   2.7645667e+00   3.4750000e-02   5.4597930e+00   4.2796860e-01   4.2796860e-01   1.5660655e+01       17.0900
   2.7896833e+00   2.5116667e-02   5.3895944e+00   4.3074670e-01   4.3074670e-01   1.5515841e+01       16.9810
   2.8070667e+00   1.7383333e-02   5.3412757e+00   4.3269064e-01   4.3269064e-01   1.5338278e+01       16.9060
   2.8321667e+00   2.5100000e-02   5.2718915e+00   4.3552869e-01   4.3552869e-01   1.5257659e+01       16.7980
   2.8611333e+00   2.8966667e-02   5.1923825e+00   4.3885056e-01   4.3885056e-01   1.5168606e+01       16.6740
   2.8939667e+00   3.2833333e-02   5.1029906e+00   4.4267767e-01   4.4267767e-01   1.4978530e+01       16.5320
   2.9152167e+00   2.1250000e-02   5.0455492e+00   4.4519039e-01   4.4519039e-01   1.4855113e+01       16.4410
   2.9403167e+00   2.5100000e-02   4.9781196e+00   4.4819534e-01   4.4819534e-01   1.4768888e+01       16.3330
   2.9634833e+00   2.3166667e-02   4.9162863e+00   4.5100506e-01   4.5100506e-01   1.4626861e+01       16.2330
   2.9982500e+00   3.4766667e-02   4.8242169e+00   4.5528840e-01   4.5528840e-01   1.4528981e+01       16.0820
   3.0252833e+00   2.7033333e-02   4.7532284e+00   4.5867562e-01   4.5867562e-01   1.4398470e+01       15.9640
   3.0407333e+00   1.5450000e-02   4.7128936e+00   4.6063420e-01   4.6063420e-01   1.4196378e+01       15.8960
   3.0716333e+00   3.0900000e-02   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.4125340e+01       15.7590
   3.0890167e+00   1.7383333e-02   4.5879498e+00   4.6686431e-01   4.6686431e-01   1.4024137e+01       15.6810
   3.1257167e+00   3.6700000e-02   4.4941032e+00   4.7171369e-01   4.7171369e-01   1.3850835e+01       15.5140
   3.1546833e+00   2.8966667e-02   4.4207165e+00   4.7561295e-01   4.7561295e-01   1.3717962e+01       15.3810
   3.1778667e+00   2.3183333e-02   4.3624170e+00   4.7878045e-01   4.7878045e-01   1.3610052e+01       15.2730
   3.2010333e+00   2.3166667e-02   4.3045461e+00   4.8198810e-01   4.8198810e-01   1.3500680e+01       15.1640
   3.2319333e+00   3.0900000e-02   4.2279584e+00   4.8633401e-01   4.8633401e-01   1.3344130e+01       15.0160
   3.2570333e+00   2.5100000e-02   4.1662525e+00   4.8992230e-01   4.8992230e-01   1.3213253e+01       14.8930
   3.2879333e+00   3.0900000e-02   4.0909108e+00   4.9441313e-01   4.9441313e-01   1.3051468e+01       14.7390
   3.3149833e+00   2.7050000e-02   4.0255206e+00   4.9841256e-01   4.9841256e-01   1.2897820e+01       14.6020
   3.3381500e+00   2.3166667e-02   3.9699367e+00   5.0188961e-01   5.0188961e-01   1.2726716e+01       14.4830
   3.3651833e+00   2.7033333e-02   3.9055641e+00   5.0600886e-01   5.0600886e-01   1.2646932e+01       14.3400
   3.3922333e+00   2.7050000e-02   3.8416784e+00   5.1019888e-01   5.1019888e-01   1.2486250e+01       14.1940
   3.4134667e+00   2.1233333e-02   3.7918994e+00   5.1353683e-01   5.1353683e-01   1.2274147e+01       14.0780
   3.4443667e+00   3.0900000e-02   3.7200380e+00   5.1847320e-01   5.1847320e-01   1.2230316e+01       13.9040
   3.4636833e+00   1.9316667e-02   3.6754641e+00   5.2160759e-01   5.2160759e-01   1.2032913e+01       13.7930
   3.4984500e+00   3.4766667e-02   3.5959158e+00   5.2734550e-01   5.2734550e-01   1.1891008e+01       13.5870
   3.5216167e+00   2.3166667e-02   3.5433921e+00   5.3123954e-01   5.3123954e-01   1.1702463e+01       13.4470
   3.5505833e+00   2.8966667e-02   3.4782623e+00   5.3619015e-01   5.3619015e-01   1.1588410e+01       13.2670
   3.5757000e+00   2.5116667e-02   3.4222780e+00   5.4055807e-01   5.4055807e-01   1.1373504e+01       13.1060
   3.6046667e+00   2.8966667e-02   3.3582762e+00   5.4568473e-01   5.4568473e-01   1.1282687e+01       12.9160
   3.6317000e+00   2.7033333e-02   3.2990910e+00   5.5055771e-01   5.5055771e-01   1.1097041e+01       12.7320
   3.6568167e+00   2.5116667e-02   3.2445736e+00   5.5516386e-01   5.5516386e-01   1.0958879e+01       12.5570
   3.6857833e+00   2.8966667e-02   3.1822635e+00   5.6057268e-01   5.6057268e-01   1.0803245e+01       12.3490
   3.7089500e+00   2.3166667e-02   3.1328646e+00   5.6497494e-01   5.6497494e-01   1.0594184e+01       12.1770
   3.7359833e+00   2.7033333e-02   3.0757092e+00   5.7020020e-01   5.7020020e-01   1.0395605e+01       11.9700
   3.7533667e+00   1.7383333e-02   3.0392344e+00   5.7361157e-01   5.7361157e-01   1.0189234e+01       11.8340
   3.7939333e+00   4.0566667e-02   2.9549610e+00   5.8173357e-01   5.8173357e-01   1.0061198e+01       11.5020
   3.8113167e+00   1.7383333e-02   2.9192114e+00   5.8528477e-01   5.8528477e-01   9.6659780e+00       11.3560
   3.8422167e+00   3.0900000e-02   2.8562014e+00   5.9170547e-01   5.9170547e-01   9.5565167e+00       11.0860
   3.8692500e+00   2.7033333e-02   2.8016399e+00   5.9743937e-01   5.9743937e-01   9.3694625e+00       10.8410
   3.8924167e+00   2.3166667e-02   2.7553012e+00   6.0244230e-01   6.0244230e-01   9.1345314e+00       10.6250
   3.9175333e+00   2.5116667e-02   2.7054986e+00   6.0796187e-01   6.0796187e-01   8.9020209e+00       10.3820
   3.9445667e+00   2.7033333e-02   2.6524031e+00   6.1401677e-01   6.1401677e-01   8.6393388e+00       10.1100
   3.9754667e+00   3.0900000e-02   2.5923576e+00   6.2108715e-01   6.2108715e-01   8.3834344e+00        9.7857
   3.9986333e+00   2.3166667e-02   2.5477906e+00   6.2649576e-01   6.2649576e-01   8.0980215e+00        9.5338
   4.0256833e+00   2.7050000e-02   2.4962420e+00   6.3293142e-01   6.3293142e-01   7.8848698e+00        9.2279
   4.0507833e+00   2.5100000e-02   2.4488807e+00   6.3902255e-01   6.3902255e-01   7.5619373e+00        8.9329
   4.0701000e+00   1.9316667e-02   2.4127409e+00   6.4379064e-01   6.4379064e-01   7.3169381e+00        8.6986
   4.0971333e+00   2.7033333e-02   2.3626149e+00   6.5058422e-01   6.5058422e-01   6.9880553e+00        8.3572
   4.1241667e+00   2.7033333e-02   2.3130151e+00   6.5752272e-01   6.5752272e-01   6.7889878e+00        8.0011
   4.1512167e+00   2.7050000e-02   2.2639114e+00   6.6461522e-01   6.6461522e-01   6.3436592e+00        7.6290
   4.1724500e+00   2.1233333e-02   2.2257358e+00   6.7029071e-01   6.7029071e-01   6.0491792e+00        7.3259
   4.1917667e+00   1.9316667e-02   2.1912881e+00   6.7553874e-01   6.7553874e-01   5.7802945e+00        7.0408
   4.2033500e+00   1.1583333e-02   2.1707602e+00   6.7872535e-01   6.7872535e-01   5.5251230e+00        6.8658
   4.2168667e+00   1.3516667e-02   2.1469283e+00   6.8248205e-01   6.8248205e-01   5.3782043e+00        6.6569
   4.2342500e+00   1.7383333e-02   2.1164721e+00   6.8737498e-01   6.8737498e-01   5.1664822e+00        6.3806
   4.2516333e+00   1.7383333e-02   2.0862336e+00   6.9233858e-01   6.9233858e-01   4.9156939e+00        6.0958
   4.2690167e+00   1.7383333e-02   2.0562126e+00   6.9737439e-01   6.9737439e-01   4.7338052e+00        5.8022
   4.2806000e+00   1.1583333e-02   2.0363290e+00   7.0077085e-01   7.0077085e-01   4.4288017e+00        5.6020
   4.2979833e+00   1.7383333e-02   2.0066706e+00   7.0593052e-01   7.0593052e-01   4.1676514e+00        5.2928
   4.3153667e+00   1.7383333e-02   1.9772297e+00   7.1116674e-01   7.1116674e-01   3.9026342e+00        4.9738
   4.3288833e+00   1.3516667e-02   1.9544879e+00   7.1529223e-01   7.1529223e-01   3.7392402e+00        4.7192
   4.3404667e+00   1.1583333e-02   1.9351036e+00   7.1886592e-01   7.1886592e-01   3.4961756e+00        4.4960
   4.3520500e+00   1.1583333e-02   1.9158159e+00   7.2247549e-01   7.2247549e-01   3.2506701e+00        4.2679
   4.3655833e+00   1.3533333e-02   1.8934035e+00   7.2673890e-01   7.2673890e-01   3.0430447e+00        3.9949
   4.3829500e+00   1.7366667e-02   1.8648360e+00   7.3228421e-01   7.3228421e-01   2.7615390e+00        3.6337
   4.4022667e+00   1.9316667e-02   1.8333160e+00   7.3855244e-01   7.3855244e-01   2.4394313e+00        3.2174
   4.4196500e+00   1.7383333e-02   1.8051803e+00   7.4428575e-01   7.4428575e-01   2.0712207e+00        2.8299
   4.4370333e+00   1.7383333e-02   1.7772623e+00   7.5010877e-01   7.5010877e-01   1.6582354e+00        2.4290
   4.4544167e+00   1.7383333e-02   1.7495617e+00   7.5602362e-01   7.5602362e-01   1.3173863e+00        2.0143
   4.4891833e+00   3.4766667e-02   1.6948134e+00   7.6813765e-01   7.6813765e-01   6.1930484e-01        1.1346


==> graphs/section06/Hossain2012/Fig4_1_rate2.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   3.2222222e-04   3.2222222e-04   1.0011603e+00   9.9942034e-01   9.9942034e-01   2.5992724e-02
   7.4055556e-03   7.0833333e-03   1.0268377e+00   9.8684535e-01   9.8684535e-01   1.1036286e+00
   1.3194444e-02   5.7888889e-03   1.0480641e+00   9.7680098e-01   9.7680098e-01   2.2609915e+00
   1.8344444e-02   5.1500000e-03   1.0671303e+00   9.6803547e-01   9.6803547e-01   3.0967067e+00
   2.3494444e-02   5.1500000e-03   1.0863684e+00   9.5942588e-01   9.5942588e-01   3.9175469e+00
   2.6716667e-02   3.2222222e-03   1.0984926e+00   9.5411654e-01   9.5411654e-01   4.5410509e+00
   3.0577778e-02   3.8611111e-03   1.1131094e+00   9.4783136e-01   9.4783136e-01   5.6450845e+00
   3.5727778e-02   5.1500000e-03   1.1327558e+00   9.3957588e-01   9.3957588e-01   6.1823811e+00
   3.8944444e-02   3.2166667e-03   1.1451140e+00   9.3449210e-01   9.3449210e-01   7.3641342e+00
   4.2811111e-02   3.8666667e-03   1.1600582e+00   9.2845338e-01   9.2845338e-01   7.6063172e+00
   4.7316667e-02   4.5055556e-03   1.1775939e+00   9.2151460e-01   9.2151460e-01   8.4122672e+00
   5.1177778e-02   3.8611111e-03   1.1927261e+00   9.1565029e-01   9.1565029e-01   8.9302732e+00
   5.5683333e-02   4.5055556e-03   1.2105061e+00   9.0890087e-01   9.0890087e-01   9.7154231e+00
   6.0188889e-02   4.5055556e-03   1.2284176e+00   9.0225021e-01   9.0225021e-01   1.0207518e+01
   6.6627778e-02   6.4388889e-03   1.2542432e+00   8.9291295e-01   8.9291295e-01   1.0984347e+01
   7.0488889e-02   3.8611111e-03   1.2698585e+00   8.8740593e-01   8.8740593e-01   1.1470520e+01
   7.6283333e-02   5.7944444e-03   1.2934740e+00   8.7926775e-01   8.7926775e-01   1.2142775e+01
   8.0144444e-02   3.8611111e-03   1.3093309e+00   8.7392725e-01   8.7392725e-01   1.2523640e+01
   8.5938889e-02   5.7944444e-03   1.3333090e+00   8.6603331e-01   8.6603331e-01   1.3176350e+01
   9.1088889e-02   5.1500000e-03   1.3548029e+00   8.5913605e-01   8.5913605e-01   1.3652359e+01
   9.8816667e-02   7.7277778e-03   1.3873777e+00   8.4899013e-01   8.4899013e-01   1.4330189e+01
   1.0267778e-01   3.8611111e-03   1.4037984e+00   8.4401006e-01   8.4401006e-01   1.4728988e+01
   1.1104444e-01   8.3666667e-03   1.4397120e+00   8.3341668e-01   8.3341668e-01   1.5324449e+01
   1.1491111e-01   3.8666667e-03   1.4564628e+00   8.2861025e-01   8.2861025e-01   1.5667114e+01
   1.2198889e-01   7.0777778e-03   1.4873754e+00   8.1995441e-01   8.1995441e-01   1.6228456e+01
   1.2585556e-01   3.8666667e-03   1.5044004e+00   8.1530158e-01   8.1530158e-01   1.6518092e+01
   1.3486667e-01   9.0111111e-03   1.5444524e+00   8.0466059e-01   8.0466059e-01   1.6972143e+01
   1.4001667e-01   5.1500000e-03   1.5675791e+00   7.9870291e-01   7.9870291e-01   1.7303499e+01
   1.4773889e-01   7.7222222e-03   1.6025788e+00   7.8993309e-01   7.8993309e-01   1.7606582e+01
   1.5546667e-01   7.7277778e-03   1.6379904e+00   7.8134767e-01   7.8134767e-01   1.7902941e+01
   1.6190556e-01   6.4388889e-03   1.6677914e+00   7.7433543e-01   7.7433543e-01   1.8265876e+01
   1.6898333e-01   7.0777778e-03   1.7008594e+00   7.6677120e-01   7.6677120e-01   1.8605933e+01
   1.7735556e-01   8.3722222e-03   1.7403942e+00   7.5801219e-01   7.5801219e-01   1.8905961e+01
   1.8378889e-01   6.4333333e-03   1.7710819e+00   7.5141642e-01   7.5141642e-01   1.9171413e+01
   1.9022778e-01   6.4388889e-03   1.8020646e+00   7.4492890e-01   7.4492890e-01   1.9432066e+01
   1.9859444e-01   8.3666667e-03   1.8427248e+00   7.3666453e-01   7.3666453e-01   1.9638003e+01
   2.0889444e-01   1.0300000e-02   1.8934035e+00   7.2673890e-01   7.2673890e-01   1.9864827e+01
   2.1597778e-01   7.0833333e-03   1.9286543e+00   7.2006682e-01   7.2006682e-01   2.0057029e+01
   2.2306111e-01   7.0833333e-03   1.9642303e+00   7.1351614e-01   7.1351614e-01   2.0319869e+01
   2.3078333e-01   7.7222222e-03   2.0033855e+00   7.0650907e-01   7.0650907e-01   2.0487845e+01
   2.4108333e-01   1.0300000e-02   2.0562126e+00   6.9737439e-01   6.9737439e-01   2.0513128e+01
   2.4881111e-01   7.7277778e-03   2.0962986e+00   6.9067451e-01   6.9067451e-01   2.0639426e+01
   2.5911111e-01   1.0300000e-02   2.1503290e+00   6.8194217e-01   6.8194217e-01   2.0839607e+01
   2.6554444e-01   6.4333333e-03   2.1844249e+00   6.7659914e-01   6.7659914e-01   2.0922678e+01
   2.7520556e-01   9.6611111e-03   2.2361314e+00   6.6873082e-01   6.6873082e-01   2.0992397e+01
   2.8486111e-01   9.6555556e-03   2.2884126e+00   6.6104776e-01   6.6104776e-01   2.1026277e+01
   2.9451667e-01   9.6555556e-03   2.3412978e+00   6.5353924e-01   6.5353924e-01   2.1195389e+01
   3.0223889e-01   7.7222222e-03   2.3840286e+00   6.4765581e-01   6.4765581e-01   2.1206712e+01
   3.1318333e-01   1.0944444e-02   2.4452515e+00   6.3949659e-01   6.3949659e-01   2.1205643e+01
   3.2283889e-01   9.6555556e-03   2.4999088e+00   6.3246706e-01   6.3246706e-01   2.1268666e+01
   3.3249444e-01   9.6555556e-03   2.5551703e+00   6.2559040e-01   6.2559040e-01   2.1427910e+01
   3.4022222e-01   7.7277778e-03   2.5998338e+00   6.2019350e-01   6.2019350e-01   2.1404366e+01
   3.5116667e-01   1.0944444e-02   2.6637504e+00   6.1270755e-01   6.1270755e-01   2.1432817e+01
   3.5953333e-01   8.3666667e-03   2.7131361e+00   6.0710556e-01   6.0710556e-01   2.1426334e+01
   3.6661667e-01   7.0833333e-03   2.7553012e+00   6.0244230e-01   6.0244230e-01   2.1512431e+01
   3.7756111e-01   1.0944444e-02   2.8210898e+00   5.9537631e-01   5.9537631e-01   2.1507850e+01
   3.8850000e-01   1.0938889e-02   2.8876205e+00   5.8847761e-01   5.8847761e-01   2.1442300e+01
   3.9687222e-01   8.3722222e-03   2.9390645e+00   5.8330465e-01   5.8330465e-01   2.1526917e+01
   4.0910000e-01   1.2227778e-02   3.0150155e+00   5.7591080e-01   5.7591080e-01   2.1523630e+01
   4.1811667e-01   9.0166667e-03   3.0716418e+00   5.7057760e-01   5.7057760e-01   2.1502388e+01
   4.2519444e-01   7.0777778e-03   3.1164606e+00   5.6645991e-01   5.6645991e-01   2.1553460e+01
   4.3678333e-01   1.1588889e-02   3.1905462e+00   5.5984459e-01   5.5984459e-01   2.1418254e+01
   4.4837222e-01   1.1588889e-02   3.2655020e+00   5.5338199e-01   5.5338199e-01   2.1487601e+01
   4.5867222e-01   1.0300000e-02   3.3328519e+00   5.4776212e-01   5.4776212e-01   2.1440340e+01
   4.6703889e-01   8.3666667e-03   3.3880660e+00   5.4328044e-01   5.4328044e-01   2.1519284e+01
   4.7669444e-01   9.6555556e-03   3.4523498e+00   5.3819865e-01   5.3819865e-01   2.1401954e+01
   4.8957222e-01   1.2877778e-02   3.5390263e+00   5.3156711e-01   5.3156711e-01   2.1470049e+01
   4.9793889e-01   8.3666667e-03   3.5959158e+00   5.2734550e-01   5.2734550e-01   2.1381856e+01
   5.0759444e-01   9.6555556e-03   3.6621329e+00   5.2255614e-01   5.2255614e-01   2.1405101e+01
   5.1403333e-01   6.4388889e-03   3.7066261e+00   5.1941037e-01   5.1941037e-01   2.1438351e+01
   5.2626667e-01   1.2233333e-02   3.7918994e+00   5.1353683e-01   5.1353683e-01   2.1302740e+01
   5.3334444e-01   7.0777778e-03   3.8416784e+00   5.1019888e-01   5.1019888e-01   2.1323507e+01
   5.4686667e-01   1.3522222e-02   3.9376846e+00   5.0394082e-01   5.0394082e-01   2.1245439e+01
   5.5458889e-01   7.7222222e-03   3.9930430e+00   5.0043538e-01   5.0043538e-01   2.1201796e+01
   5.6682222e-01   1.2233333e-02   4.0815313e+00   4.9498089e-01   4.9498089e-01   2.1176669e+01
   5.7583333e-01   9.0111111e-03   4.1473323e+00   4.9103855e-01   4.9103855e-01   2.1161257e+01
   5.8677778e-01   1.0944444e-02   4.2279584e+00   4.8633401e-01   4.8633401e-01   2.1135590e+01
   5.9450000e-01   7.7222222e-03   4.2853140e+00   4.8306845e-01   4.8306845e-01   2.1119318e+01
   6.0480000e-01   1.0300000e-02   4.3624170e+00   4.7878045e-01   4.7878045e-01   2.1056381e+01
   6.1446111e-01   9.6611111e-03   4.4353624e+00   4.7482704e-01   4.7482704e-01   2.0981325e+01
   6.2926667e-01   1.4805556e-02   4.5483240e+00   4.6889360e-01   4.6889360e-01   2.0865484e+01
   6.3634444e-01   7.0777778e-03   4.6028270e+00   4.6610920e-01   4.6610920e-01   2.0814293e+01
   6.4728889e-01   1.0944444e-02   4.6877446e+00   4.6186816e-01   4.6186816e-01   2.0769057e+01
   6.5501667e-01   7.7277778e-03   4.7481717e+00   4.5891979e-01   4.5891979e-01   2.0755841e+01
   6.6467222e-01   9.6555556e-03   4.8242169e+00   4.5528840e-01   4.5528840e-01   2.0686302e+01
   6.7303889e-01   8.3666667e-03   4.8905996e+00   4.5218791e-01   4.5218791e-01   2.0686557e+01
   6.8913333e-01   1.6094444e-02   5.0195714e+00   4.4634090e-01   4.4634090e-01   2.0511953e+01
   6.9750000e-01   8.3666667e-03   5.0872803e+00   4.4336067e-01   4.4336067e-01   2.0490313e+01
   7.0780000e-01   1.0300000e-02   5.1712579e+00   4.3974600e-01   4.3974600e-01   2.0414724e+01
   7.2325000e-01   1.5450000e-02   5.2985134e+00   4.3443317e-01   4.3443317e-01   2.0326259e+01
   7.3226667e-01   9.0166667e-03   5.3734949e+00   4.3139150e-01   4.3139150e-01   2.0228853e+01
   7.4321111e-01   1.0944444e-02   5.4652153e+00   4.2775625e-01   4.2775625e-01   2.0214135e+01
   7.5222222e-01   9.0111111e-03   5.5413160e+00   4.2480884e-01   4.2480884e-01   2.0207434e+01
   7.6123333e-01   9.0111111e-03   5.6179428e+00   4.2190176e-01   4.2190176e-01   2.0134966e+01
   7.7346667e-01   1.2233333e-02   5.7228122e+00   4.1801826e-01   4.1801826e-01   2.0058355e+01
   7.8183333e-01   8.3666667e-03   5.7950933e+00   4.1540315e-01   4.1540315e-01   2.0062518e+01
   7.9020000e-01   8.3666667e-03   5.8678280e+00   4.1282056e-01   4.1282056e-01   2.0045163e+01
   8.0178889e-01   1.1588889e-02   5.9693240e+00   4.0929593e-01   4.0929593e-01   2.0001760e+01
   8.1080000e-01   9.0111111e-03   6.0488451e+00   4.0659662e-01   4.0659662e-01   2.0017890e+01
   8.2432222e-01   1.3522222e-02   6.1691631e+00   4.0261215e-01   4.0261215e-01   1.9968314e+01
   8.3333333e-01   9.0111111e-03   6.2500000e+00   4.0000000e-01   4.0000000e-01   1.9963600e+01
   8.4878333e-01   1.5450000e-02   6.1117234e+00   4.0449965e-01   4.0449965e-01   1.9788406e+01
   8.5715000e-01   8.3666667e-03   6.0374878e+00   4.0697887e-01   4.0697887e-01   1.9655655e+01
   8.6552222e-01   8.3722222e-03   5.9636570e+00   4.0949035e-01   4.0949035e-01   1.9500053e+01
   8.7260000e-01   7.0777778e-03   5.9015957e+00   4.1163782e-01   4.1163782e-01   1.9345372e+01
   8.7646667e-01   3.8666667e-03   5.8678280e+00   4.1282056e-01   4.1282056e-01   1.9164740e+01
   8.8676667e-01   1.0300000e-02   5.7783506e+00   4.1600453e-01   4.1600453e-01   1.9031250e+01
   8.9448889e-01   7.7222222e-03   5.7117176e+00   4.1842405e-01   4.1842405e-01   1.8837241e+01
   9.0414444e-01   9.6555556e-03   5.6289461e+00   4.2148921e-01   4.2148921e-01   1.8734057e+01
   9.1251667e-01   8.3722222e-03   5.5576648e+00   4.2418355e-01   4.2418355e-01   1.8655253e+01
   9.1895000e-01   6.4333333e-03   5.5031999e+00   4.2627745e-01   4.2627745e-01   1.8459092e+01
   9.2667778e-01   7.7277778e-03   5.4381307e+00   4.2882014e-01   4.2882014e-01   1.8279231e+01
   9.3440000e-01   7.7222222e-03   5.3734949e+00   4.3139150e-01   4.3139150e-01   1.8164429e+01
   9.4470000e-01   1.0300000e-02   5.2878842e+00   4.3486958e-01   4.3486958e-01   1.7994208e+01
   9.5049444e-01   5.7944444e-03   5.2400246e+00   4.3685100e-01   4.3685100e-01   1.7871706e+01
   9.6015000e-01   9.6555556e-03   5.1607572e+00   4.4019316e-01   4.4019316e-01   1.7779446e+01
   9.6658889e-01   6.4388889e-03   5.1082328e+00   4.4245047e-01   4.4245047e-01   1.7640500e+01
   9.7238333e-01   5.7944444e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   1.7467940e+01
   9.8332778e-01   1.0944444e-02   4.9729446e+00   4.4842848e-01   4.4842848e-01   1.7319025e+01
   9.8912222e-01   5.7944444e-03   4.9265354e+00   4.5053569e-01   4.5053569e-01   1.7166040e+01
   9.9748889e-01   8.3666667e-03   4.8599084e+00   4.5361349e-01   4.5361349e-01   1.7023797e+01
   1.0097222e+00   1.2233333e-02   4.7633063e+00   4.5819015e-01   4.5819015e-01   1.6909553e+01
   1.0142278e+00   4.5055556e-03   4.7279719e+00   4.5989910e-01   4.5989910e-01   1.6757297e+01
   1.0225944e+00   8.3666667e-03   4.6627060e+00   4.6310661e-01   4.6310661e-01   1.6561017e+01
   1.0322500e+00   9.6555556e-03   4.5879498e+00   4.6686431e-01   4.6686431e-01   1.6476855e+01
   1.0412667e+00   9.0166667e-03   4.5186855e+00   4.7042884e-01   4.7042884e-01   1.6309015e+01
   1.0502778e+00   9.0111111e-03   4.4499903e+00   4.7404598e-01   4.7404598e-01   1.6163167e+01
   1.0573556e+00   7.0777778e-03   4.3964025e+00   4.7692631e-01   4.7692631e-01   1.6062926e+01
   1.0650833e+00   7.7277778e-03   4.3382641e+00   4.8011139e-01   4.8011139e-01   1.5945459e+01
   1.0740944e+00   9.0111111e-03   4.2709596e+00   4.8387955e-01   4.8387955e-01   1.5743408e+01
   1.0831056e+00   9.0111111e-03   4.2041812e+00   4.8770734e-01   4.8770734e-01   1.5614243e+01
   1.0889000e+00   5.7944444e-03   4.1615184e+00   4.9020088e-01   4.9020088e-01   1.5515593e+01
   1.0992000e+00   1.0300000e-02   4.0862197e+00   4.9469685e-01   4.9469685e-01   1.5271935e+01
   1.1062833e+00   7.0833333e-03   4.0348355e+00   4.9783690e-01   4.9783690e-01   1.5058122e+01
   1.1165833e+00   1.0300000e-02   3.9606970e+00   5.0247469e-01   5.0247469e-01   1.4963143e+01
   1.1249500e+00   8.3666667e-03   3.9009805e+00   5.0630604e-01   5.0630604e-01   1.4840235e+01
   1.1326778e+00   7.7277778e-03   3.8462270e+00   5.0989710e-01   5.0989710e-01   1.4653729e+01
   1.1423333e+00   9.6555556e-03   3.7783584e+00   5.1445622e-01   5.1445622e-01   1.4490431e+01
   1.1526333e+00   1.0300000e-02   3.7066261e+00   5.1941037e-01   5.1941037e-01   1.4359775e+01
   1.1564944e+00   3.8611111e-03   3.6799133e+00   5.2129218e-01   5.2129218e-01   1.4194890e+01
   1.1667944e+00   1.0300000e-02   3.6091261e+00   5.2637951e-01   5.2637951e-01   1.3977481e+01
   1.1745222e+00   7.7277778e-03   3.5564679e+00   5.3026206e-01   5.3026206e-01   1.3887510e+01
   1.1841778e+00   9.6555556e-03   3.4912175e+00   5.3519438e-01   5.3519438e-01   1.3682619e+01
   1.1919000e+00   7.7222222e-03   3.4394670e+00   5.3920564e-01   5.3920564e-01   1.3448598e+01
   1.2002722e+00   8.3722222e-03   3.3837970e+00   5.4362303e-01   5.4362303e-01   1.3275981e+01
   1.2086389e+00   8.3666667e-03   3.3286178e+00   5.4811039e-01   5.4811039e-01   1.3071994e+01
   1.2170056e+00   8.3666667e-03   3.2738922e+00   5.5267245e-01   5.5267245e-01   1.2893296e+01
   1.2266667e+00   9.6611111e-03   3.2112640e+00   5.5803571e-01   5.5803571e-01   1.2641071e+01
   1.2331000e+00   6.4333333e-03   3.1698954e+00   5.6166523e-01   5.6166523e-01   1.2431112e+01
   1.2414722e+00   8.3722222e-03   3.1164606e+00   5.6645991e-01   5.6645991e-01   1.2242615e+01
   1.2491944e+00   7.7222222e-03   3.0675771e+00   5.7095549e-01   5.7095549e-01   1.2102201e+01
   1.2575667e+00   8.3722222e-03   3.0150155e+00   5.7591080e-01   5.7591080e-01   1.1847752e+01
   1.2659333e+00   8.3666667e-03   2.9629425e+00   5.8094950e-01   5.8094950e-01   1.1618990e+01
   1.2749444e+00   9.0111111e-03   2.9073660e+00   5.8647587e-01   5.8647587e-01   1.1332942e+01
   1.2807389e+00   5.7944444e-03   2.8719064e+00   5.9008539e-01   5.9008539e-01   1.1126473e+01
   1.2916833e+00   1.0944444e-02   2.8055245e+00   5.9702562e-01   5.9702562e-01   1.0884673e+01
   1.2994056e+00   7.7222222e-03   2.7591535e+00   6.0202159e-01   6.0202159e-01   1.0631280e+01
   1.3052000e+00   5.7944444e-03   2.7246124e+00   6.0582562e-01   6.0582562e-01   1.0383306e+01
   1.3135722e+00   8.3722222e-03   2.6750892e+00   6.1140764e-01   6.1140764e-01   1.0001957e+01
   1.3206500e+00   7.0777778e-03   2.6335772e+00   6.1620749e-01   6.1620749e-01   9.7599872e+00
   1.3283778e+00   7.7277778e-03   2.5886236e+00   6.2153494e-01   6.2153494e-01   9.5856848e+00
   1.3373889e+00   9.0111111e-03   2.5366933e+00   6.2786463e-01   6.2786463e-01   9.1934451e+00
   1.3451167e+00   7.7277778e-03   2.4925779e+00   6.3339646e-01   6.3339646e-01   8.9449515e+00
   1.3521944e+00   7.0777778e-03   2.4525126e+00   6.3854922e-01   6.3854922e-01   8.6524057e+00
   1.3573444e+00   5.1500000e-03   2.4235640e+00   6.4235152e-01   6.4235152e-01   8.3363738e+00
   1.3657167e+00   8.3722222e-03   2.3768697e+00   6.4863042e-01   6.4863042e-01   8.0804431e+00
   1.3747278e+00   9.0111111e-03   2.3271197e+00   6.5552708e-01   6.5552708e-01   7.6208300e+00
   1.3824500e+00   7.7222222e-03   2.2849043e+00   6.6155505e-01   6.6155505e-01   7.2435647e+00
   1.3895333e+00   7.0833333e-03   2.2465213e+00   6.6718262e-01   6.6718262e-01   6.9234208e+00
   1.3953278e+00   5.7944444e-03   2.2153643e+00   6.7185789e-01   6.7185789e-01   6.6574197e+00
   1.3991889e+00   3.8611111e-03   2.1947237e+00   6.7500979e-01   6.7500979e-01   6.4077667e+00
   1.4043389e+00   5.1500000e-03   2.1673434e+00   6.7926015e-01   6.7926015e-01   6.0947908e+00
   1.4082000e+00   3.8611111e-03   2.1469283e+00   6.8248205e-01   6.8248205e-01   5.7332041e+00
   1.4159278e+00   7.7277778e-03   2.1063588e+00   6.8902317e-01   6.8902317e-01   5.3580716e+00
   1.4255833e+00   9.6555556e-03   2.0562126e+00   6.9737439e-01   6.9737439e-01   4.8426235e+00
   1.4333056e+00   7.7222222e-03   2.0165420e+00   7.0420056e-01   7.0420056e-01   4.3405866e+00
   1.4448944e+00   1.1588889e-02   1.9577327e+00   7.1469922e-01   7.1469922e-01   3.8476690e+00
   1.4597000e+00   1.4805556e-02   1.8838661e+00   7.2857622e-01   7.2857622e-01   2.9749370e+00
   1.4687111e+00   9.0111111e-03   1.8396039e+00   7.3728914e-01   7.3728914e-01   2.4736124e+00
   1.4770833e+00   8.3722222e-03   1.7989516e+00   7.4557316e-01   7.4557316e-01   2.0360261e+00
   1.4925333e+00   1.5450000e-02   1.7251246e+00   7.6135948e-01   7.6135948e-01   6.9304498e-01


==> graphs/section06/Hossain2012/Fig4_1_rate2_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0
   3.2222222e-04   3.2222222e-04   1.0011603e+00   9.9942034e-01   9.9942034e-01   2.5992724e-02      0.1222
   7.4055556e-03   7.0833333e-03   1.0268377e+00   9.8684535e-01   9.8684535e-01   1.1036286e+00      2.7153
   1.3194444e-02   5.7888889e-03   1.0480641e+00   9.7680098e-01   9.7680098e-01   2.2609915e+00      4.5918
   1.8344444e-02   5.1500000e-03   1.0671303e+00   9.6803547e-01   9.6803547e-01   3.0967067e+00      6.1051
   2.3494444e-02   5.1500000e-03   1.0863684e+00   9.5942588e-01   9.5942588e-01   3.9175469e+00      7.4906
   2.6716667e-02   3.2222222e-03   1.0984926e+00   9.5411654e-01   9.5411654e-01   4.5410509e+00      8.2912
   3.0577778e-02   3.8611111e-03   1.1131094e+00   9.4783136e-01   9.4783136e-01   5.6450845e+00      9.1977
   3.5727778e-02   5.1500000e-03   1.1327558e+00   9.3957588e-01   9.3957588e-01   6.1823811e+00     10.3250
   3.8944444e-02   3.2166667e-03   1.1451140e+00   9.3449210e-01   9.3449210e-01   7.3641342e+00     10.9760
   4.2811111e-02   3.8666667e-03   1.1600582e+00   9.2845338e-01   9.2845338e-01   7.6063172e+00     11.7160
   4.7316667e-02   4.5055556e-03   1.1775939e+00   9.2151460e-01   9.2151460e-01   8.4122672e+00     12.5220
   5.1177778e-02   3.8611111e-03   1.1927261e+00   9.1565029e-01   9.1565029e-01   8.9302732e+00     13.1650
   5.5683333e-02   4.5055556e-03   1.2105061e+00   9.0890087e-01   9.0890087e-01   9.7154231e+00     13.8680
   6.0188889e-02   4.5055556e-03   1.2284176e+00   9.0225021e-01   9.0225021e-01   1.0207518e+01     14.5190
   6.6627778e-02   6.4388889e-03   1.2542432e+00   8.9291295e-01   8.9291295e-01   1.0984347e+01     15.3770
   7.0488889e-02   3.8611111e-03   1.2698585e+00   8.8740593e-01   8.8740593e-01   1.1470520e+01     15.8460
   7.6283333e-02   5.7944444e-03   1.2934740e+00   8.7926775e-01   8.7926775e-01   1.2142775e+01     16.5000
   8.0144444e-02   3.8611111e-03   1.3093309e+00   8.7392725e-01   8.7392725e-01   1.2523640e+01     16.9020
   8.5938889e-02   5.7944444e-03   1.3333090e+00   8.6603331e-01   8.6603331e-01   1.3176350e+01     17.4630
   9.1088889e-02   5.1500000e-03   1.3548029e+00   8.5913605e-01   8.5913605e-01   1.3652359e+01     17.9210
   9.8816667e-02   7.7277778e-03   1.3873777e+00   8.4899013e-01   8.4899013e-01   1.4330189e+01     18.5470
   1.0267778e-01   3.8611111e-03   1.4037984e+00   8.4401006e-01   8.4401006e-01   1.4728988e+01     18.8310
   1.1104444e-01   8.3666667e-03   1.4397120e+00   8.3341668e-01   8.3341668e-01   1.5324449e+01     19.3990
   1.1491111e-01   3.8666667e-03   1.4564628e+00   8.2861025e-01   8.2861025e-01   1.5667114e+01     19.6370
   1.2198889e-01   7.0777778e-03   1.4873754e+00   8.1995441e-01   8.1995441e-01   1.6228456e+01     20.0440
   1.2585556e-01   3.8666667e-03   1.5044004e+00   8.1530158e-01   8.1530158e-01   1.6518092e+01     20.2490
   1.3486667e-01   9.0111111e-03   1.5444524e+00   8.0466059e-01   8.0466059e-01   1.6972143e+01     20.6900
   1.4001667e-01   5.1500000e-03   1.5675791e+00   7.9870291e-01   7.9870291e-01   1.7303499e+01     20.9190
   1.4773889e-01   7.7222222e-03   1.6025788e+00   7.8993309e-01   7.8993309e-01   1.7606582e+01     21.2360
   1.5546667e-01   7.7277778e-03   1.6379904e+00   7.8134767e-01   7.8134767e-01   1.7902941e+01     21.5250
   1.6190556e-01   6.4388889e-03   1.6677914e+00   7.7433543e-01   7.7433543e-01   1.8265876e+01     21.7460
   1.6898333e-01   7.0777778e-03   1.7008594e+00   7.6677120e-01   7.6677120e-01   1.8605933e+01     21.9710
   1.7735556e-01   8.3722222e-03   1.7403942e+00   7.5801219e-01   7.5801219e-01   1.8905961e+01     22.2150
   1.8378889e-01   6.4333333e-03   1.7710819e+00   7.5141642e-01   7.5141642e-01   1.9171413e+01     22.3890
   1.9022778e-01   6.4388889e-03   1.8020646e+00   7.4492890e-01   7.4492890e-01   1.9432066e+01     22.5510
   1.9859444e-01   8.3666667e-03   1.8427248e+00   7.3666453e-01   7.3666453e-01   1.9638003e+01     22.7450
   2.0889444e-01   1.0300000e-02   1.8934035e+00   7.2673890e-01   7.2673890e-01   1.9864827e+01     22.9620
   2.1597778e-01   7.0833333e-03   1.9286543e+00   7.2006682e-01   7.2006682e-01   2.0057029e+01     23.1000
   2.2306111e-01   7.0833333e-03   1.9642303e+00   7.1351614e-01   7.1351614e-01   2.0319869e+01     23.2280
   2.3078333e-01   7.7222222e-03   2.0033855e+00   7.0650907e-01   7.0650907e-01   2.0487845e+01     23.3580
   2.4108333e-01   1.0300000e-02   2.0562126e+00   6.9737439e-01   6.9737439e-01   2.0513128e+01     23.5150
   2.4881111e-01   7.7277778e-03   2.0962986e+00   6.9067451e-01   6.9067451e-01   2.0639426e+01     23.6240
   2.5911111e-01   1.0300000e-02   2.1503290e+00   6.8194217e-01   6.8194217e-01   2.0839607e+01     23.7560
   2.6554444e-01   6.4333333e-03   2.1844249e+00   6.7659914e-01   6.7659914e-01   2.0922678e+01     23.8320
   2.7520556e-01   9.6611111e-03   2.2361314e+00   6.6873082e-01   6.6873082e-01   2.0992397e+01     23.9360
   2.8486111e-01   9.6555556e-03   2.2884126e+00   6.6104776e-01   6.6104776e-01   2.1026277e+01     24.0300
   2.9451667e-01   9.6555556e-03   2.3412978e+00   6.5353924e-01   6.5353924e-01   2.1195389e+01     24.1150
   3.0223889e-01   7.7222222e-03   2.3840286e+00   6.4765581e-01   6.4765581e-01   2.1206712e+01     24.1760
   3.1318333e-01   1.0944444e-02   2.4452515e+00   6.3949659e-01   6.3949659e-01   2.1205643e+01     24.2530
   3.2283889e-01   9.6555556e-03   2.4999088e+00   6.3246706e-01   6.3246706e-01   2.1268666e+01     24.3130
   3.3249444e-01   9.6555556e-03   2.5551703e+00   6.2559040e-01   6.2559040e-01   2.1427910e+01     24.3650
   3.4022222e-01   7.7277778e-03   2.5998338e+00   6.2019350e-01   6.2019350e-01   2.1404366e+01     24.4020
   3.5116667e-01   1.0944444e-02   2.6637504e+00   6.1270755e-01   6.1270755e-01   2.1432817e+01     24.4450
   3.5953333e-01   8.3666667e-03   2.7131361e+00   6.0710556e-01   6.0710556e-01   2.1426334e+01     24.4730
   3.6661667e-01   7.0833333e-03   2.7553012e+00   6.0244230e-01   6.0244230e-01   2.1512431e+01     24.4930
   3.7756111e-01   1.0944444e-02   2.8210898e+00   5.9537631e-01   5.9537631e-01   2.1507850e+01     24.5170
   3.8850000e-01   1.0938889e-02   2.8876205e+00   5.8847761e-01   5.8847761e-01   2.1442300e+01     24.5340
   3.9687222e-01   8.3722222e-03   2.9390645e+00   5.8330465e-01   5.8330465e-01   2.1526917e+01     24.5420
   4.0910000e-01   1.2227778e-02   3.0150155e+00   5.7591080e-01   5.7591080e-01   2.1523630e+01     24.5470
   4.1811667e-01   9.0166667e-03   3.0716418e+00   5.7057760e-01   5.7057760e-01   2.1502388e+01     24.5460
   4.2519444e-01   7.0777778e-03   3.1164606e+00   5.6645991e-01   5.6645991e-01   2.1553460e+01     24.5420
   4.3678333e-01   1.1588889e-02   3.1905462e+00   5.5984459e-01   5.5984459e-01   2.1418254e+01     24.5300
   4.4837222e-01   1.1588889e-02   3.2655020e+00   5.5338199e-01   5.5338199e-01   2.1487601e+01     24.5130
   4.5867222e-01   1.0300000e-02   3.3328519e+00   5.4776212e-01   5.4776212e-01   2.1440340e+01     24.4930
   4.6703889e-01   8.3666667e-03   3.3880660e+00   5.4328044e-01   5.4328044e-01   2.1519284e+01     24.4730
   4.7669444e-01   9.6555556e-03   3.4523498e+00   5.3819865e-01   5.3819865e-01   2.1401954e+01     24.4480
   4.8957222e-01   1.2877778e-02   3.5390263e+00   5.3156711e-01   5.3156711e-01   2.1470049e+01     24.4080
   4.9793889e-01   8.3666667e-03   3.5959158e+00   5.2734550e-01   5.2734550e-01   2.1381856e+01     24.3800
   5.0759444e-01   9.6555556e-03   3.6621329e+00   5.2255614e-01   5.2255614e-01   2.1405101e+01     24.3450
   5.1403333e-01   6.4388889e-03   3.7066261e+00   5.1941037e-01   5.1941037e-01   2.1438351e+01     24.3200
   5.2626667e-01   1.2233333e-02   3.7918994e+00   5.1353683e-01   5.1353683e-01   2.1302740e+01     24.2700
   5.3334444e-01   7.0777778e-03   3.8416784e+00   5.1019888e-01   5.1019888e-01   2.1323507e+01     24.2390
   5.4686667e-01   1.3522222e-02   3.9376846e+00   5.0394082e-01   5.0394082e-01   2.1245439e+01     24.1770
   5.5458889e-01   7.7222222e-03   3.9930430e+00   5.0043538e-01   5.0043538e-01   2.1201796e+01     24.1400
   5.6682222e-01   1.2233333e-02   4.0815313e+00   4.9498089e-01   4.9498089e-01   2.1176669e+01     24.0790
   5.7583333e-01   9.0111111e-03   4.1473323e+00   4.9103855e-01   4.9103855e-01   2.1161257e+01     24.0330
   5.8677778e-01   1.0944444e-02   4.2279584e+00   4.8633401e-01   4.8633401e-01   2.1135590e+01     23.9760
   5.9450000e-01   7.7222222e-03   4.2853140e+00   4.8306845e-01   4.8306845e-01   2.1119318e+01     23.9340
   6.0480000e-01   1.0300000e-02   4.3624170e+00   4.7878045e-01   4.7878045e-01   2.1056381e+01     23.8780
   6.1446111e-01   9.6611111e-03   4.4353624e+00   4.7482704e-01   4.7482704e-01   2.0981325e+01     23.8240
   6.2926667e-01   1.4805556e-02   4.5483240e+00   4.6889360e-01   4.6889360e-01   2.0865484e+01     23.7390
   6.3634444e-01   7.0777778e-03   4.6028270e+00   4.6610920e-01   4.6610920e-01   2.0814293e+01     23.6990
   6.4728889e-01   1.0944444e-02   4.6877446e+00   4.6186816e-01   4.6186816e-01   2.0769057e+01     23.6350
   6.5501667e-01   7.7277778e-03   4.7481717e+00   4.5891979e-01   4.5891979e-01   2.0755841e+01     23.5900
   6.6467222e-01   9.6555556e-03   4.8242169e+00   4.5528840e-01   4.5528840e-01   2.0686302e+01     23.5340
   6.7303889e-01   8.3666667e-03   4.8905996e+00   4.5218791e-01   4.5218791e-01   2.0686557e+01     23.4840
   6.8913333e-01   1.6094444e-02   5.0195714e+00   4.4634090e-01   4.4634090e-01   2.0511953e+01     23.3890
   6.9750000e-01   8.3666667e-03   5.0872803e+00   4.4336067e-01   4.4336067e-01   2.0490313e+01     23.3390
   7.0780000e-01   1.0300000e-02   5.1712579e+00   4.3974600e-01   4.3974600e-01   2.0414724e+01     23.2790
   7.2325000e-01   1.5450000e-02   5.2985134e+00   4.3443317e-01   4.3443317e-01   2.0326259e+01     23.1870
   7.3226667e-01   9.0166667e-03   5.3734949e+00   4.3139150e-01   4.3139150e-01   2.0228853e+01     23.1350
   7.4321111e-01   1.0944444e-02   5.4652153e+00   4.2775625e-01   4.2775625e-01   2.0214135e+01     23.0710
   7.5222222e-01   9.0111111e-03   5.5413160e+00   4.2480884e-01   4.2480884e-01   2.0207434e+01     23.0190
   7.6123333e-01   9.0111111e-03   5.6179428e+00   4.2190176e-01   4.2190176e-01   2.0134966e+01     22.9680
   7.7346667e-01   1.2233333e-02   5.7228122e+00   4.1801826e-01   4.1801826e-01   2.0058355e+01     22.8980
   7.8183333e-01   8.3666667e-03   5.7950933e+00   4.1540315e-01   4.1540315e-01   2.0062518e+01     22.8510
   7.9020000e-01   8.3666667e-03   5.8678280e+00   4.1282056e-01   4.1282056e-01   2.0045163e+01     22.8040
   8.0178889e-01   1.1588889e-02   5.9693240e+00   4.0929593e-01   4.0929593e-01   2.0001760e+01     22.7400
   8.1080000e-01   9.0111111e-03   6.0488451e+00   4.0659662e-01   4.0659662e-01   2.0017890e+01     22.6910
   8.2432222e-01   1.3522222e-02   6.1691631e+00   4.0261215e-01   4.0261215e-01   1.9968314e+01     22.6180
   8.3333333e-01   9.0111111e-03   6.2500000e+00   4.0000000e-01   4.0000000e-01   1.9963600e+01     22.5700
   8.4878333e-01   1.5450000e-02   6.1117234e+00   4.0449965e-01   4.0449965e-01   1.9788406e+01     21.8610
   8.5715000e-01   8.3666667e-03   6.0374878e+00   4.0697887e-01   4.0697887e-01   1.9655655e+01     21.5460
   8.6552222e-01   8.3722222e-03   5.9636570e+00   4.0949035e-01   4.0949035e-01   1.9500053e+01     21.2570
   8.7260000e-01   7.0777778e-03   5.9015957e+00   4.1163782e-01   4.1163782e-01   1.9345372e+01     21.0320
   8.7646667e-01   3.8666667e-03   5.8678280e+00   4.1282056e-01   4.1282056e-01   1.9164740e+01     20.9170
   8.8676667e-01   1.0300000e-02   5.7783506e+00   4.1600453e-01   4.1600453e-01   1.9031250e+01     20.6200
   8.9448889e-01   7.7222222e-03   5.7117176e+00   4.1842405e-01   4.1842405e-01   1.8837241e+01     20.4160
   9.0414444e-01   9.6555556e-03   5.6289461e+00   4.2148921e-01   4.2148921e-01   1.8734057e+01     20.1750
   9.1251667e-01   8.3722222e-03   5.5576648e+00   4.2418355e-01   4.2418355e-01   1.8655253e+01     19.9790
   9.1895000e-01   6.4333333e-03   5.5031999e+00   4.2627745e-01   4.2627745e-01   1.8459092e+01     19.8370
   9.2667778e-01   7.7277778e-03   5.4381307e+00   4.2882014e-01   4.2882014e-01   1.8279231e+01     19.6730
   9.3440000e-01   7.7222222e-03   5.3734949e+00   4.3139150e-01   4.3139150e-01   1.8164429e+01     19.5150
   9.4470000e-01   1.0300000e-02   5.2878842e+00   4.3486958e-01   4.3486958e-01   1.7994208e+01     19.3130
   9.5049444e-01   5.7944444e-03   5.2400246e+00   4.3685100e-01   4.3685100e-01   1.7871706e+01     19.2050
   9.6015000e-01   9.6555556e-03   5.1607572e+00   4.4019316e-01   4.4019316e-01   1.7779446e+01     19.0280
   9.6658889e-01   6.4388889e-03   5.1082328e+00   4.4245047e-01   4.4245047e-01   1.7640500e+01     18.9150
   9.7238333e-01   5.7944444e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   1.7467940e+01     18.8140
   9.8332778e-01   1.0944444e-02   4.9729446e+00   4.4842848e-01   4.4842848e-01   1.7319025e+01     18.6280
   9.8912222e-01   5.7944444e-03   4.9265354e+00   4.5053569e-01   4.5053569e-01   1.7166040e+01     18.5320
   9.9748889e-01   8.3666667e-03   4.8599084e+00   4.5361349e-01   4.5361349e-01   1.7023797e+01     18.3950
   1.0097222e+00   1.2233333e-02   4.7633063e+00   4.5819015e-01   4.5819015e-01   1.6909553e+01     18.1960
   1.0142278e+00   4.5055556e-03   4.7279719e+00   4.5989910e-01   4.5989910e-01   1.6757297e+01     18.1240
   1.0225944e+00   8.3666667e-03   4.6627060e+00   4.6310661e-01   4.6310661e-01   1.6561017e+01     17.9920
   1.0322500e+00   9.6555556e-03   4.5879498e+00   4.6686431e-01   4.6686431e-01   1.6476855e+01     17.8390
   1.0412667e+00   9.0166667e-03   4.5186855e+00   4.7042884e-01   4.7042884e-01   1.6309015e+01     17.6970
   1.0502778e+00   9.0111111e-03   4.4499903e+00   4.7404598e-01   4.7404598e-01   1.6163167e+01     17.5550
   1.0573556e+00   7.0777778e-03   4.3964025e+00   4.7692631e-01   4.7692631e-01   1.6062926e+01     17.4430
   1.0650833e+00   7.7277778e-03   4.3382641e+00   4.8011139e-01   4.8011139e-01   1.5945459e+01     17.3210
   1.0740944e+00   9.0111111e-03   4.2709596e+00   4.8387955e-01   4.8387955e-01   1.5743408e+01     17.1760
   1.0831056e+00   9.0111111e-03   4.2041812e+00   4.8770734e-01   4.8770734e-01   1.5614243e+01     17.0310
   1.0889000e+00   5.7944444e-03   4.1615184e+00   4.9020088e-01   4.9020088e-01   1.5515593e+01     16.9370
   1.0992000e+00   1.0300000e-02   4.0862197e+00   4.9469685e-01   4.9469685e-01   1.5271935e+01     16.7670
   1.1062833e+00   7.0833333e-03   4.0348355e+00   4.9783690e-01   4.9783690e-01   1.5058122e+01     16.6480
   1.1165833e+00   1.0300000e-02   3.9606970e+00   5.0247469e-01   5.0247469e-01   1.4963143e+01     16.4730
   1.1249500e+00   8.3666667e-03   3.9009805e+00   5.0630604e-01   5.0630604e-01   1.4840235e+01     16.3280
   1.1326778e+00   7.7277778e-03   3.8462270e+00   5.0989710e-01   5.0989710e-01   1.4653729e+01     16.1920
   1.1423333e+00   9.6555556e-03   3.7783584e+00   5.1445622e-01   5.1445622e-01   1.4490431e+01     16.0180
   1.1526333e+00   1.0300000e-02   3.7066261e+00   5.1941037e-01   5.1941037e-01   1.4359775e+01     15.8280
   1.1564944e+00   3.8611111e-03   3.6799133e+00   5.2129218e-01   5.2129218e-01   1.4194890e+01     15.7560
   1.1667944e+00   1.0300000e-02   3.6091261e+00   5.2637951e-01   5.2637951e-01   1.3977481e+01     15.5580
   1.1745222e+00   7.7277778e-03   3.5564679e+00   5.3026206e-01   5.3026206e-01   1.3887510e+01     15.4060
   1.1841778e+00   9.6555556e-03   3.4912175e+00   5.3519438e-01   5.3519438e-01   1.3682619e+01     15.2110
   1.1919000e+00   7.7222222e-03   3.4394670e+00   5.3920564e-01   5.3920564e-01   1.3448598e+01     15.0500
   1.2002722e+00   8.3722222e-03   3.3837970e+00   5.4362303e-01   5.4362303e-01   1.3275981e+01     14.8720
   1.2086389e+00   8.3666667e-03   3.3286178e+00   5.4811039e-01   5.4811039e-01   1.3071994e+01     14.6880
   1.2170056e+00   8.3666667e-03   3.2738922e+00   5.5267245e-01   5.5267245e-01   1.2893296e+01     14.4990
   1.2266667e+00   9.6611111e-03   3.2112640e+00   5.5803571e-01   5.5803571e-01   1.2641071e+01     14.2730
   1.2331000e+00   6.4333333e-03   3.1698954e+00   5.6166523e-01   5.6166523e-01   1.2431112e+01     14.1180
   1.2414722e+00   8.3722222e-03   3.1164606e+00   5.6645991e-01   5.6645991e-01   1.2242615e+01     13.9110
   1.2491944e+00   7.7222222e-03   3.0675771e+00   5.7095549e-01   5.7095549e-01   1.2102201e+01     13.7140
   1.2575667e+00   8.3722222e-03   3.0150155e+00   5.7591080e-01   5.7591080e-01   1.1847752e+01     13.4920
   1.2659333e+00   8.3666667e-03   2.9629425e+00   5.8094950e-01   5.8094950e-01   1.1618990e+01     13.2630
   1.2749444e+00   9.0111111e-03   2.9073660e+00   5.8647587e-01   5.8647587e-01   1.1332942e+01     13.0070
   1.2807389e+00   5.7944444e-03   2.8719064e+00   5.9008539e-01   5.9008539e-01   1.1126473e+01     12.8380
   1.2916833e+00   1.0944444e-02   2.8055245e+00   5.9702562e-01   5.9702562e-01   1.0884673e+01     12.5040
   1.2994056e+00   7.7222222e-03   2.7591535e+00   6.0202159e-01   6.0202159e-01   1.0631280e+01     12.2590
   1.3052000e+00   5.7944444e-03   2.7246124e+00   6.0582562e-01   6.0582562e-01   1.0383306e+01     12.0700
   1.3135722e+00   8.3722222e-03   2.6750892e+00   6.1140764e-01   6.1140764e-01   1.0001957e+01     11.7860
   1.3206500e+00   7.0777778e-03   2.6335772e+00   6.1620749e-01   6.1620749e-01   9.7599872e+00     11.5380
   1.3283778e+00   7.7277778e-03   2.5886236e+00   6.2153494e-01   6.2153494e-01   9.5856848e+00     11.2570
   1.3373889e+00   9.0111111e-03   2.5366933e+00   6.2786463e-01   6.2786463e-01   9.1934451e+00     10.9150
   1.3451167e+00   7.7277778e-03   2.4925779e+00   6.3339646e-01   6.3339646e-01   8.9449515e+00     10.6090
   1.3521944e+00   7.0777778e-03   2.4525126e+00   6.3854922e-01   6.3854922e-01   8.6524057e+00     10.3180
   1.3573444e+00   5.1500000e-03   2.4235640e+00   6.4235152e-01   6.4235152e-01   8.3363738e+00     10.1000
   1.3657167e+00   8.3722222e-03   2.3768697e+00   6.4863042e-01   6.4863042e-01   8.0804431e+00      9.7314
   1.3747278e+00   9.0111111e-03   2.3271197e+00   6.5552708e-01   6.5552708e-01   7.6208300e+00      9.3158
   1.3824500e+00   7.7222222e-03   2.2849043e+00   6.6155505e-01   6.6155505e-01   7.2435647e+00      8.9434
   1.3895333e+00   7.0833333e-03   2.2465213e+00   6.6718262e-01   6.6718262e-01   6.9234208e+00      8.5879
   1.3953278e+00   5.7944444e-03   2.2153643e+00   6.7185789e-01   6.7185789e-01   6.6574197e+00      8.2866
   1.3991889e+00   3.8611111e-03   2.1947237e+00   6.7500979e-01   6.7500979e-01   6.4077667e+00      8.0806
   1.4043389e+00   5.1500000e-03   2.1673434e+00   6.7926015e-01   6.7926015e-01   6.0947908e+00      7.7984
   1.4082000e+00   3.8611111e-03   2.1469283e+00   6.8248205e-01   6.8248205e-01   5.7332041e+00      7.5815
   1.4159278e+00   7.7277778e-03   2.1063588e+00   6.8902317e-01   6.8902317e-01   5.3580716e+00      7.1308
   1.4255833e+00   9.6555556e-03   2.0562126e+00   6.9737439e-01   6.9737439e-01   4.8426235e+00      6.5371
   1.4333056e+00   7.7222222e-03   2.0165420e+00   7.0420056e-01   7.0420056e-01   4.3405866e+00      6.0380
   1.4448944e+00   1.1588889e-02   1.9577327e+00   7.1469922e-01   7.1469922e-01   3.8476690e+00      5.2408
   1.4597000e+00   1.4805556e-02   1.8838661e+00   7.2857622e-01   7.2857622e-01   2.9749370e+00      4.1326
   1.4687111e+00   9.0111111e-03   1.8396039e+00   7.3728914e-01   7.3728914e-01   2.4736124e+00      3.4095
   1.4770833e+00   8.3722222e-03   1.7989516e+00   7.4557316e-01   7.4557316e-01   2.0360261e+00      2.6991
   1.4925333e+00   1.5450000e-02   1.7251246e+00   7.6135948e-01   7.6135948e-01   6.9304498e-01      1.2717


==> graphs/section06/Hossain2012/Fig4_1_rate3.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   1.9333333e-04   1.9333333e-04   1.0011603e+00   9.9942034e-01   9.9942034e-01   7.7978173e-02
   2.5100000e-03   2.3166667e-03   1.0151167e+00   9.9252628e-01   9.9252628e-01   9.5509712e-01
   3.6700000e-03   1.1600000e-03   1.0221412e+00   9.8910990e-01   9.8910990e-01   1.6206467e+00
   5.9866667e-03   2.3166667e-03   1.0362426e+00   9.8235687e-01   9.8235687e-01   2.6315376e+00
   7.9166667e-03   1.9300000e-03   1.0480641e+00   9.7680098e-01   9.7680098e-01   3.2771770e+00
   1.0236667e-02   2.3200000e-03   1.0623631e+00   9.7020500e-01   9.7020500e-01   4.1634310e+00
   1.1393333e-02   1.1566667e-03   1.0695283e+00   9.6694966e-01   9.6694966e-01   4.8033128e+00
   1.3713333e-02   2.3200000e-03   1.0839725e+00   9.6048562e-01   9.6048562e-01   5.6205313e+00
   1.5643333e-02   1.9300000e-03   1.0960624e+00   9.5517370e-01   9.5517370e-01   6.3843906e+00
   1.9120000e-02   3.4766667e-03   1.1180102e+00   9.4575168e-01   9.4575168e-01   7.2069021e+00
   2.0276667e-02   1.1566667e-03   1.1253603e+00   9.4265811e-01   9.4265811e-01   7.7226888e+00
   2.3753333e-02   3.4766667e-03   1.1475980e+00   9.3348020e-01   9.3348020e-01   8.5700484e+00
   2.4913333e-02   1.1600000e-03   1.1550661e+00   9.3045760e-01   9.3045760e-01   9.2198764e+00
   2.8003333e-02   3.0900000e-03   1.1750777e+00   9.2250071e-01   9.2250071e-01   9.9567347e+00
   3.0320000e-02   2.3166667e-03   1.1901937e+00   9.1662389e-01   9.1662389e-01   1.0417797e+01
   3.4183333e-02   3.8633333e-03   1.2156165e+00   9.0698835e-01   9.0698835e-01   1.1251825e+01
   3.4956667e-02   7.7333333e-04   1.2207377e+00   9.0508386e-01   9.0508386e-01   1.1840216e+01
   3.7660000e-02   2.7033333e-03   1.2387245e+00   8.9848874e-01   8.9848874e-01   1.2501752e+01
   4.0750000e-02   3.0900000e-03   1.2594451e+00   8.9106705e-01   8.9106705e-01   1.3001025e+01
   4.3453333e-02   2.7033333e-03   1.2777137e+00   8.8467391e-01   8.8467391e-01   1.3689975e+01
   4.6543333e-02   3.0900000e-03   1.2987565e+00   8.7747778e-01   8.7747778e-01   1.4354571e+01
   5.0020000e-02   3.4766667e-03   1.3226380e+00   8.6951985e-01   8.6951985e-01   1.4993305e+01
   5.2336667e-02   2.3166667e-03   1.3386721e+00   8.6429676e-01   8.6429676e-01   1.5397706e+01
   5.5426667e-02   3.0900000e-03   1.3602090e+00   8.5742703e-01   8.5742703e-01   1.6033543e+01
   5.8130000e-02   2.7033333e-03   1.3791919e+00   8.5150589e-01   8.5150589e-01   1.6498608e+01
   6.1993333e-02   3.8633333e-03   1.4065486e+00   8.4318454e-01   8.4318454e-01   1.6951382e+01
   6.4696667e-02   2.7033333e-03   1.4258509e+00   8.3745781e-01   8.3745781e-01   1.7446172e+01
   6.7786667e-02   3.0900000e-03   1.4480753e+00   8.3100652e-01   8.3100652e-01   1.7916916e+01
   7.1650000e-02   3.8633333e-03   1.4761035e+00   8.2307914e-01   8.2307914e-01   1.8430964e+01
   7.4740000e-02   3.0900000e-03   1.4987146e+00   8.1684665e-01   8.1684665e-01   1.8928787e+01
   7.8603333e-02   3.8633333e-03   1.5272264e+00   8.0918588e-01   8.0918588e-01   1.9298436e+01
   8.2850000e-02   4.2466667e-03   1.5588771e+00   8.0092908e-01   8.0092908e-01   1.9643106e+01
   8.6713333e-02   3.8633333e-03   1.5879528e+00   7.9356262e-01   7.9356262e-01   2.0081578e+01
   9.0190000e-02   3.4766667e-03   1.6143481e+00   7.8704833e-01   7.8704833e-01   2.0448932e+01
   9.4823333e-02   4.6333333e-03   1.6498632e+00   7.7853122e-01   7.7853122e-01   2.0713602e+01
   9.9846667e-02   5.0233333e-03   1.6888042e+00   7.6950305e-01   7.6950305e-01   2.1033750e+01
   1.0255000e-01   2.7033333e-03   1.7099485e+00   7.6473062e-01   7.6473062e-01   2.1380645e+01
   1.0834333e-01   5.7933333e-03   1.7557045e+00   7.5469989e-01   7.5469989e-01   2.1571285e+01
   1.1220667e-01   3.8633333e-03   1.7865530e+00   7.4815580e-01   7.4815580e-01   2.1890141e+01
   1.1606667e-01   3.8600000e-03   1.8176432e+00   7.4172971e-01   7.4172971e-01   2.2049325e+01
   1.2031667e-01   4.2500000e-03   1.8521849e+00   7.3478085e-01   7.3478085e-01   2.2224990e+01
   1.2456667e-01   4.2500000e-03   1.8870517e+00   7.2796098e-01   7.2796098e-01   2.2548810e+01
   1.2920000e-01   4.6333333e-03   1.9254338e+00   7.2066878e-01   7.2066878e-01   2.2622802e+01
   1.3538000e-01   6.1800000e-03   1.9772297e+00   7.1116674e-01   7.1116674e-01   2.2805411e+01
   1.3963000e-01   4.2500000e-03   2.0132488e+00   7.0477627e-01   7.0477627e-01   2.2930460e+01
   1.4465000e-01   5.0200000e-03   2.0562126e+00   6.9737439e-01   6.9737439e-01   2.3197462e+01
   1.5044333e-01   5.7933333e-03   2.1063588e+00   6.8902317e-01   6.8902317e-01   2.3242199e+01
   1.5623667e-01   5.7933333e-03   2.1571091e+00   6.8086961e-01   6.8086961e-01   2.3321350e+01
   1.6048667e-01   4.2500000e-03   2.1947237e+00   6.7500979e-01   6.7500979e-01   2.3436610e+01
   1.6628000e-01   5.7933333e-03   2.2465213e+00   6.6718262e-01   6.6718262e-01   2.3546609e+01
   1.7207333e-01   5.7933333e-03   2.2989231e+00   6.5953490e-01   6.5953490e-01   2.3516838e+01
   1.7632333e-01   4.2500000e-03   2.3377493e+00   6.5403507e-01   6.5403507e-01   2.3728981e+01
   1.8134333e-01   5.0200000e-03   2.3840286e+00   6.4765581e-01   6.4765581e-01   2.3665991e+01
   1.8752333e-01   6.1800000e-03   2.4416250e+00   6.3997133e-01   6.3997133e-01   2.3817941e+01
   1.9293000e-01   5.4066667e-03   2.4925779e+00   6.3339646e-01   6.3339646e-01   2.3737926e+01
   2.0027000e-01   7.3400000e-03   2.5625927e+00   6.2468375e-01   6.2468375e-01   2.3703875e+01
   2.0413333e-01   3.8633333e-03   2.5998338e+00   6.2019350e-01   6.2019350e-01   2.3823803e+01
   2.1031333e-01   6.1800000e-03   2.6599653e+00   6.1314334e-01   6.1314334e-01   2.3776227e+01
   2.1572000e-01   5.4066667e-03   2.7131361e+00   6.0710556e-01   6.0710556e-01   2.3921052e+01
   2.2228667e-01   6.5666667e-03   2.7784223e+00   5.9993041e-01   5.9993041e-01   2.3825576e+01
   2.2692000e-01   4.6333333e-03   2.8249542e+00   5.9496894e-01   5.9496894e-01   2.3876104e+01
   2.3233000e-01   5.4100000e-03   2.8797751e+00   5.8927866e-01   5.8927866e-01   2.3862309e+01
   2.3889667e-01   6.5666667e-03   2.9470246e+00   5.8251635e-01   5.8251635e-01   2.3830919e+01
   2.4353000e-01   4.6333333e-03   2.9949417e+00   5.7783762e-01   5.7783762e-01   2.3849901e+01
   2.4971000e-01   6.1800000e-03   3.0594558e+00   5.7171279e-01   5.7171279e-01   2.3834992e+01
   2.5589000e-01   6.1800000e-03   3.1246572e+00   5.6571645e-01   5.6571645e-01   2.3879287e+01
   2.6091000e-01   5.0200000e-03   3.1781263e+00   5.6093744e-01   5.6093744e-01   2.3765068e+01
   2.6747667e-01   6.5666667e-03   3.2487539e+00   5.5480657e-01   5.5480657e-01   2.3851634e+01
   2.7211333e-01   4.6366667e-03   3.2990910e+00   5.5055771e-01   5.5055771e-01   2.3812172e+01
   2.8022333e-01   8.1100000e-03   3.3880660e+00   5.4328044e-01   5.4328044e-01   2.3666980e+01
   2.8408667e-01   3.8633333e-03   3.4308671e+00   5.3988101e-01   5.3988101e-01   2.3715461e+01
   2.9181000e-01   7.7233333e-03   3.5172377e+00   5.3321105e-01   5.3321105e-01   2.3699792e+01
   2.9606000e-01   4.2500000e-03   3.5652237e+00   5.2961052e-01   5.2961052e-01   2.3705049e+01
   3.0262667e-01   6.5666667e-03   3.6400061e+00   5.2414198e-01   5.2414198e-01   2.3678428e+01
   3.0803333e-01   5.4066667e-03   3.7021608e+00   5.1972351e-01   5.1972351e-01   2.3613949e+01
   3.1576000e-01   7.7266667e-03   3.7918994e+00   5.1353683e-01   5.1353683e-01   2.3519833e+01
   3.2039333e-01   4.6333333e-03   3.8462270e+00   5.0989710e-01   5.0989710e-01   2.3591868e+01
   3.2618667e-01   5.7933333e-03   3.9146997e+00   5.0541808e-01   5.0541808e-01   2.3516093e+01
   3.3121000e-01   5.0233333e-03   3.9745606e+00   5.0159759e-01   5.0159759e-01   2.3442665e+01
   3.3739000e-01   6.1800000e-03   4.0488281e+00   4.9697590e-01   4.9697590e-01   2.3433457e+01
   3.4318333e-01   5.7933333e-03   4.1190732e+00   4.9272006e-01   4.9272006e-01   2.3412234e+01
   3.5013667e-01   6.9533333e-03   4.2041812e+00   4.8770734e-01   4.8770734e-01   2.3275491e+01
   3.5477000e-01   4.6333333e-03   4.2613758e+00   4.8442337e-01   4.8442337e-01   2.3295145e+01
   3.6211000e-01   7.3400000e-03   4.3527729e+00   4.7931056e-01   4.7931056e-01   2.3223795e+01
   3.6790333e-01   5.7933333e-03   4.4255958e+00   4.7535069e-01   4.7535069e-01   2.3130850e+01
   3.7562667e-01   7.7233333e-03   4.5236185e+00   4.7017227e-01   4.7017227e-01   2.3098952e+01
   3.7949000e-01   3.8633333e-03   4.5730539e+00   4.6762405e-01   4.6762405e-01   2.3046758e+01
   3.8683000e-01   7.3400000e-03   4.6677170e+00   4.6285796e-01   4.6285796e-01   2.2932251e+01
   3.9185000e-01   5.0200000e-03   4.7330178e+00   4.5965388e-01   4.5965388e-01   2.2916964e+01
   3.9919000e-01   7.3400000e-03   4.8293139e+00   4.5504808e-01   4.5504808e-01   2.2853015e+01
   4.0459667e-01   5.4066667e-03   4.9008662e+00   4.5171403e-01   4.5171403e-01   2.2756043e+01
   4.1077667e-01   6.1800000e-03   4.9832972e+00   4.4796244e-01   4.4796244e-01   2.2706858e+01
   4.1657000e-01   5.7933333e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   2.2600824e+01
   4.2429667e-01   7.7266667e-03   5.1660290e+00   4.3996850e-01   4.3996850e-01   2.2553401e+01
   4.3047667e-01   6.1800000e-03   5.2506514e+00   4.3640871e-01   4.3640871e-01   2.2484431e+01
   4.3820000e-01   7.7233333e-03   5.3573732e+00   4.3204009e-01   4.3204009e-01   2.2349218e+01
   4.4476667e-01   6.5666667e-03   5.4489565e+00   4.2839395e-01   4.2839395e-01   2.2338860e+01
   4.5094667e-01   6.1800000e-03   5.5358561e+00   4.2501828e-01   4.2501828e-01   2.2251279e+01
   4.5712667e-01   6.1800000e-03   5.6234431e+00   4.2169538e-01   4.2169538e-01   2.2208925e+01
   4.6330667e-01   6.1800000e-03   5.7117176e+00   4.1842405e-01   4.1842405e-01   2.2101911e+01
   4.6871333e-01   5.4066667e-03   5.7895097e+00   4.1560341e-01   4.1560341e-01   2.2212340e+01
   4.7528000e-01   6.5666667e-03   5.8846997e+00   4.1222834e-01   4.1222834e-01   2.2053433e+01
   4.8030000e-01   5.0200000e-03   5.9579928e+00   4.0968495e-01   4.0968495e-01   2.2087836e+01
   4.8648000e-01   6.1800000e-03   6.0488451e+00   4.0659662e-01   4.0659662e-01   2.2005904e+01
   4.9150333e-01   5.0233333e-03   6.1231997e+00   4.0412041e-01   4.0412041e-01   2.2019026e+01
   4.9613667e-01   4.6333333e-03   6.1921843e+00   4.0186304e-01   4.0186304e-01   2.2063285e+01
   5.0077333e-01   4.6366667e-03   6.2616054e+00   3.9962914e-01   3.9962914e-01   2.2002981e+01
   5.0309333e-01   2.3200000e-03   6.2268215e+00   4.0074378e-01   4.0074378e-01   2.1814207e+01
   5.0772667e-01   4.6333333e-03   6.1576437e+00   4.0298856e-01   4.0298856e-01   2.1580078e+01
   5.1081667e-01   3.0900000e-03   6.1117234e+00   4.0449965e-01   4.0449965e-01   2.1492644e+01
   5.1468000e-01   3.8633333e-03   6.0545524e+00   4.0640494e-01   4.0640494e-01   2.1234536e+01
   5.1892667e-01   4.2466667e-03   5.9920186e+00   4.0852010e-01   4.0852010e-01   2.1111297e+01
   5.2433667e-01   5.4100000e-03   5.9128245e+00   4.1124678e-01   4.1124678e-01   2.0909966e+01
   5.2781000e-01   3.4733333e-03   5.8622579e+00   4.1301663e-01   4.1301663e-01   2.0785103e+01
   5.3283333e-01   5.0233333e-03   5.7895097e+00   4.1560341e-01   4.1560341e-01   2.0634252e+01
   5.3553667e-01   2.7033333e-03   5.7505479e+00   4.1700896e-01   4.1700896e-01   2.0443739e+01
   5.3940000e-01   3.8633333e-03   5.6950959e+00   4.1903421e-01   4.1903421e-01   2.0237886e+01
   5.4480667e-01   5.4066667e-03   5.6179428e+00   4.2190176e-01   4.2190176e-01   2.0113027e+01
   5.4944000e-01   4.6333333e-03   5.5522439e+00   4.2439058e-01   4.2439058e-01   1.9988839e+01
   5.5330333e-01   3.8633333e-03   5.4977588e+00   4.2648834e-01   4.2648834e-01   1.9843649e+01
   5.5832667e-01   5.0233333e-03   5.4273157e+00   4.2924719e-01   4.2924719e-01   1.9659392e+01
   5.6180000e-01   3.4733333e-03   5.3788742e+00   4.3117573e-01   4.3117573e-01   1.9501043e+01
   5.6759667e-01   5.7966667e-03   5.2985134e+00   4.3443317e-01   4.3443317e-01   1.9286791e+01
   5.7184333e-01   4.2466667e-03   5.2400246e+00   4.3685100e-01   4.3685100e-01   1.9212358e+01
   5.7609333e-01   4.2500000e-03   5.1818148e+00   4.3929783e-01   4.3929783e-01   1.9022914e+01
   5.8072667e-01   4.6333333e-03   5.1187253e+00   4.4199676e-01   4.4199676e-01   1.8909859e+01
   5.8497667e-01   4.2500000e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   1.8739571e+01
   5.8961000e-01   4.6333333e-03   4.9988464e+00   4.4726520e-01   4.4726520e-01   1.8646710e+01
   5.9386000e-01   4.2500000e-03   4.9419958e+00   4.4983041e-01   4.4983041e-01   1.8402697e+01
   5.9926667e-01   5.4066667e-03   4.8701428e+00   4.5313661e-01   4.5313661e-01   1.8231544e+01
   6.0390333e-01   4.6366667e-03   4.8089420e+00   4.5601091e-01   4.5601091e-01   1.8109972e+01
   6.0931000e-01   5.4066667e-03   4.7380664e+00   4.5940892e-01   4.5940892e-01   1.8005982e+01
   6.1356000e-01   4.2500000e-03   4.6827229e+00   4.6211575e-01   4.6211575e-01   1.7727453e+01
   6.1742000e-01   3.8600000e-03   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.7581189e+01
   6.2283000e-01   5.4100000e-03   4.5631368e+00   4.6813192e-01   4.6813192e-01   1.7446902e+01
   6.2707667e-01   4.2466667e-03   4.5088700e+00   4.7094061e-01   4.7094061e-01   1.7257619e+01
   6.3325667e-01   6.1800000e-03   4.4304777e+00   4.7508872e-01   4.7508872e-01   1.7162485e+01
   6.3789333e-01   4.6366667e-03   4.3721137e+00   4.7824923e-01   4.7824923e-01   1.7003051e+01
   6.4214000e-01   4.2466667e-03   4.3189984e+00   4.8118101e-01   4.8118101e-01   1.6806931e+01
   6.4600333e-01   3.8633333e-03   4.2709596e+00   4.8387955e-01   4.8387955e-01   1.6649473e+01
   6.5257000e-01   6.5666667e-03   4.1899224e+00   4.8853649e-01   4.8853649e-01   1.6555622e+01
   6.5720667e-01   4.6366667e-03   4.1331703e+00   4.9187908e-01   4.9187908e-01   1.6387443e+01
   6.6145333e-01   4.2466667e-03   4.0815313e+00   4.9498089e-01   4.9498089e-01   1.6181816e+01
   6.6647667e-01   5.0233333e-03   4.0208671e+00   4.9870088e-01   4.9870088e-01   1.6018073e+01
   6.7111000e-01   4.6333333e-03   3.9653155e+00   5.0218198e-01   5.0218198e-01   1.5842586e+01
   6.7690333e-01   5.7933333e-03   3.8963996e+00   5.0660358e-01   5.0660358e-01   1.5639511e+01
   6.8038000e-01   3.4766667e-03   3.8553323e+00   5.0929463e-01   5.0929463e-01   1.5510619e+01
   6.8656000e-01   6.1800000e-03   3.7828694e+00   5.1414939e-01   5.1414939e-01   1.5337539e+01
   6.9158000e-01   5.0200000e-03   3.7245140e+00   5.1816156e-01   5.1816156e-01   1.5106845e+01
   6.9505667e-01   3.4766667e-03   3.6843651e+00   5.2097714e-01   5.2097714e-01   1.4945063e+01
   7.0046667e-01   5.4100000e-03   3.6223225e+00   5.2541981e-01   5.2541981e-01   1.4826559e+01
   7.0510000e-01   4.6333333e-03   3.5696056e+00   5.2928536e-01   5.2928536e-01   1.4577736e+01
   7.0935000e-01   4.2500000e-03   3.5215900e+00   5.3288145e-01   5.3288145e-01   1.4399576e+01
   7.1398333e-01   4.6333333e-03   3.4696140e+00   5.3685798e-01   5.3685798e-01   1.4199840e+01
   7.1977667e-01   5.7933333e-03   3.4051690e+00   5.4191437e-01   5.4191437e-01   1.4023552e+01
   7.2518667e-01   5.4100000e-03   3.3455336e+00   5.4672294e-01   5.4672294e-01   1.3778293e+01
   7.3020667e-01   5.0200000e-03   3.2906686e+00   5.5126184e-01   5.5126184e-01   1.3548583e+01
   7.3445667e-01   4.2500000e-03   3.2445736e+00   5.5516386e-01   5.5516386e-01   1.3297951e+01
   7.4025000e-01   5.7933333e-03   3.1822635e+00   5.6057268e-01   5.6057268e-01   1.3165049e+01
   7.4295333e-01   2.7033333e-03   3.1533946e+00   5.6313282e-01   5.6313282e-01   1.2873723e+01
   7.4990667e-01   6.9533333e-03   3.0797442e+00   5.6982654e-01   5.6982654e-01   1.2671062e+01
   7.5376667e-01   3.8600000e-03   3.0392344e+00   5.7361157e-01   5.7361157e-01   1.2516491e+01
   7.5917667e-01   5.4100000e-03   2.9829090e+00   5.7900192e-01   5.7900192e-01   1.2182374e+01
   7.6265000e-01   3.4733333e-03   2.9470246e+00   5.8251635e-01   5.8251635e-01   1.2074515e+01
   7.6806000e-01   5.4100000e-03   2.8915642e+00   5.8807617e-01   5.8807617e-01   1.1730943e+01
   7.7230667e-01   4.2466667e-03   2.8483988e+00   5.9251535e-01   5.9251535e-01   1.1480459e+01
   7.8235000e-01   1.0043333e-02   2.7476046e+00   6.0328549e-01   6.0328549e-01   1.0935997e+01
   7.9200667e-01   9.6566667e-03   2.6524031e+00   6.1401677e-01   6.1401677e-01   1.0459837e+01
   8.0127667e-01   9.2700000e-03   2.5625927e+00   6.2468375e-01   6.2468375e-01   9.7642444e+00
   8.0938667e-01   8.1100000e-03   2.4852892e+00   6.3432457e-01   6.3432457e-01   9.2880341e+00
   8.1904333e-01   9.6566667e-03   2.3947872e+00   6.4619938e-01   6.4619938e-01   8.6887968e+00
   8.2599667e-01   6.9533333e-03   2.3306602e+00   6.5502899e-01   6.5502899e-01   8.0579701e+00
   8.3295000e-01   6.9533333e-03   2.2674035e+00   6.6410323e-01   6.6410323e-01   7.5477988e+00
   8.4028667e-01   7.3366667e-03   2.2016031e+00   6.7395436e-01   6.7395436e-01   6.9936918e+00
   8.4492333e-01   4.6366667e-03   2.1605178e+00   6.8033227e-01   6.8033227e-01   6.4229013e+00
   8.5187333e-01   6.9500000e-03   2.0996590e+00   6.9012160e-01   6.9012160e-01   5.7614871e+00
   8.5921333e-01   7.3400000e-03   2.0363290e+00   7.0077085e-01   7.0077085e-01   5.0849194e+00
   8.6500667e-01   5.7933333e-03   1.9870285e+00   7.0941105e-01   7.0941105e-01   4.5572069e+00
   8.7080000e-01   5.7933333e-03   1.9383322e+00   7.1826697e-01   7.1826697e-01   3.8668764e+00
   8.7852667e-01   7.7266667e-03   1.8743253e+00   7.3042818e-01   7.3042818e-01   3.0204958e+00
   8.9668000e-01   1.8153333e-02   1.7281732e+00   7.6068766e-01   7.6068766e-01   6.1329834e-01


==> graphs/section06/Hossain2012/Fig4_1_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00            0
   1.9333333e-04   1.9333333e-04   1.0011603e+00   9.9942034e-01   9.9942034e-01   7.7978173e-02          0.1222
   2.5100000e-03   2.3166667e-03   1.0151167e+00   9.9252628e-01   9.9252628e-01   9.5509712e-01          1.5573
   3.6700000e-03   1.1600000e-03   1.0221412e+00   9.8910990e-01   9.8910990e-01   1.6206467e+00          2.2432
   5.9866667e-03   2.3166667e-03   1.0362426e+00   9.8235687e-01   9.8235687e-01   2.6315376e+00          3.5659
   7.9166667e-03   1.9300000e-03   1.0480641e+00   9.7680098e-01   9.7680098e-01   3.2771770e+00          4.6135
   1.0236667e-02   2.3200000e-03   1.0623631e+00   9.7020500e-01   9.7020500e-01   4.1634310e+00          5.8156
   1.1393333e-02   1.1566667e-03   1.0695283e+00   9.6694966e-01   9.6694966e-01   4.8033128e+00          6.3888
   1.3713333e-02   2.3200000e-03   1.0839725e+00   9.6048562e-01   9.6048562e-01   5.6205313e+00          7.5008
   1.5643333e-02   1.9300000e-03   1.0960624e+00   9.5517370e-01   9.5517370e-01   6.3843906e+00          8.3816
   1.9120000e-02   3.4766667e-03   1.1180102e+00   9.4575168e-01   9.4575168e-01   7.2069021e+00          9.8870
   2.0276667e-02   1.1566667e-03   1.1253603e+00   9.4265811e-01   9.4265811e-01   7.7226888e+00         10.3570
   2.3753333e-02   3.4766667e-03   1.1475980e+00   9.3348020e-01   9.3348020e-01   8.5700484e+00         11.7160
   2.4913333e-02   1.1600000e-03   1.1550661e+00   9.3045760e-01   9.3045760e-01   9.2198764e+00         12.1420
   2.8003333e-02   3.0900000e-03   1.1750777e+00   9.2250071e-01   9.2250071e-01   9.9567347e+00         13.2340
   3.0320000e-02   2.3166667e-03   1.1901937e+00   9.1662389e-01   9.1662389e-01   1.0417797e+01         14.0010
   3.4183333e-02   3.8633333e-03   1.2156165e+00   9.0698835e-01   9.0698835e-01   1.1251825e+01         15.2050
   3.4956667e-02   7.7333333e-04   1.2207377e+00   9.0508386e-01   9.0508386e-01   1.1840216e+01         15.4300
   3.7660000e-02   2.7033333e-03   1.2387245e+00   8.9848874e-01   8.9848874e-01   1.2501752e+01         16.1930
   4.0750000e-02   3.0900000e-03   1.2594451e+00   8.9106705e-01   8.9106705e-01   1.3001025e+01         17.0110
   4.3453333e-02   2.7033333e-03   1.2777137e+00   8.8467391e-01   8.8467391e-01   1.3689975e+01         17.6780
   4.6543333e-02   3.0900000e-03   1.2987565e+00   8.7747778e-01   8.7747778e-01   1.4354571e+01         18.3930
   5.0020000e-02   3.4766667e-03   1.3226380e+00   8.6951985e-01   8.6951985e-01   1.4993305e+01         19.1370
   5.2336667e-02   2.3166667e-03   1.3386721e+00   8.6429676e-01   8.6429676e-01   1.5397706e+01         19.5970
   5.5426667e-02   3.0900000e-03   1.3602090e+00   8.5742703e-01   8.5742703e-01   1.6033543e+01         20.1750
   5.8130000e-02   2.7033333e-03   1.3791919e+00   8.5150589e-01   8.5150589e-01   1.6498608e+01         20.6440
   6.1993333e-02   3.8633333e-03   1.4065486e+00   8.4318454e-01   8.4318454e-01   1.6951382e+01         21.2670
   6.4696667e-02   2.7033333e-03   1.4258509e+00   8.3745781e-01   8.3745781e-01   1.7446172e+01         21.6660
   6.7786667e-02   3.0900000e-03   1.4480753e+00   8.3100652e-01   8.3100652e-01   1.7916916e+01         22.0920
   7.1650000e-02   3.8633333e-03   1.4761035e+00   8.2307914e-01   8.2307914e-01   1.8430964e+01         22.5810
   7.4740000e-02   3.0900000e-03   1.4987146e+00   8.1684665e-01   8.1684665e-01   1.8928787e+01         22.9380
   7.8603333e-02   3.8633333e-03   1.5272264e+00   8.0918588e-01   8.0918588e-01   1.9298436e+01         23.3480
   8.2850000e-02   4.2466667e-03   1.5588771e+00   8.0092908e-01   8.0092908e-01   1.9643106e+01         23.7550
   8.6713333e-02   3.8633333e-03   1.5879528e+00   7.9356262e-01   7.9356262e-01   2.0081578e+01         24.0880
   9.0190000e-02   3.4766667e-03   1.6143481e+00   7.8704833e-01   7.8704833e-01   2.0448932e+01         24.3610
   9.4823333e-02   4.6333333e-03   1.6498632e+00   7.7853122e-01   7.7853122e-01   2.0713602e+01         24.6900
   9.9846667e-02   5.0233333e-03   1.6888042e+00   7.6950305e-01   7.6950305e-01   2.1033750e+01         25.0060
   1.0255000e-01   2.7033333e-03   1.7099485e+00   7.6473062e-01   7.6473062e-01   2.1380645e+01         25.1590
   1.0834333e-01   5.7933333e-03   1.7557045e+00   7.5469989e-01   7.5469989e-01   2.1571285e+01         25.4570
   1.1220667e-01   3.8633333e-03   1.7865530e+00   7.4815580e-01   7.4815580e-01   2.1890141e+01         25.6320
   1.1606667e-01   3.8600000e-03   1.8176432e+00   7.4172971e-01   7.4172971e-01   2.2049325e+01         25.7910
   1.2031667e-01   4.2500000e-03   1.8521849e+00   7.3478085e-01   7.3478085e-01   2.2224990e+01         25.9490
   1.2456667e-01   4.2500000e-03   1.8870517e+00   7.2796098e-01   7.2796098e-01   2.2548810e+01         26.0930
   1.2920000e-01   4.6333333e-03   1.9254338e+00   7.2066878e-01   7.2066878e-01   2.2622802e+01         26.2330
   1.3538000e-01   6.1800000e-03   1.9772297e+00   7.1116674e-01   7.1116674e-01   2.2805411e+01         26.3990
   1.3963000e-01   4.2500000e-03   2.0132488e+00   7.0477627e-01   7.0477627e-01   2.2930460e+01         26.4990
   1.4465000e-01   5.0200000e-03   2.0562126e+00   6.9737439e-01   6.9737439e-01   2.3197462e+01         26.6060
   1.5044333e-01   5.7933333e-03   2.1063588e+00   6.8902317e-01   6.8902317e-01   2.3242199e+01         26.7160
   1.5623667e-01   5.7933333e-03   2.1571091e+00   6.8086961e-01   6.8086961e-01   2.3321350e+01         26.8110
   1.6048667e-01   4.2500000e-03   2.1947237e+00   6.7500979e-01   6.7500979e-01   2.3436610e+01         26.8750
   1.6628000e-01   5.7933333e-03   2.2465213e+00   6.6718262e-01   6.6718262e-01   2.3546609e+01         26.9510
   1.7207333e-01   5.7933333e-03   2.2989231e+00   6.5953490e-01   6.5953490e-01   2.3516838e+01         27.0190
   1.7632333e-01   4.2500000e-03   2.3377493e+00   6.5403507e-01   6.5403507e-01   2.3728981e+01         27.0630
   1.8134333e-01   5.0200000e-03   2.3840286e+00   6.4765581e-01   6.4765581e-01   2.3665991e+01         27.1110
   1.8752333e-01   6.1800000e-03   2.4416250e+00   6.3997133e-01   6.3997133e-01   2.3817941e+01         27.1610
   1.9293000e-01   5.4066667e-03   2.4925779e+00   6.3339646e-01   6.3339646e-01   2.3737926e+01         27.2000
   2.0027000e-01   7.3400000e-03   2.5625927e+00   6.2468375e-01   6.2468375e-01   2.3703875e+01         27.2430
   2.0413333e-01   3.8633333e-03   2.5998338e+00   6.2019350e-01   6.2019350e-01   2.3823803e+01         27.2630
   2.1031333e-01   6.1800000e-03   2.6599653e+00   6.1314334e-01   6.1314334e-01   2.3776227e+01         27.2900
   2.1572000e-01   5.4066667e-03   2.7131361e+00   6.0710556e-01   6.0710556e-01   2.3921052e+01         27.3100
   2.2228667e-01   6.5666667e-03   2.7784223e+00   5.9993041e-01   5.9993041e-01   2.3825576e+01         27.3280
   2.2692000e-01   4.6333333e-03   2.8249542e+00   5.9496894e-01   5.9496894e-01   2.3876104e+01         27.3380
   2.3233000e-01   5.4100000e-03   2.8797751e+00   5.8927866e-01   5.8927866e-01   2.3862309e+01         27.3460
   2.3889667e-01   6.5666667e-03   2.9470246e+00   5.8251635e-01   5.8251635e-01   2.3830919e+01         27.3510
   2.4353000e-01   4.6333333e-03   2.9949417e+00   5.7783762e-01   5.7783762e-01   2.3849901e+01         27.3520
   2.4971000e-01   6.1800000e-03   3.0594558e+00   5.7171279e-01   5.7171279e-01   2.3834992e+01         27.3490
   2.5589000e-01   6.1800000e-03   3.1246572e+00   5.6571645e-01   5.6571645e-01   2.3879287e+01         27.3420
   2.6091000e-01   5.0200000e-03   3.1781263e+00   5.6093744e-01   5.6093744e-01   2.3765068e+01         27.3330
   2.6747667e-01   6.5666667e-03   3.2487539e+00   5.5480657e-01   5.5480657e-01   2.3851634e+01         27.3180
   2.7211333e-01   4.6366667e-03   3.2990910e+00   5.5055771e-01   5.5055771e-01   2.3812172e+01         27.3050
   2.8022333e-01   8.1100000e-03   3.3880660e+00   5.4328044e-01   5.4328044e-01   2.3666980e+01         27.2770
   2.8408667e-01   3.8633333e-03   3.4308671e+00   5.3988101e-01   5.3988101e-01   2.3715461e+01         27.2620
   2.9181000e-01   7.7233333e-03   3.5172377e+00   5.3321105e-01   5.3321105e-01   2.3699792e+01         27.2270
   2.9606000e-01   4.2500000e-03   3.5652237e+00   5.2961052e-01   5.2961052e-01   2.3705049e+01         27.2050
   3.0262667e-01   6.5666667e-03   3.6400061e+00   5.2414198e-01   5.2414198e-01   2.3678428e+01         27.1690
   3.0803333e-01   5.4066667e-03   3.7021608e+00   5.1972351e-01   5.1972351e-01   2.3613949e+01         27.1370
   3.1576000e-01   7.7266667e-03   3.7918994e+00   5.1353683e-01   5.1353683e-01   2.3519833e+01         27.0860
   3.2039333e-01   4.6333333e-03   3.8462270e+00   5.0989710e-01   5.0989710e-01   2.3591868e+01         27.0530
   3.2618667e-01   5.7933333e-03   3.9146997e+00   5.0541808e-01   5.0541808e-01   2.3516093e+01         27.0100
   3.3121000e-01   5.0233333e-03   3.9745606e+00   5.0159759e-01   5.0159759e-01   2.3442665e+01         26.9710
   3.3739000e-01   6.1800000e-03   4.0488281e+00   4.9697590e-01   4.9697590e-01   2.3433457e+01         26.9200
   3.4318333e-01   5.7933333e-03   4.1190732e+00   4.9272006e-01   4.9272006e-01   2.3412234e+01         26.8700
   3.5013667e-01   6.9533333e-03   4.2041812e+00   4.8770734e-01   4.8770734e-01   2.3275491e+01         26.8080
   3.5477000e-01   4.6333333e-03   4.2613758e+00   4.8442337e-01   4.8442337e-01   2.3295145e+01         26.7650
   3.6211000e-01   7.3400000e-03   4.3527729e+00   4.7931056e-01   4.7931056e-01   2.3223795e+01         26.6930
   3.6790333e-01   5.7933333e-03   4.4255958e+00   4.7535069e-01   4.7535069e-01   2.3130850e+01         26.6350
   3.7562667e-01   7.7233333e-03   4.5236185e+00   4.7017227e-01   4.7017227e-01   2.3098952e+01         26.5550
   3.7949000e-01   3.8633333e-03   4.5730539e+00   4.6762405e-01   4.6762405e-01   2.3046758e+01         26.5140
   3.8683000e-01   7.3400000e-03   4.6677170e+00   4.6285796e-01   4.6285796e-01   2.2932251e+01         26.4350
   3.9185000e-01   5.0200000e-03   4.7330178e+00   4.5965388e-01   4.5965388e-01   2.2916964e+01         26.3790
   3.9919000e-01   7.3400000e-03   4.8293139e+00   4.5504808e-01   4.5504808e-01   2.2853015e+01         26.2970
   4.0459667e-01   5.4066667e-03   4.9008662e+00   4.5171403e-01   4.5171403e-01   2.2756043e+01         26.2350
   4.1077667e-01   6.1800000e-03   4.9832972e+00   4.4796244e-01   4.4796244e-01   2.2706858e+01         26.1630
   4.1657000e-01   5.7933333e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   2.2600824e+01         26.0950
   4.2429667e-01   7.7266667e-03   5.1660290e+00   4.3996850e-01   4.3996850e-01   2.2553401e+01         26.0030
   4.3047667e-01   6.1800000e-03   5.2506514e+00   4.3640871e-01   4.3640871e-01   2.2484431e+01         25.9290
   4.3820000e-01   7.7233333e-03   5.3573732e+00   4.3204009e-01   4.3204009e-01   2.2349218e+01         25.8350
   4.4476667e-01   6.5666667e-03   5.4489565e+00   4.2839395e-01   4.2839395e-01   2.2338860e+01         25.7550
   4.5094667e-01   6.1800000e-03   5.5358561e+00   4.2501828e-01   4.2501828e-01   2.2251279e+01         25.6800
   4.5712667e-01   6.1800000e-03   5.6234431e+00   4.2169538e-01   4.2169538e-01   2.2208925e+01         25.6050
   4.6330667e-01   6.1800000e-03   5.7117176e+00   4.1842405e-01   4.1842405e-01   2.2101911e+01         25.5290
   4.6871333e-01   5.4066667e-03   5.7895097e+00   4.1560341e-01   4.1560341e-01   2.2212340e+01         25.4630
   4.7528000e-01   6.5666667e-03   5.8846997e+00   4.1222834e-01   4.1222834e-01   2.2053433e+01         25.3830
   4.8030000e-01   5.0200000e-03   5.9579928e+00   4.0968495e-01   4.0968495e-01   2.2087836e+01         25.3230
   4.8648000e-01   6.1800000e-03   6.0488451e+00   4.0659662e-01   4.0659662e-01   2.2005904e+01         25.2480
   4.9150333e-01   5.0233333e-03   6.1231997e+00   4.0412041e-01   4.0412041e-01   2.2019026e+01         25.1880
   4.9613667e-01   4.6333333e-03   6.1921843e+00   4.0186304e-01   4.0186304e-01   2.2063285e+01         25.1320
   5.0077333e-01   4.6366667e-03   6.2616054e+00   3.9962914e-01   3.9962914e-01   2.2002981e+01         25.0770
   5.0309333e-01   2.3200000e-03   6.2268215e+00   4.0074378e-01   4.0074378e-01   2.1814207e+01         24.8650
   5.0772667e-01   4.6333333e-03   6.1576437e+00   4.0298856e-01   4.0298856e-01   2.1580078e+01         24.4610
   5.1081667e-01   3.0900000e-03   6.1117234e+00   4.0449965e-01   4.0449965e-01   2.1492644e+01         24.2110
   5.1468000e-01   3.8633333e-03   6.0545524e+00   4.0640494e-01   4.0640494e-01   2.1234536e+01         23.9130
   5.1892667e-01   4.2466667e-03   5.9920186e+00   4.0852010e-01   4.0852010e-01   2.1111297e+01         23.6030
   5.2433667e-01   5.4100000e-03   5.9128245e+00   4.1124678e-01   4.1124678e-01   2.0909966e+01         23.2300
   5.2781000e-01   3.4733333e-03   5.8622579e+00   4.1301663e-01   4.1301663e-01   2.0785103e+01         23.0060
   5.3283333e-01   5.0233333e-03   5.7895097e+00   4.1560341e-01   4.1560341e-01   2.0634252e+01         22.6940
   5.3553667e-01   2.7033333e-03   5.7505479e+00   4.1700896e-01   4.1700896e-01   2.0443739e+01         22.5350
   5.3940000e-01   3.8633333e-03   5.6950959e+00   4.1903421e-01   4.1903421e-01   2.0237886e+01         22.3130
   5.4480667e-01   5.4066667e-03   5.6179428e+00   4.2190176e-01   4.2190176e-01   2.0113027e+01         22.0140
   5.4944000e-01   4.6333333e-03   5.5522439e+00   4.2439058e-01   4.2439058e-01   1.9988839e+01         21.7710
   5.5330333e-01   3.8633333e-03   5.4977588e+00   4.2648834e-01   4.2648834e-01   1.9843649e+01         21.5750
   5.5832667e-01   5.0233333e-03   5.4273157e+00   4.2924719e-01   4.2924719e-01   1.9659392e+01         21.3290
   5.6180000e-01   3.4733333e-03   5.3788742e+00   4.3117573e-01   4.3117573e-01   1.9501043e+01         21.1640
   5.6759667e-01   5.7966667e-03   5.2985134e+00   4.3443317e-01   4.3443317e-01   1.9286791e+01         20.8970
   5.7184333e-01   4.2466667e-03   5.2400246e+00   4.3685100e-01   4.3685100e-01   1.9212358e+01         20.7080
   5.7609333e-01   4.2500000e-03   5.1818148e+00   4.3929783e-01   4.3929783e-01   1.9022914e+01         20.5250
   5.8072667e-01   4.6333333e-03   5.1187253e+00   4.4199676e-01   4.4199676e-01   1.8909859e+01         20.3300
   5.8497667e-01   4.2500000e-03   5.0611951e+00   4.4450174e-01   4.4450174e-01   1.8739571e+01         20.1550
   5.8961000e-01   4.6333333e-03   4.9988464e+00   4.4726520e-01   4.4726520e-01   1.8646710e+01         19.9690
   5.9386000e-01   4.2500000e-03   4.9419958e+00   4.4983041e-01   4.4983041e-01   1.8402697e+01         19.8020
   5.9926667e-01   5.4066667e-03   4.8701428e+00   4.5313661e-01   4.5313661e-01   1.8231544e+01         19.5930
   6.0390333e-01   4.6366667e-03   4.8089420e+00   4.5601091e-01   4.5601091e-01   1.8109972e+01         19.4170
   6.0931000e-01   5.4066667e-03   4.7380664e+00   4.5940892e-01   4.5940892e-01   1.8005982e+01         19.2160
   6.1356000e-01   4.2500000e-03   4.6827229e+00   4.6211575e-01   4.6211575e-01   1.7727453e+01         19.0610
   6.1742000e-01   3.8600000e-03   4.6327397e+00   4.6460198e-01   4.6460198e-01   1.7581189e+01         18.9220
   6.2283000e-01   5.4100000e-03   4.5631368e+00   4.6813192e-01   4.6813192e-01   1.7446902e+01         18.7280
   6.2707667e-01   4.2466667e-03   4.5088700e+00   4.7094061e-01   4.7094061e-01   1.7257619e+01         18.5780
   6.3325667e-01   6.1800000e-03   4.4304777e+00   4.7508872e-01   4.7508872e-01   1.7162485e+01         18.3610
   6.3789333e-01   4.6366667e-03   4.3721137e+00   4.7824923e-01   4.7824923e-01   1.7003051e+01         18.2000
   6.4214000e-01   4.2466667e-03   4.3189984e+00   4.8118101e-01   4.8118101e-01   1.6806931e+01         18.0520
   6.4600333e-01   3.8633333e-03   4.2709596e+00   4.8387955e-01   4.8387955e-01   1.6649473e+01         17.9190
   6.5257000e-01   6.5666667e-03   4.1899224e+00   4.8853649e-01   4.8853649e-01   1.6555622e+01         17.6910
   6.5720667e-01   4.6366667e-03   4.1331703e+00   4.9187908e-01   4.9187908e-01   1.6387443e+01         17.5300
   6.6145333e-01   4.2466667e-03   4.0815313e+00   4.9498089e-01   4.9498089e-01   1.6181816e+01         17.3830
   6.6647667e-01   5.0233333e-03   4.0208671e+00   4.9870088e-01   4.9870088e-01   1.6018073e+01         17.2080
   6.7111000e-01   4.6333333e-03   3.9653155e+00   5.0218198e-01   5.0218198e-01   1.5842586e+01         17.0450
   6.7690333e-01   5.7933333e-03   3.8963996e+00   5.0660358e-01   5.0660358e-01   1.5639511e+01         16.8400
   6.8038000e-01   3.4766667e-03   3.8553323e+00   5.0929463e-01   5.0929463e-01   1.5510619e+01         16.7160
   6.8656000e-01   6.1800000e-03   3.7828694e+00   5.1414939e-01   5.1414939e-01   1.5337539e+01         16.4920
   6.9158000e-01   5.0200000e-03   3.7245140e+00   5.1816156e-01   5.1816156e-01   1.5106845e+01         16.3080
   6.9505667e-01   3.4766667e-03   3.6843651e+00   5.2097714e-01   5.2097714e-01   1.4945063e+01         16.1800
   7.0046667e-01   5.4100000e-03   3.6223225e+00   5.2541981e-01   5.2541981e-01   1.4826559e+01         15.9760
   7.0510000e-01   4.6333333e-03   3.5696056e+00   5.2928536e-01   5.2928536e-01   1.4577736e+01         15.7980
   7.0935000e-01   4.2500000e-03   3.5215900e+00   5.3288145e-01   5.3288145e-01   1.4399576e+01         15.6330
   7.1398333e-01   4.6333333e-03   3.4696140e+00   5.3685798e-01   5.3685798e-01   1.4199840e+01         15.4500
   7.1977667e-01   5.7933333e-03   3.4051690e+00   5.4191437e-01   5.4191437e-01   1.4023552e+01         15.2140
   7.2518667e-01   5.4100000e-03   3.3455336e+00   5.4672294e-01   5.4672294e-01   1.3778293e+01         14.9890
   7.3020667e-01   5.0200000e-03   3.2906686e+00   5.5126184e-01   5.5126184e-01   1.3548583e+01         14.7750
   7.3445667e-01   4.2500000e-03   3.2445736e+00   5.5516386e-01   5.5516386e-01   1.3297951e+01         14.5900
   7.4025000e-01   5.7933333e-03   3.1822635e+00   5.6057268e-01   5.6057268e-01   1.3165049e+01         14.3310
   7.4295333e-01   2.7033333e-03   3.1533946e+00   5.6313282e-01   5.6313282e-01   1.2873723e+01         14.2070
   7.4990667e-01   6.9533333e-03   3.0797442e+00   5.6982654e-01   5.6982654e-01   1.2671062e+01         13.8790
   7.5376667e-01   3.8600000e-03   3.0392344e+00   5.7361157e-01   5.7361157e-01   1.2516491e+01         13.6910
   7.5917667e-01   5.4100000e-03   2.9829090e+00   5.7900192e-01   5.7900192e-01   1.2182374e+01         13.4210
   7.6265000e-01   3.4733333e-03   2.9470246e+00   5.8251635e-01   5.8251635e-01   1.2074515e+01         13.2430
   7.6806000e-01   5.4100000e-03   2.8915642e+00   5.8807617e-01   5.8807617e-01   1.1730943e+01         12.9560
   7.7230667e-01   4.2466667e-03   2.8483988e+00   5.9251535e-01   5.9251535e-01   1.1480459e+01         12.7250
   7.8235000e-01   1.0043333e-02   2.7476046e+00   6.0328549e-01   6.0328549e-01   1.0935997e+01         12.1440
   7.9200667e-01   9.6566667e-03   2.6524031e+00   6.1401677e-01   6.1401677e-01   1.0459837e+01         11.5460
   8.0127667e-01   9.2700000e-03   2.5625927e+00   6.2468375e-01   6.2468375e-01   9.7642444e+00         10.9310
   8.0938667e-01   8.1100000e-03   2.4852892e+00   6.3432457e-01   6.3432457e-01   9.2880341e+00         10.3560
   8.1904333e-01   9.6566667e-03   2.3947872e+00   6.4619938e-01   6.4619938e-01   8.6887968e+00          9.6181
   8.2599667e-01   6.9533333e-03   2.3306602e+00   6.5502899e-01   6.5502899e-01   8.0579701e+00          9.0510
   8.3295000e-01   6.9533333e-03   2.2674035e+00   6.6410323e-01   6.6410323e-01   7.5477988e+00          8.4486
   8.4028667e-01   7.3366667e-03   2.2016031e+00   6.7395436e-01   6.7395436e-01   6.9936918e+00          7.7707
   8.4492333e-01   4.6366667e-03   2.1605178e+00   6.8033227e-01   6.8033227e-01   6.4229013e+00          7.3198
   8.5187333e-01   6.9500000e-03   2.0996590e+00   6.9012160e-01   6.9012160e-01   5.7614871e+00          6.6041
   8.5921333e-01   7.3400000e-03   2.0363290e+00   7.0077085e-01   7.0077085e-01   5.0849194e+00          5.7943
   8.6500667e-01   5.7933333e-03   1.9870285e+00   7.0941105e-01   7.0941105e-01   4.5572069e+00          5.1143
   8.7080000e-01   5.7933333e-03   1.9383322e+00   7.1826697e-01   7.1826697e-01   3.8668764e+00          4.3935
   8.7852667e-01   7.7266667e-03   1.8743253e+00   7.3042818e-01   7.3042818e-01   3.0204958e+00          3.3607
   8.9668000e-01   1.8153333e-02   1.7281732e+00   7.6068766e-01   7.6068766e-01   6.1329834e-01          0.5352


==> graphs/section06/Hossain2012/Fig4_2_rate1.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   2.5200000e-03   2.5200000e-03   9.9697829e-01   1.0015143e+00   1.0015143e+00  -1.0200223e-01
   2.7856667e-02   2.5336667e-02   1.0275674e+00   9.8649489e-01   9.8649489e-01   1.1067190e+00
   3.5473333e-02   7.6166667e-03   1.0368534e+00   9.8206745e-01   9.8206745e-01   1.8364072e+00
   5.8290000e-02   2.2816667e-02   1.0649208e+00   9.6903920e-01   9.6903920e-01   3.1957168e+00
   7.3490000e-02   1.5200000e-02   1.0838267e+00   9.6055020e-01   9.6055020e-01   3.8860595e+00
   9.1240000e-02   1.7750000e-02   1.1061150e+00   9.5082341e-01   9.5082341e-01   5.0104686e+00
   1.0644000e-01   1.5200000e-02   1.1253815e+00   9.4264922e-01   9.4264922e-01   5.8005920e+00
   1.3177333e-01   2.5333333e-02   1.1578621e+00   9.2933348e-01   9.2933348e-01   6.8558976e+00
   1.4192333e-01   1.0150000e-02   1.1710053e+00   9.2410339e-01   9.2410339e-01   7.5714008e+00
   1.6219000e-01   2.0266667e-02   1.1974706e+00   9.1383454e-01   9.1383454e-01   8.5435214e+00
   1.7992333e-01   1.7733333e-02   1.2208703e+00   9.0503471e-01   9.0503471e-01   9.3226720e+00
   2.0777333e-01   2.7850000e-02   1.2580763e+00   8.9155166e-01   8.9155166e-01   1.0032185e+01
   2.2805667e-01   2.0283333e-02   1.2855251e+00   8.8198199e-01   8.8198199e-01   1.1063935e+01
   2.5339000e-01   2.5333333e-02   1.3202240e+00   8.7031444e-01   8.7031444e-01   1.1923395e+01
   2.6859000e-01   1.5200000e-02   1.3412651e+00   8.6346092e-01   8.6346092e-01   1.2357680e+01
   3.0655667e-01   3.7966667e-02   1.3945484e+00   8.4680458e-01   8.4680458e-01   1.3097611e+01
   3.2429000e-01   1.7733333e-02   1.4197914e+00   8.3924300e-01   8.3924300e-01   1.3722462e+01
   3.4962333e-01   2.5333333e-02   1.4562456e+00   8.2867205e-01   8.2867205e-01   1.4450880e+01
   3.7492333e-01   2.5300000e-02   1.4931129e+00   8.1837748e-01   8.1837748e-01   1.4827445e+01
   4.0277333e-01   2.7850000e-02   1.5342290e+00   8.0733708e-01   8.0733708e-01   1.5450575e+01
   4.3062333e-01   2.7850000e-02   1.5759036e+00   7.9659059e-01   7.9659059e-01   1.6002868e+01
   4.6100667e-01   3.0383333e-02   1.6220060e+00   7.8518821e-01   7.8518821e-01   1.6520910e+01
   4.8632333e-01   2.5316667e-02   1.6609281e+00   7.7593364e-01   7.7593364e-01   1.6958961e+01
   5.2174000e-01   3.5416667e-02   1.7161524e+00   7.6334712e-01   7.6334712e-01   1.7202333e+01
   5.4705667e-01   2.5316667e-02   1.7561815e+00   7.5459738e-01   7.5459738e-01   1.7569215e+01
   5.8502333e-01   3.7966667e-02   1.8170770e+00   7.4184527e-01   7.4184527e-01   1.7927507e+01
   6.0780667e-01   2.2783333e-02   1.8541180e+00   7.3439772e-01   7.3439772e-01   1.8296564e+01
   6.5332333e-01   4.5516667e-02   1.9292377e+00   7.1995795e-01   7.1995795e-01   1.8278653e+01
   6.8624000e-01   3.2916667e-02   1.9844920e+00   7.0986427e-01   7.0986427e-01   1.8746025e+01
   7.2670667e-01   4.0466667e-02   2.0534890e+00   6.9783671e-01   6.9783671e-01   1.8807327e+01
   7.5202333e-01   2.5316667e-02   2.0972543e+00   6.9051713e-01   6.9051713e-01   1.9032309e+01
   7.9502333e-01   4.3000000e-02   2.1726465e+00   6.7843065e-01   6.7843065e-01   1.9113630e+01
   8.2285667e-01   2.7833333e-02   2.2221567e+00   6.7083029e-01   6.7083029e-01   1.9218416e+01
   8.6839000e-01   4.5533333e-02   2.3043544e+00   6.5875719e-01   6.5875719e-01   1.9454154e+01
   8.9622333e-01   2.7833333e-02   2.3553348e+00   6.5158890e-01   6.5158890e-01   1.9685217e+01
   9.3922333e-01   4.3000000e-02   2.4351915e+00   6.4081614e-01   6.4081614e-01   1.9664020e+01
   9.7210667e-01   3.2883333e-02   2.4971585e+00   6.3281527e-01   6.3281527e-01   1.9719220e+01
   1.0125900e+00   4.0483333e-02   2.5745165e+00   6.2323546e-01   6.2323546e-01   1.9801500e+01
   1.0505400e+00   3.7950000e-02   2.6481053e+00   6.1451484e-01   6.1451484e-01   1.9816383e+01
   1.0910067e+00   4.0466667e-02   2.7277165e+00   6.0548081e-01   6.0548081e-01   1.9936182e+01
   1.1238900e+00   3.2883333e-02   2.7932771e+00   5.9833304e-01   5.9833304e-01   1.9822355e+01
   1.1542400e+00   3.0350000e-02   2.8544778e+00   5.9188409e-01   5.9188409e-01   1.9889969e+01
   1.1820733e+00   2.7833333e-02   2.9111867e+00   5.8609089e-01   5.8609089e-01   1.9973919e+01
   1.2326567e+00   5.0583333e-02   3.0156754e+00   5.7584779e-01   5.7584779e-01   1.9858975e+01
   1.2680733e+00   3.5416667e-02   3.0899312e+00   5.6888646e-01   5.6888646e-01   1.9889181e+01
   1.3034900e+00   3.5416667e-02   3.1650901e+00   5.6209143e-01   5.6209143e-01   1.9995166e+01
   1.3439567e+00   4.0466667e-02   3.2520712e+00   5.5452353e-01   5.5452353e-01   1.9913882e+01
   1.3844233e+00   4.0466667e-02   3.3402314e+00   5.4715670e-01   5.4715670e-01   1.9946379e+01
   1.4248900e+00   4.0466667e-02   3.4295706e+00   5.3998304e-01   5.3998304e-01   1.9867866e+01
   1.4653567e+00   4.0466667e-02   3.5200889e+00   5.3299506e-01   5.3299506e-01   1.9863926e+01
   1.5058233e+00   4.0466667e-02   3.6117862e+00   5.2618563e-01   5.2618563e-01   1.9788473e+01
   1.5462900e+00   4.0466667e-02   3.7046626e+00   5.1954799e-01   5.1954799e-01   1.9820964e+01
   1.5842233e+00   3.7933333e-02   3.7927952e+00   5.1347618e-01   5.1347618e-01   1.9763339e+01
   1.6348233e+00   5.0600000e-02   3.9119697e+00   5.0559440e-01   5.0559440e-01   1.9734361e+01
   1.6626400e+00   2.7816667e-02   3.9782696e+00   5.0136371e-01   5.0136371e-01   1.9739341e+01
   1.7056400e+00   4.3000000e-02   4.0818545e+00   4.9496129e-01   4.9496129e-01   1.9722327e+01
   1.7410567e+00   3.5416667e-02   4.1681714e+00   4.8980951e-01   4.8980951e-01   1.9716449e+01
   1.7840400e+00   4.2983333e-02   4.2741428e+00   4.8369933e-01   4.8369933e-01   1.9700155e+01
   1.8219733e+00   3.7933333e-02   4.3687688e+00   4.7843227e-01   4.7843227e-01   1.9615293e+01
   1.8725567e+00   5.0583333e-02   4.4965627e+00   4.7158467e-01   4.7158467e-01   1.9494225e+01
   1.9130233e+00   4.0466667e-02   4.6001241e+00   4.6624611e-01   4.6624611e-01   1.9431553e+01
   1.9459067e+00   3.2883333e-02   4.6851468e+00   4.6199619e-01   4.6199619e-01   1.9442509e+01
   1.9863567e+00   4.0450000e-02   4.7908017e+00   4.5687343e-01   4.5687343e-01   1.9288557e+01
   2.0344233e+00   4.8066667e-02   4.9178828e+00   4.5093185e-01   4.5093185e-01   1.9313096e+01
   2.0824567e+00   4.8033333e-02   5.0465376e+00   4.4514679e-01   4.4514679e-01   1.9155512e+01
   2.1254567e+00   4.3000000e-02   5.1631201e+00   4.4009242e-01   4.4009242e-01   1.9147013e+01
   2.1507567e+00   2.5300000e-02   5.2323360e+00   4.3717185e-01   4.3717185e-01   1.9079098e+01
   2.2038567e+00   5.3100000e-02   5.3791061e+00   4.3116643e-01   4.3116643e-01   1.8933639e+01
   2.2392567e+00   3.5400000e-02   5.4780807e+00   4.2725366e-01   4.2725366e-01   1.8935754e+01
   2.2771900e+00   3.7933333e-02   5.5851396e+00   4.2313893e-01   4.2313893e-01   1.8896792e+01
   2.3201900e+00   4.3000000e-02   5.7077510e+00   4.1856941e-01   4.1856941e-01   1.8834577e+01
   2.3682233e+00   4.8033333e-02   5.8462888e+00   4.1358032e-01   4.1358032e-01   1.8665707e+01
   2.4036567e+00   3.5433333e-02   5.9495503e+00   4.0997552e-01   4.0997552e-01   1.8753592e+01
   2.4668733e+00   6.3216667e-02   6.1360244e+00   4.0369787e-01   4.0369787e-01   1.8602963e+01
   2.4896233e+00   2.2750000e-02   6.2038356e+00   4.0148550e-01   4.0148550e-01   1.8582676e+01
   2.5275567e+00   3.7933333e-02   6.3177325e+00   3.9785002e-01   3.9785002e-01   1.8522186e+01
   2.5604400e+00   3.2883333e-02   6.4173049e+00   3.9475139e-01   3.9475139e-01   1.8484944e+01
   2.6135400e+00   5.3100000e-02   6.5797380e+00   3.8984835e-01   3.8984835e-01   1.8413863e+01
   2.6565400e+00   4.3000000e-02   6.7127628e+00   3.8596627e-01   3.8596627e-01   1.8308773e+01
   2.6944733e+00   3.7933333e-02   6.8312186e+00   3.8260524e-01   3.8260524e-01   1.8252986e+01
   2.7349400e+00   4.0466667e-02   6.9587274e+00   3.7908368e-01   3.7908368e-01   1.8265048e+01
   2.7804567e+00   4.5516667e-02   7.1035576e+00   3.7519932e-01   3.7519932e-01   1.8230485e+01
   2.8108067e+00   3.0350000e-02   7.2009576e+00   3.7265322e-01   3.7265322e-01   1.8182496e+01
   2.8588567e+00   4.8050000e-02   7.3565170e+00   3.6869214e-01   3.6869214e-01   1.8139174e+01
   2.8892067e+00   3.0350000e-02   7.4556303e+00   3.6623329e-01   3.6623329e-01   1.8117524e+01
   2.9372567e+00   4.8050000e-02   7.6139020e+00   3.6240682e-01   3.6240682e-01   1.8050940e+01
   2.9802400e+00   4.2983333e-02   7.7568934e+00   3.5905096e-01   3.5905096e-01   1.7981021e+01
   3.0257733e+00   4.5533333e-02   7.9098188e+00   3.5556314e-01   3.5556314e-01   1.8023567e+01
   3.0687733e+00   4.3000000e-02   8.0556063e+00   3.5233102e-01   3.5233102e-01   1.7955141e+01
   3.0965900e+00   2.7816667e-02   8.1506253e+00   3.5027129e-01   3.5027129e-01   1.7969022e+01
   3.1421067e+00   4.5516667e-02   8.3073074e+00   3.4695237e-01   3.4695237e-01   1.7892681e+01
   3.1800400e+00   3.7933333e-02   8.4390250e+00   3.4423408e-01   3.4423408e-01   1.7869157e+01
   3.2306233e+00   5.0583333e-02   8.6162796e+00   3.4067488e-01   3.4067488e-01   1.7753420e+01
   3.2584400e+00   2.7816667e-02   8.7145402e+00   3.3874880e-01   3.3874880e-01   1.7837089e+01
   3.3014233e+00   4.2983333e-02   8.8674715e+00   3.3581501e-01   3.3581501e-01   1.7705040e+01
   3.3140733e+00   1.2650000e-02   8.8223257e+00   3.3667313e-01   3.3667313e-01   1.7567166e+01
   3.3469733e+00   3.2900000e-02   8.7054503e+00   3.3892561e-01   3.3892561e-01   1.7408371e+01
   3.3798733e+00   3.2900000e-02   8.5893542e+00   3.4120842e-01   3.4120842e-01   1.7270640e+01
   3.4178400e+00   3.7966667e-02   8.4563477e+00   3.4388132e-01   3.4388132e-01   1.7125599e+01
   3.4532567e+00   3.5416667e-02   8.3332101e+00   3.4641272e-01   3.4641272e-01   1.7063529e+01
   3.4810900e+00   2.7833333e-02   8.2370722e+00   3.4842841e-01   3.4842841e-01   1.6902402e+01
   3.5215733e+00   4.0483333e-02   8.0982361e+00   3.5140245e-01   3.5140245e-01   1.6760245e+01
   3.5468733e+00   2.5300000e-02   8.0120699e+00   3.5328698e-01   3.5328698e-01   1.6658117e+01
   3.5823067e+00   3.5433333e-02   7.8921665e+00   3.5596056e-01   3.5596056e-01   1.6542413e+01
   3.6303567e+00   4.8050000e-02   7.7310134e+00   3.5965143e-01   3.5965143e-01   1.6494298e+01
   3.6556733e+00   2.5316667e-02   7.6467735e+00   3.6162703e-01   3.6162703e-01   1.6314550e+01
   3.6885733e+00   3.2900000e-02   7.5379899e+00   3.6422707e-01   3.6422707e-01   1.6209234e+01
   3.7214567e+00   3.2883333e-02   7.4300402e+00   3.6686343e-01   3.6686343e-01   1.6102296e+01
   3.7619400e+00   4.0483333e-02   7.2982103e+00   3.7016198e-01   3.7016198e-01   1.5995736e+01
   3.7948400e+00   3.2900000e-02   7.1919440e+00   3.7288666e-01   3.7288666e-01   1.5809462e+01
   3.8277233e+00   3.2883333e-02   7.0865102e+00   3.7565034e-01   3.7565034e-01   1.5697000e+01
   3.8681900e+00   4.0466667e-02   6.9578306e+00   3.7910811e-01   3.7910811e-01   1.5687228e+01
   3.9112067e+00   4.3016667e-02   6.8223350e+00   3.8285426e-01   3.8285426e-01   1.5608355e+01
   3.9491567e+00   3.7950000e-02   6.7039049e+00   3.8622117e-01   3.8622117e-01   1.5404509e+01
   3.9744567e+00   2.5300000e-02   6.6255275e+00   3.8849888e-01   3.8849888e-01   1.5389956e+01
   4.0199900e+00   4.5533333e-02   6.4856300e+00   3.9266656e-01   3.9266656e-01   1.5261732e+01
   4.0452900e+00   2.5300000e-02   6.4085429e+00   3.9502115e-01   3.9502115e-01   1.5138593e+01
   4.0781900e+00   3.2900000e-02   6.3089885e+00   3.9812562e-01   3.9812562e-01   1.4960048e+01
   4.1161400e+00   3.7950000e-02   6.1951210e+00   4.0176778e-01   4.0176778e-01   1.4851386e+01
   4.1540900e+00   3.7950000e-02   6.0822904e+00   4.0547719e-01   4.0547719e-01   1.4740718e+01
   4.2046733e+00   5.0583333e-02   5.9335114e+00   4.1052925e-01   4.1052925e-01   1.4645754e+01
   4.2299733e+00   2.5300000e-02   5.8597885e+00   4.1310365e-01   4.1310365e-01   1.4541207e+01
   4.2679233e+00   3.7950000e-02   5.7500683e+00   4.1702635e-01   4.1702635e-01   1.4424441e+01
   4.3008067e+00   3.2883333e-02   5.6558352e+00   4.2048608e-01   4.2048608e-01   1.4344294e+01
   4.3438233e+00   4.3016667e-02   5.5337387e+00   4.2509958e-01   4.2509958e-01   1.4213077e+01
   4.3969567e+00   5.3133333e-02   5.3847667e+00   4.3093975e-01   4.3093975e-01   1.4027908e+01
   4.4222567e+00   2.5300000e-02   5.3145464e+00   4.3377738e-01   4.3377738e-01   1.3914060e+01
   4.4677900e+00   4.5533333e-02   5.1893296e+00   4.3897964e-01   4.3897964e-01   1.3782907e+01
   4.5006733e+00   3.2883333e-02   5.0998286e+00   4.4281489e-01   4.4281489e-01   1.3723055e+01
   4.5335567e+00   3.2883333e-02   5.0111061e+00   4.4671774e-01   4.4671774e-01   1.3510174e+01
   4.5613900e+00   2.7833333e-02   4.9366174e+00   4.5007539e-01   4.5007539e-01   1.3459009e+01
   4.5968067e+00   3.5416667e-02   4.8426404e+00   4.5442152e-01   4.5442152e-01   1.3403981e+01
   4.6372733e+00   4.0466667e-02   4.7363687e+00   4.5949125e-01   4.5949125e-01   1.3241527e+01
   4.6752233e+00   3.7950000e-02   4.6377776e+00   4.6434956e-01   4.6434956e-01   1.3034571e+01
   4.7157067e+00   4.0483333e-02   4.5337481e+00   4.6964673e-01   4.6964673e-01   1.2928294e+01
   4.7410067e+00   2.5300000e-02   4.4693342e+00   4.7301900e-01   4.7301900e-01   1.2731874e+01
   4.7840067e+00   4.3000000e-02   4.3609134e+00   4.7886299e-01   4.7886299e-01   1.2694323e+01
   4.8270233e+00   4.3016667e-02   4.2537825e+00   4.8485554e-01   4.8485554e-01   1.2392083e+01
   4.8675067e+00   4.0483333e-02   4.1541777e+00   4.9063380e-01   4.9063380e-01   1.2239989e+01
   4.8877400e+00   2.0233333e-02   4.1048381e+00   4.9357367e-01   4.9357367e-01   1.2078587e+01
   4.9256900e+00   3.7950000e-02   4.0130907e+00   4.9918383e-01   4.9918383e-01   1.1944770e+01
   4.9585900e+00   3.2900000e-02   3.9343913e+00   5.0415169e-01   5.0415169e-01   1.1686892e+01
   4.9813567e+00   2.2766667e-02   3.8803878e+00   5.0764771e-01   5.0764771e-01   1.1561118e+01
   5.0041233e+00   2.2766667e-02   3.8267576e+00   5.1119256e-01   5.1119256e-01   1.1503059e+01
   5.0319400e+00   2.7816667e-02   3.7617378e+00   5.1559149e-01   5.1559149e-01   1.1462217e+01
   5.0572567e+00   2.5316667e-02   3.7030459e+00   5.1966139e-01   5.1966139e-01   1.1199586e+01
   5.0724233e+00   1.5166667e-02   3.6681060e+00   5.2213050e-01   5.2213050e-01   1.1181999e+01
   5.0901400e+00   1.7716667e-02   3.6275012e+00   5.2504463e-01   5.2504463e-01   1.0994645e+01
   5.1179733e+00   2.7833333e-02   3.5641664e+00   5.2968907e-01   5.2968907e-01   1.0876159e+01
   5.1559233e+00   3.7950000e-02   3.4787099e+00   5.3615566e-01   5.3615566e-01   1.0681293e+01
   5.1888067e+00   3.2883333e-02   3.4055012e+00   5.4188794e-01   5.4188794e-01   1.0427441e+01
   5.2242400e+00   3.5433333e-02   3.3274867e+00   5.4820354e-01   5.4820354e-01   1.0213909e+01
   5.2470067e+00   2.2766667e-02   3.2778378e+00   5.5233971e-01   5.5233971e-01   9.9907759e+00
   5.2723233e+00   2.5316667e-02   3.2230662e+00   5.5701307e-01   5.5701307e-01   9.7346947e+00
   5.3077400e+00   3.5416667e-02   3.1472179e+00   5.6368515e-01   5.6368515e-01   9.4684449e+00
   5.3355567e+00   2.7816667e-02   3.0882790e+00   5.6903861e-01   5.6903861e-01   9.3652943e+00
   5.3608733e+00   2.5316667e-02   3.0351215e+00   5.7400009e-01   5.7400009e-01   9.0178858e+00
   5.3962900e+00   3.5416667e-02   2.9615312e+00   5.8108791e-01   5.8108791e-01   8.8136509e+00
   5.4216067e+00   2.5316667e-02   2.9094807e+00   5.8626269e-01   5.8626269e-01   8.4937739e+00
   5.4519733e+00   3.0366667e-02   2.8476562e+00   5.9259259e-01   5.9259259e-01   8.1828741e+00
   5.4823233e+00   3.0350000e-02   2.7865291e+00   5.9905708e-01   5.9905708e-01   7.9874677e+00
   5.5025733e+00   2.0250000e-02   2.7461130e+00   6.0344932e-01   6.0344932e-01   7.7179961e+00
   5.5228233e+00   2.0250000e-02   2.7059921e+00   6.0790643e-01   6.0790643e-01   7.4445437e+00
   5.5405400e+00   1.7716667e-02   2.6711326e+00   6.1186030e-01   6.1186030e-01   7.2435082e+00
   5.5582567e+00   1.7716667e-02   2.6364991e+00   6.1586594e-01   6.1586594e-01   6.9980231e+00
   5.5886233e+00   3.0366667e-02   2.5776624e+00   6.2285504e-01   6.2285504e-01   6.6543341e+00
   5.6215067e+00   3.2883333e-02   2.5146982e+00   6.3060450e-01   6.3060450e-01   6.4374630e+00
   5.6442900e+00   2.2783333e-02   2.4715299e+00   6.3608781e-01   6.3608781e-01   6.1476932e+00
   5.6746400e+00   3.0350000e-02   2.4146052e+00   6.4354206e-01   6.4354206e-01   5.7825471e+00
   5.7024900e+00   2.7850000e-02   2.3629531e+00   6.5053767e-01   6.5053767e-01   5.3591618e+00
   5.7176733e+00   1.5183333e-02   2.3350285e+00   6.5441600e-01   6.5441600e-01   5.2133396e+00
   5.7353900e+00   1.7716667e-02   2.3026545e+00   6.5900030e-01   6.5900030e-01   4.8467495e+00
   5.7606900e+00   2.5300000e-02   2.2568152e+00   6.6565930e-01   6.6565930e-01   4.5792567e+00
   5.7784233e+00   1.7733333e-02   2.2249601e+00   6.7040754e-01   6.7040754e-01   4.1562251e+00
   5.8037233e+00   2.5300000e-02   2.1799046e+00   6.7730028e-01   6.7730028e-01   3.7387314e+00
   5.8290400e+00   2.5316667e-02   2.1352808e+00   6.8434091e-01   6.8434091e-01   3.3125864e+00
   5.8518233e+00   2.2783333e-02   2.0955168e+00   6.9080334e-01   6.9080334e-01   2.8744120e+00
   5.8948400e+00   4.3016667e-02   2.0214584e+00   7.0334370e-01   7.0334370e-01   2.2098215e+00
   5.9277400e+00   3.2900000e-02   1.9657162e+00   7.1324641e-01   7.1324641e-01   1.6108884e+00
   5.9480067e+00   2.0266667e-02   1.9317664e+00   7.1948657e-01   7.1948657e-01   1.1359758e+00
   5.9707900e+00   2.2783333e-02   1.8939540e+00   7.2663329e-01   7.2663329e-01   6.0402555e-01


==> graphs/section06/Hossain2012/Fig4_2_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00          0
   2.5200000e-03   2.5200000e-03   9.9697829e-01   1.0015143e+00   1.0015143e+00  -1.0200223e-01       -0.3203
   2.7856667e-02   2.5336667e-02   1.0275674e+00   9.8649489e-01   9.8649489e-01   1.1067190e+00        2.8631
   3.5473333e-02   7.6166667e-03   1.0368534e+00   9.8206745e-01   9.8206745e-01   1.8364072e+00        3.5608
   5.8290000e-02   2.2816667e-02   1.0649208e+00   9.6903920e-01   9.6903920e-01   3.1957168e+00        5.4480
   7.3490000e-02   1.5200000e-02   1.0838267e+00   9.6055020e-01   9.6055020e-01   3.8860595e+00        6.4489
   9.1240000e-02   1.7750000e-02   1.1061150e+00   9.5082341e-01   9.5082341e-01   5.0104686e+00        7.4711
   1.0644000e-01   1.5200000e-02   1.1253815e+00   9.4264922e-01   9.4264922e-01   5.8005920e+00        8.2384
   1.3177333e-01   2.5333333e-02   1.1578621e+00   9.2933348e-01   9.2933348e-01   6.8558976e+00        9.3741
   1.4192333e-01   1.0150000e-02   1.1710053e+00   9.2410339e-01   9.2410339e-01   7.5714008e+00        9.7756
   1.6219000e-01   2.0266667e-02   1.1974706e+00   9.1383454e-01   9.1383454e-01   8.5435214e+00       10.5240
   1.7992333e-01   1.7733333e-02   1.2208703e+00   9.0503471e-01   9.0503471e-01   9.3226720e+00       11.1220
   2.0777333e-01   2.7850000e-02   1.2580763e+00   8.9155166e-01   8.9155166e-01   1.0032185e+01       11.9780
   2.2805667e-01   2.0283333e-02   1.2855251e+00   8.8198199e-01   8.8198199e-01   1.1063935e+01       12.5460
   2.5339000e-01   2.5333333e-02   1.3202240e+00   8.7031444e-01   8.7031444e-01   1.1923395e+01       13.1980
   2.6859000e-01   1.5200000e-02   1.3412651e+00   8.6346092e-01   8.6346092e-01   1.2357680e+01       13.5650
   3.0655667e-01   3.7966667e-02   1.3945484e+00   8.4680458e-01   8.4680458e-01   1.3097611e+01       14.3980
   3.2429000e-01   1.7733333e-02   1.4197914e+00   8.3924300e-01   8.3924300e-01   1.3722462e+01       14.7580
   3.4962333e-01   2.5333333e-02   1.4562456e+00   8.2867205e-01   8.2867205e-01   1.4450880e+01       15.2350
   3.7492333e-01   2.5300000e-02   1.4931129e+00   8.1837748e-01   8.1837748e-01   1.4827445e+01       15.6750
   4.0277333e-01   2.7850000e-02   1.5342290e+00   8.0733708e-01   8.0733708e-01   1.5450575e+01       16.1190
   4.3062333e-01   2.7850000e-02   1.5759036e+00   7.9659059e-01   7.9659059e-01   1.6002868e+01       16.5270
   4.6100667e-01   3.0383333e-02   1.6220060e+00   7.8518821e-01   7.8518821e-01   1.6520910e+01       16.9320
   4.8632333e-01   2.5316667e-02   1.6609281e+00   7.7593364e-01   7.7593364e-01   1.6958961e+01       17.2420
   5.2174000e-01   3.5416667e-02   1.7161524e+00   7.6334712e-01   7.6334712e-01   1.7202333e+01       17.6330
   5.4705667e-01   2.5316667e-02   1.7561815e+00   7.5459738e-01   7.5459738e-01   1.7569215e+01       17.8870
   5.8502333e-01   3.7966667e-02   1.8170770e+00   7.4184527e-01   7.4184527e-01   1.7927507e+01       18.2290
   6.0780667e-01   2.2783333e-02   1.8541180e+00   7.3439772e-01   7.3439772e-01   1.8296564e+01       18.4150
   6.5332333e-01   4.5516667e-02   1.9292377e+00   7.1995795e-01   7.1995795e-01   1.8278653e+01       18.7420
   6.8624000e-01   3.2916667e-02   1.9844920e+00   7.0986427e-01   7.0986427e-01   1.8746025e+01       18.9510
   7.2670667e-01   4.0466667e-02   2.0534890e+00   6.9783671e-01   6.9783671e-01   1.8807327e+01       19.1730
   7.5202333e-01   2.5316667e-02   2.0972543e+00   6.9051713e-01   6.9051713e-01   1.9032309e+01       19.2970
   7.9502333e-01   4.3000000e-02   2.1726465e+00   6.7843065e-01   6.7843065e-01   1.9113630e+01       19.4770
   8.2285667e-01   2.7833333e-02   2.2221567e+00   6.7083029e-01   6.7083029e-01   1.9218416e+01       19.5800
   8.6839000e-01   4.5533333e-02   2.3043544e+00   6.5875719e-01   6.5875719e-01   1.9454154e+01       19.7200
   8.9622333e-01   2.7833333e-02   2.3553348e+00   6.5158890e-01   6.5158890e-01   1.9685217e+01       19.7940
   9.3922333e-01   4.3000000e-02   2.4351915e+00   6.4081614e-01   6.4081614e-01   1.9664020e+01       19.8880
   9.7210667e-01   3.2883333e-02   2.4971585e+00   6.3281527e-01   6.3281527e-01   1.9719220e+01       19.9470
   1.0125900e+00   4.0483333e-02   2.5745165e+00   6.2323546e-01   6.2323546e-01   1.9801500e+01       20.0050
   1.0505400e+00   3.7950000e-02   2.6481053e+00   6.1451484e-01   6.1451484e-01   1.9816383e+01       20.0470
   1.0910067e+00   4.0466667e-02   2.7277165e+00   6.0548081e-01   6.0548081e-01   1.9936182e+01       20.0790
   1.1238900e+00   3.2883333e-02   2.7932771e+00   5.9833304e-01   5.9833304e-01   1.9822355e+01       20.0970
   1.1542400e+00   3.0350000e-02   2.8544778e+00   5.9188409e-01   5.9188409e-01   1.9889969e+01       20.1080
   1.1820733e+00   2.7833333e-02   2.9111867e+00   5.8609089e-01   5.8609089e-01   1.9973919e+01       20.1130
   1.2326567e+00   5.0583333e-02   3.0156754e+00   5.7584779e-01   5.7584779e-01   1.9858975e+01       20.1110
   1.2680733e+00   3.5416667e-02   3.0899312e+00   5.6888646e-01   5.6888646e-01   1.9889181e+01       20.1050
   1.3034900e+00   3.5416667e-02   3.1650901e+00   5.6209143e-01   5.6209143e-01   1.9995166e+01       20.0940
   1.3439567e+00   4.0466667e-02   3.2520712e+00   5.5452353e-01   5.5452353e-01   1.9913882e+01       20.0750
   1.3844233e+00   4.0466667e-02   3.3402314e+00   5.4715670e-01   5.4715670e-01   1.9946379e+01       20.0520
   1.4248900e+00   4.0466667e-02   3.4295706e+00   5.3998304e-01   5.3998304e-01   1.9867866e+01       20.0250
   1.4653567e+00   4.0466667e-02   3.5200889e+00   5.3299506e-01   5.3299506e-01   1.9863926e+01       19.9940
   1.5058233e+00   4.0466667e-02   3.6117862e+00   5.2618563e-01   5.2618563e-01   1.9788473e+01       19.9600
   1.5462900e+00   4.0466667e-02   3.7046626e+00   5.1954799e-01   5.1954799e-01   1.9820964e+01       19.9230
   1.5842233e+00   3.7933333e-02   3.7927952e+00   5.1347618e-01   5.1347618e-01   1.9763339e+01       19.8870
   1.6348233e+00   5.0600000e-02   3.9119697e+00   5.0559440e-01   5.0559440e-01   1.9734361e+01       19.8350
   1.6626400e+00   2.7816667e-02   3.9782696e+00   5.0136371e-01   5.0136371e-01   1.9739341e+01       19.8060
   1.7056400e+00   4.3000000e-02   4.0818545e+00   4.9496129e-01   4.9496129e-01   1.9722327e+01       19.7600
   1.7410567e+00   3.5416667e-02   4.1681714e+00   4.8980951e-01   4.8980951e-01   1.9716449e+01       19.7210
   1.7840400e+00   4.2983333e-02   4.2741428e+00   4.8369933e-01   4.8369933e-01   1.9700155e+01       19.6720
   1.8219733e+00   3.7933333e-02   4.3687688e+00   4.7843227e-01   4.7843227e-01   1.9615293e+01       19.6290
   1.8725567e+00   5.0583333e-02   4.4965627e+00   4.7158467e-01   4.7158467e-01   1.9494225e+01       19.5690
   1.9130233e+00   4.0466667e-02   4.6001241e+00   4.6624611e-01   4.6624611e-01   1.9431553e+01       19.5220
   1.9459067e+00   3.2883333e-02   4.6851468e+00   4.6199619e-01   4.6199619e-01   1.9442509e+01       19.4840
   1.9863567e+00   4.0450000e-02   4.7908017e+00   4.5687343e-01   4.5687343e-01   1.9288557e+01       19.4360
   2.0344233e+00   4.8066667e-02   4.9178828e+00   4.5093185e-01   4.5093185e-01   1.9313096e+01       19.3790
   2.0824567e+00   4.8033333e-02   5.0465376e+00   4.4514679e-01   4.4514679e-01   1.9155512e+01       19.3220
   2.1254567e+00   4.3000000e-02   5.1631201e+00   4.4009242e-01   4.4009242e-01   1.9147013e+01       19.2710
   2.1507567e+00   2.5300000e-02   5.2323360e+00   4.3717185e-01   4.3717185e-01   1.9079098e+01       19.2420
   2.2038567e+00   5.3100000e-02   5.3791061e+00   4.3116643e-01   4.3116643e-01   1.8933639e+01       19.1790
   2.2392567e+00   3.5400000e-02   5.4780807e+00   4.2725366e-01   4.2725366e-01   1.8935754e+01       19.1390
   2.2771900e+00   3.7933333e-02   5.5851396e+00   4.2313893e-01   4.2313893e-01   1.8896792e+01       19.0950
   2.3201900e+00   4.3000000e-02   5.7077510e+00   4.1856941e-01   4.1856941e-01   1.8834577e+01       19.0450
   2.3682233e+00   4.8033333e-02   5.8462888e+00   4.1358032e-01   4.1358032e-01   1.8665707e+01       18.9910
   2.4036567e+00   3.5433333e-02   5.9495503e+00   4.0997552e-01   4.0997552e-01   1.8753592e+01       18.9510
   2.4668733e+00   6.3216667e-02   6.1360244e+00   4.0369787e-01   4.0369787e-01   1.8602963e+01       18.8800
   2.4896233e+00   2.2750000e-02   6.2038356e+00   4.0148550e-01   4.0148550e-01   1.8582676e+01       18.8560
   2.5275567e+00   3.7933333e-02   6.3177325e+00   3.9785002e-01   3.9785002e-01   1.8522186e+01       18.8140
   2.5604400e+00   3.2883333e-02   6.4173049e+00   3.9475139e-01   3.9475139e-01   1.8484944e+01       18.7790
   2.6135400e+00   5.3100000e-02   6.5797380e+00   3.8984835e-01   3.8984835e-01   1.8413863e+01       18.7220
   2.6565400e+00   4.3000000e-02   6.7127628e+00   3.8596627e-01   3.8596627e-01   1.8308773e+01       18.6780
   2.6944733e+00   3.7933333e-02   6.8312186e+00   3.8260524e-01   3.8260524e-01   1.8252986e+01       18.6390
   2.7349400e+00   4.0466667e-02   6.9587274e+00   3.7908368e-01   3.7908368e-01   1.8265048e+01       18.5970
   2.7804567e+00   4.5516667e-02   7.1035576e+00   3.7519932e-01   3.7519932e-01   1.8230485e+01       18.5520
   2.8108067e+00   3.0350000e-02   7.2009576e+00   3.7265322e-01   3.7265322e-01   1.8182496e+01       18.5220
   2.8588567e+00   4.8050000e-02   7.3565170e+00   3.6869214e-01   3.6869214e-01   1.8139174e+01       18.4750
   2.8892067e+00   3.0350000e-02   7.4556303e+00   3.6623329e-01   3.6623329e-01   1.8117524e+01       18.4460
   2.9372567e+00   4.8050000e-02   7.6139020e+00   3.6240682e-01   3.6240682e-01   1.8050940e+01       18.4010
   2.9802400e+00   4.2983333e-02   7.7568934e+00   3.5905096e-01   3.5905096e-01   1.7981021e+01       18.3610
   3.0257733e+00   4.5533333e-02   7.9098188e+00   3.5556314e-01   3.5556314e-01   1.8023567e+01       18.3200
   3.0687733e+00   4.3000000e-02   8.0556063e+00   3.5233102e-01   3.5233102e-01   1.7955141e+01       18.2820
   3.0965900e+00   2.7816667e-02   8.1506253e+00   3.5027129e-01   3.5027129e-01   1.7969022e+01       18.2580
   3.1421067e+00   4.5516667e-02   8.3073074e+00   3.4695237e-01   3.4695237e-01   1.7892681e+01       18.2190
   3.1800400e+00   3.7933333e-02   8.4390250e+00   3.4423408e-01   3.4423408e-01   1.7869157e+01       18.1880
   3.2306233e+00   5.0583333e-02   8.6162796e+00   3.4067488e-01   3.4067488e-01   1.7753420e+01       18.1470
   3.2584400e+00   2.7816667e-02   8.7145402e+00   3.3874880e-01   3.3874880e-01   1.7837089e+01       18.1250
   3.3014233e+00   4.2983333e-02   8.8674715e+00   3.3581501e-01   3.3581501e-01   1.7705040e+01       18.0910
   3.3140733e+00   1.2650000e-02   8.8223257e+00   3.3667313e-01   3.3667313e-01   1.7567166e+01       17.9810
   3.3469733e+00   3.2900000e-02   8.7054503e+00   3.3892561e-01   3.3892561e-01   1.7408371e+01       17.7270
   3.3798733e+00   3.2900000e-02   8.5893542e+00   3.4120842e-01   3.4120842e-01   1.7270640e+01       17.5450
   3.4178400e+00   3.7966667e-02   8.4563477e+00   3.4388132e-01   3.4388132e-01   1.7125599e+01       17.3760
   3.4532567e+00   3.5416667e-02   8.3332101e+00   3.4641272e-01   3.4641272e-01   1.7063529e+01       17.2390
   3.4810900e+00   2.7833333e-02   8.2370722e+00   3.4842841e-01   3.4842841e-01   1.6902402e+01       17.1390
   3.5215733e+00   4.0483333e-02   8.0982361e+00   3.5140245e-01   3.5140245e-01   1.6760245e+01       16.9980
   3.5468733e+00   2.5300000e-02   8.0120699e+00   3.5328698e-01   3.5328698e-01   1.6658117e+01       16.9130
   3.5823067e+00   3.5433333e-02   7.8921665e+00   3.5596056e-01   3.5596056e-01   1.6542413e+01       16.7950
   3.6303567e+00   4.8050000e-02   7.7310134e+00   3.5965143e-01   3.5965143e-01   1.6494298e+01       16.6370
   3.6556733e+00   2.5316667e-02   7.6467735e+00   3.6162703e-01   3.6162703e-01   1.6314550e+01       16.5570
   3.6885733e+00   3.2900000e-02   7.5379899e+00   3.6422707e-01   3.6422707e-01   1.6209234e+01       16.4520
   3.7214567e+00   3.2883333e-02   7.4300402e+00   3.6686343e-01   3.6686343e-01   1.6102296e+01       16.3490
   3.7619400e+00   4.0483333e-02   7.2982103e+00   3.7016198e-01   3.7016198e-01   1.5995736e+01       16.2220
   3.7948400e+00   3.2900000e-02   7.1919440e+00   3.7288666e-01   3.7288666e-01   1.5809462e+01       16.1210
   3.8277233e+00   3.2883333e-02   7.0865102e+00   3.7565034e-01   3.7565034e-01   1.5697000e+01       16.0200
   3.8681900e+00   4.0466667e-02   6.9578306e+00   3.7910811e-01   3.7910811e-01   1.5687228e+01       15.8950
   3.9112067e+00   4.3016667e-02   6.8223350e+00   3.8285426e-01   3.8285426e-01   1.5608355e+01       15.7630
   3.9491567e+00   3.7950000e-02   6.7039049e+00   3.8622117e-01   3.8622117e-01   1.5404509e+01       15.6470
   3.9744567e+00   2.5300000e-02   6.6255275e+00   3.8849888e-01   3.8849888e-01   1.5389956e+01       15.5700
   4.0199900e+00   4.5533333e-02   6.4856300e+00   3.9266656e-01   3.9266656e-01   1.5261732e+01       15.4300
   4.0452900e+00   2.5300000e-02   6.4085429e+00   3.9502115e-01   3.9502115e-01   1.5138593e+01       15.3530
   4.0781900e+00   3.2900000e-02   6.3089885e+00   3.9812562e-01   3.9812562e-01   1.4960048e+01       15.2510
   4.1161400e+00   3.7950000e-02   6.1951210e+00   4.0176778e-01   4.0176778e-01   1.4851386e+01       15.1330
   4.1540900e+00   3.7950000e-02   6.0822904e+00   4.0547719e-01   4.0547719e-01   1.4740718e+01       15.0150
   4.2046733e+00   5.0583333e-02   5.9335114e+00   4.1052925e-01   4.1052925e-01   1.4645754e+01       14.8540
   4.2299733e+00   2.5300000e-02   5.8597885e+00   4.1310365e-01   4.1310365e-01   1.4541207e+01       14.7740
   4.2679233e+00   3.7950000e-02   5.7500683e+00   4.1702635e-01   4.1702635e-01   1.4424441e+01       14.6520
   4.3008067e+00   3.2883333e-02   5.6558352e+00   4.2048608e-01   4.2048608e-01   1.4344294e+01       14.5440
   4.3438233e+00   4.3016667e-02   5.5337387e+00   4.2509958e-01   4.2509958e-01   1.4213077e+01       14.4020
   4.3969567e+00   5.3133333e-02   5.3847667e+00   4.3093975e-01   4.3093975e-01   1.4027908e+01       14.2210
   4.4222567e+00   2.5300000e-02   5.3145464e+00   4.3377738e-01   4.3377738e-01   1.3914060e+01       14.1350
   4.4677900e+00   4.5533333e-02   5.1893296e+00   4.3897964e-01   4.3897964e-01   1.3782907e+01       13.9750
   4.5006733e+00   3.2883333e-02   5.0998286e+00   4.4281489e-01   4.4281489e-01   1.3723055e+01       13.8580
   4.5335567e+00   3.2883333e-02   5.0111061e+00   4.4671774e-01   4.4671774e-01   1.3510174e+01       13.7380
   4.5613900e+00   2.7833333e-02   4.9366174e+00   4.5007539e-01   4.5007539e-01   1.3459009e+01       13.6350
   4.5968067e+00   3.5416667e-02   4.8426404e+00   4.5442152e-01   4.5442152e-01   1.3403981e+01       13.5020
   4.6372733e+00   4.0466667e-02   4.7363687e+00   4.5949125e-01   4.5949125e-01   1.3241527e+01       13.3440
   4.6752233e+00   3.7950000e-02   4.6377776e+00   4.6434956e-01   4.6434956e-01   1.3034571e+01       13.1930
   4.7157067e+00   4.0483333e-02   4.5337481e+00   4.6964673e-01   4.6964673e-01   1.2928294e+01       13.0270
   4.7410067e+00   2.5300000e-02   4.4693342e+00   4.7301900e-01   4.7301900e-01   1.2731874e+01       12.9210
   4.7840067e+00   4.3000000e-02   4.3609134e+00   4.7886299e-01   4.7886299e-01   1.2694323e+01       12.7350
   4.8270233e+00   4.3016667e-02   4.2537825e+00   4.8485554e-01   4.8485554e-01   1.2392083e+01       12.5430
   4.8675067e+00   4.0483333e-02   4.1541777e+00   4.9063380e-01   4.9063380e-01   1.2239989e+01       12.3550
   4.8877400e+00   2.0233333e-02   4.1048381e+00   4.9357367e-01   4.9357367e-01   1.2078587e+01       12.2590
   4.9256900e+00   3.7950000e-02   4.0130907e+00   4.9918383e-01   4.9918383e-01   1.1944770e+01       12.0740
   4.9585900e+00   3.2900000e-02   3.9343913e+00   5.0415169e-01   5.0415169e-01   1.1686892e+01       11.9070
   4.9813567e+00   2.2766667e-02   3.8803878e+00   5.0764771e-01   5.0764771e-01   1.1561118e+01       11.7900
   5.0041233e+00   2.2766667e-02   3.8267576e+00   5.1119256e-01   5.1119256e-01   1.1503059e+01       11.6690
   5.0319400e+00   2.7816667e-02   3.7617378e+00   5.1559149e-01   5.1559149e-01   1.1462217e+01       11.5180
   5.0572567e+00   2.5316667e-02   3.7030459e+00   5.1966139e-01   5.1966139e-01   1.1199586e+01       11.3760
   5.0724233e+00   1.5166667e-02   3.6681060e+00   5.2213050e-01   5.2213050e-01   1.1181999e+01       11.2900
   5.0901400e+00   1.7716667e-02   3.6275012e+00   5.2504463e-01   5.2504463e-01   1.0994645e+01       11.1870
   5.1179733e+00   2.7833333e-02   3.5641664e+00   5.2968907e-01   5.2968907e-01   1.0876159e+01       11.0200
   5.1559233e+00   3.7950000e-02   3.4787099e+00   5.3615566e-01   5.3615566e-01   1.0681293e+01       10.7840
   5.1888067e+00   3.2883333e-02   3.4055012e+00   5.4188794e-01   5.4188794e-01   1.0427441e+01       10.5710
   5.2242400e+00   3.5433333e-02   3.3274867e+00   5.4820354e-01   5.4820354e-01   1.0213909e+01       10.3330
   5.2470067e+00   2.2766667e-02   3.2778378e+00   5.5233971e-01   5.5233971e-01   9.9907759e+00       10.1750
   5.2723233e+00   2.5316667e-02   3.2230662e+00   5.5701307e-01   5.5701307e-01   9.7346947e+00        9.9934
   5.3077400e+00   3.5416667e-02   3.1472179e+00   5.6368515e-01   5.6368515e-01   9.4684449e+00        9.7286
   5.3355567e+00   2.7816667e-02   3.0882790e+00   5.6903861e-01   5.6903861e-01   9.3652943e+00        9.5129
   5.3608733e+00   2.5316667e-02   3.0351215e+00   5.7400009e-01   5.7400009e-01   9.0178858e+00        9.3097
   5.3962900e+00   3.5416667e-02   2.9615312e+00   5.8108791e-01   5.8108791e-01   8.8136509e+00        9.0123
   5.4216067e+00   2.5316667e-02   2.9094807e+00   5.8626269e-01   5.8626269e-01   8.4937739e+00        8.7919
   5.4519733e+00   3.0366667e-02   2.8476562e+00   5.9259259e-01   5.9259259e-01   8.1828741e+00        8.5162
   5.4823233e+00   3.0350000e-02   2.7865291e+00   5.9905708e-01   5.9905708e-01   7.9874677e+00        8.2287
   5.5025733e+00   2.0250000e-02   2.7461130e+00   6.0344932e-01   6.0344932e-01   7.7179961e+00        8.0305
   5.5228233e+00   2.0250000e-02   2.7059921e+00   6.0790643e-01   6.0790643e-01   7.4445437e+00        7.8261
   5.5405400e+00   1.7716667e-02   2.6711326e+00   6.1186030e-01   6.1186030e-01   7.2435082e+00        7.6423
   5.5582567e+00   1.7716667e-02   2.6364991e+00   6.1586594e-01   6.1586594e-01   6.9980231e+00        7.4535
   5.5886233e+00   3.0366667e-02   2.5776624e+00   6.2285504e-01   6.2285504e-01   6.6543341e+00        7.1161
   5.6215067e+00   3.2883333e-02   2.5146982e+00   6.3060450e-01   6.3060450e-01   6.4374630e+00        6.7325
   5.6442900e+00   2.2783333e-02   2.4715299e+00   6.3608781e-01   6.3608781e-01   6.1476932e+00        6.4561
   5.6746400e+00   3.0350000e-02   2.4146052e+00   6.4354206e-01   6.4354206e-01   5.7825471e+00        6.0707
   5.7024900e+00   2.7850000e-02   2.3629531e+00   6.5053767e-01   6.5053767e-01   5.3591618e+00        5.7004
   5.7176733e+00   1.5183333e-02   2.3350285e+00   6.5441600e-01   6.5441600e-01   5.2133396e+00        5.4922
   5.7353900e+00   1.7716667e-02   2.3026545e+00   6.5900030e-01   6.5900030e-01   4.8467495e+00        5.2421
   5.7606900e+00   2.5300000e-02   2.2568152e+00   6.6565930e-01   6.6565930e-01   4.5792567e+00        4.8705
   5.7784233e+00   1.7733333e-02   2.2249601e+00   6.7040754e-01   6.7040754e-01   4.1562251e+00        4.6011
   5.8037233e+00   2.5300000e-02   2.1799046e+00   6.7730028e-01   6.7730028e-01   3.7387314e+00        4.2010
   5.8290400e+00   2.5316667e-02   2.1352808e+00   6.8434091e-01   6.8434091e-01   3.3125864e+00        3.7825
   5.8518233e+00   2.2783333e-02   2.0955168e+00   6.9080334e-01   6.9080334e-01   2.8744120e+00        3.3899
   5.8948400e+00   4.3016667e-02   2.0214584e+00   7.0334370e-01   7.0334370e-01   2.2098215e+00        2.5972
   5.9277400e+00   3.2900000e-02   1.9657162e+00   7.1324641e-01   7.1324641e-01   1.6108884e+00        1.9515
   5.9480067e+00   2.0266667e-02   1.9317664e+00   7.1948657e-01   7.1948657e-01   1.1359758e+00        1.5350
   5.9707900e+00   2.2783333e-02   1.8939540e+00   7.2663329e-01   7.2663329e-01   6.0402555e-01        1.0461


==> graphs/section06/Hossain2012/Fig4_2_rate3.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
   3.3333333e-06   3.3333333e-06   1.0000200e+00   9.9999000e-01   9.9999000e-01  -3.3897261e-02
   2.0433333e-03   2.0400000e-03   1.0122976e+00   9.9390735e-01   9.9390735e-01   2.0619999e+00
   3.5700000e-03   1.5266667e-03   1.0215347e+00   9.8940349e-01   9.8940349e-01   3.2639432e+00
   5.0966667e-03   1.5266667e-03   1.0308138e+00   9.8494026e-01   9.8494026e-01   4.3210413e+00
   7.1266667e-03   2.0300000e-03   1.0432171e+00   9.7906754e-01   9.7906754e-01   5.4272357e+00
   1.0173333e-02   3.0466667e-03   1.0619715e+00   9.7038388e-01   9.7038388e-01   6.5008636e+00
   1.1193333e-02   1.0200000e-03   1.0682876e+00   9.6751098e-01   9.6751098e-01   7.6661797e+00
   1.4743333e-02   3.5500000e-03   1.0904163e+00   9.5764343e-01   9.5764343e-01   8.6298038e+00
   1.7280000e-02   2.5366667e-03   1.1063674e+00   9.5071494e-01   9.5071494e-01   9.8605301e+00
   1.8803333e-02   1.5233333e-03   1.1160021e+00   9.4660217e-01   9.4660217e-01   1.0525932e+01
   2.1846667e-02   3.0433333e-03   1.1353755e+00   9.3849128e-01   9.3849128e-01   1.1329185e+01
   2.4386667e-02   2.5400000e-03   1.1516724e+00   9.3182750e-01   9.3182750e-01   1.2516121e+01
   2.7933333e-02   3.5466667e-03   1.1746224e+00   9.2267946e-01   9.2267946e-01   1.3397029e+01
   3.0470000e-02   2.5366667e-03   1.1911758e+00   9.1624596e-01   9.1624596e-01   1.4238187e+01
   3.2503333e-02   2.0333333e-03   1.2045282e+00   9.1115343e-01   9.1115343e-01   1.5212527e+01
   3.6053333e-02   3.5500000e-03   1.2280186e+00   9.0239677e-01   9.0239677e-01   1.6048044e+01
   3.9096667e-02   3.0433333e-03   1.2483369e+00   8.9502278e-01   8.9502278e-01   1.6890691e+01
   4.3150000e-02   4.0533333e-03   1.2756573e+00   8.8538669e-01   8.8538669e-01   1.7732171e+01
   4.6700000e-02   3.5500000e-03   1.2998280e+00   8.7711604e-01   8.7711604e-01   1.8520744e+01
   5.0246667e-02   3.5466667e-03   1.3242025e+00   8.6900603e-01   8.6900603e-01   1.9117524e+01
   5.3290000e-02   3.0433333e-03   1.3452984e+00   8.6216559e-01   8.6216559e-01   2.0022416e+01
   5.7343333e-02   4.0533333e-03   1.3736543e+00   8.5322048e-01   8.5322048e-01   2.0568671e+01
   6.0383333e-02   3.0400000e-03   1.3951153e+00   8.4663252e-01   8.4663252e-01   2.1215764e+01
   6.4943333e-02   4.5600000e-03   1.4276187e+00   8.3693915e-01   8.3693915e-01   2.1997104e+01
   7.0516667e-02   5.5733333e-03   1.4678534e+00   8.2538896e-01   8.2538896e-01   2.2591226e+01
   7.4063333e-02   3.5466667e-03   1.4937484e+00   8.1820339e-01   8.1820339e-01   2.3117682e+01
   7.8623333e-02   4.5600000e-03   1.5273747e+00   8.0914659e-01   8.0914659e-01   2.3686876e+01
   8.3683333e-02   5.0600000e-03   1.5651261e+00   7.9932856e-01   7.9932856e-01   2.3996963e+01
   8.9763333e-02   6.0800000e-03   1.6110971e+00   7.8784202e-01   7.8784202e-01   2.4616124e+01
   9.4320000e-02   4.5566667e-03   1.6459864e+00   7.7944753e-01   7.7944753e-01   2.4989555e+01
   9.9383333e-02   5.0633333e-03   1.6851934e+00   7.7032700e-01   7.7032700e-01   2.5325425e+01
   1.0545667e-01   6.0733333e-03   1.7328300e+00   7.5966484e-01   7.5966484e-01   2.5542667e+01
   1.1052333e-01   5.0666667e-03   1.7730787e+00   7.5099319e-01   7.5099319e-01   2.6067875e+01
   1.1457333e-01   4.0500000e-03   1.8055834e+00   7.4420266e-01   7.4420266e-01   2.6287396e+01
   1.2317667e-01   8.6033333e-03   1.8756124e+00   7.3017751e-01   7.3017751e-01   2.6635415e+01
   1.2722667e-01   4.0500000e-03   1.9090396e+00   7.2375659e-01   7.2375659e-01   2.6794627e+01
   1.3482000e-01   7.5933333e-03   1.9725079e+00   7.1201743e-01   7.1201743e-01   2.6988878e+01
   1.4089333e-01   6.0733333e-03   2.0240184e+00   7.0289875e-01   7.0289875e-01   2.7216380e+01
   1.4545000e-01   4.5566667e-03   2.0631013e+00   6.9620914e-01   6.9620914e-01   2.7288405e+01
   1.5253667e-01   7.0866667e-03   2.1246269e+00   6.8605457e-01   6.8605457e-01   2.7543033e+01
   1.6164333e-01   9.1066667e-03   2.2050171e+00   6.7343242e-01   6.7343242e-01   2.7585071e+01
   1.6771667e-01   6.0733333e-03   2.2594599e+00   6.6526960e-01   6.6526960e-01   2.7702691e+01
   1.7429667e-01   6.5800000e-03   2.3191940e+00   6.5664624e-01   6.5664624e-01   2.7834315e+01
   1.8239000e-01   8.0933333e-03   2.3937350e+00   6.4634138e-01   6.4634138e-01   2.7748470e+01
   1.8998000e-01   7.5900000e-03   2.4647116e+00   6.3696702e-01   6.3696702e-01   2.7821891e+01
   1.9656000e-01   6.5800000e-03   2.5270825e+00   6.2905742e-01   6.2905742e-01   2.7818114e+01
   2.0263333e-01   6.0733333e-03   2.5853424e+00   6.2192922e-01   6.2192922e-01   2.7967722e+01
   2.0971667e-01   7.0833333e-03   2.6541297e+00   6.1381702e-01   6.1381702e-01   2.7852807e+01
   2.1680000e-01   7.0833333e-03   2.7238202e+00   6.0591372e-01   6.0591372e-01   2.7988124e+01
   2.2186000e-01   5.0600000e-03   2.7741567e+00   6.0039146e-01   6.0039146e-01   2.7977641e+01
   2.2995667e-01   8.0966667e-03   2.8556606e+00   5.9176150e-01   5.9176150e-01   2.7977300e+01
   2.3653333e-01   6.5766667e-03   2.9227322e+00   5.8493215e-01   5.8493215e-01   2.7852831e+01
   2.4614667e-01   9.6133333e-03   3.0221736e+00   5.7522837e-01   5.7522837e-01   2.7820345e+01
   2.5221667e-01   6.0700000e-03   3.0858192e+00   5.6926536e-01   5.6926536e-01   2.7841232e+01
   2.6081667e-01   8.6000000e-03   3.1771280e+00   5.6102555e-01   5.6102555e-01   2.7742826e+01
   2.6790000e-01   7.0833333e-03   3.2533337e+00   5.5441592e-01   5.5441592e-01   2.7754837e+01
   2.7599667e-01   8.0966667e-03   3.3415474e+00   5.4704894e-01   5.4704894e-01   2.7645830e+01
   2.8156000e-01   5.5633333e-03   3.4028443e+00   5.4209944e-01   5.4209944e-01   2.7616497e+01
   2.9066667e-01   9.1066667e-03   3.5043840e+00   5.3418803e-01   5.3418803e-01   2.7430769e+01
   2.9876000e-01   8.0933333e-03   3.5958778e+00   5.2734828e-01   5.2734828e-01   2.7437615e+01
   3.0736000e-01   8.6000000e-03   3.6943915e+00   5.2026971e-01   5.2026971e-01   2.7316397e+01
   3.1393667e-01   6.5766667e-03   3.7706261e+00   5.1498344e-01   5.1498344e-01   2.7213476e+01
   3.2203000e-01   8.0933333e-03   3.8655099e+00   5.0862372e-01   5.0862372e-01   2.7153589e+01
   3.2962000e-01   7.5900000e-03   3.9555641e+00   5.0280060e-01   5.0280060e-01   2.7047354e+01
   3.3822000e-01   8.6000000e-03   4.0588549e+00   4.9636167e-01   4.9636167e-01   2.6936704e+01
   3.4479333e-01   6.5733333e-03   4.1387020e+00   4.9155025e-01   4.9155025e-01   2.6808856e+01
   3.5390000e-01   9.1066667e-03   4.2506069e+00   4.8503662e-01   4.8503662e-01   2.6650919e+01
   3.5997000e-01   6.0700000e-03   4.3260256e+00   4.8079003e-01   4.8079003e-01   2.6646057e+01
   3.6907333e-01   9.1033333e-03   4.4403761e+00   4.7455890e-01   4.7455890e-01   2.6461499e+01
   3.7767333e-01   8.6000000e-03   4.5497743e+00   4.6881886e-01   4.6881886e-01   2.6364075e+01
   3.8526000e-01   7.5866667e-03   4.6473874e+00   4.6386923e-01   4.6386923e-01   2.6242938e+01
   3.9285000e-01   7.5900000e-03   4.7460801e+00   4.5902091e-01   4.5902091e-01   2.6186730e+01
   4.0144667e-01   8.5966667e-03   4.8591148e+00   4.5365053e-01   4.5365053e-01   2.6003203e+01
   4.1055333e-01   9.1066667e-03   4.9803064e+00   4.4809693e-01   4.4809693e-01   2.5928098e+01
   4.1864333e-01   8.0900000e-03   5.0892202e+00   4.4327617e-01   4.4327617e-01   2.5708909e+01
   4.2623333e-01   7.5900000e-03   5.1924737e+00   4.3884671e-01   4.3884671e-01   2.5720191e+01
   4.3584333e-01   9.6100000e-03   5.3246947e+00   4.3336381e-01   4.3336381e-01   2.5545627e+01
   4.4141000e-01   5.5666667e-03   5.4020451e+00   4.3025002e-01   4.3025002e-01   2.5508018e+01
   4.5203000e-01   1.0620000e-02   5.5511601e+00   4.2443200e-01   4.2443200e-01   2.5364523e+01
   4.5860667e-01   6.5766667e-03   5.6445207e+00   4.2090731e-01   4.2090731e-01   2.5267992e+01
   4.6720667e-01   8.6000000e-03   5.7677786e+00   4.1638561e-01   4.1638561e-01   2.5165971e+01
   4.7580333e-01   8.5966667e-03   5.8923193e+00   4.1196172e-01   4.1196172e-01   2.5038168e+01
   4.8339333e-01   7.5900000e-03   6.0033820e+00   4.0813328e-01   4.0813328e-01   2.4999347e+01
   4.9199000e-01   8.5966667e-03   6.1304274e+00   4.0388211e-01   4.0388211e-01   2.4875786e+01
   4.9806000e-01   6.0700000e-03   6.2209339e+00   4.0093337e-01   4.0093337e-01   2.4830165e+01
   5.0716667e-01   9.1066667e-03   6.3579623e+00   3.9658933e-01   3.9658933e-01   2.4776443e+01
   5.1475667e-01   7.5900000e-03   6.4733098e+00   3.9304005e-01   3.9304005e-01   2.4714673e+01
   5.2385667e-01   9.1000000e-03   6.6129723e+00   3.8886750e-01   3.8886750e-01   2.4504641e+01
   5.3245667e-01   8.6000000e-03   6.7463309e+00   3.8500483e-01   3.8500483e-01   2.4470253e+01
   5.4055000e-01   8.0933333e-03   6.8730487e+00   3.8143917e-01   3.8143917e-01   2.4372895e+01
   5.4915000e-01   8.6000000e-03   7.0089915e+00   3.7772196e-01   3.7772196e-01   2.4314756e+01
   5.5471333e-01   5.5633333e-03   7.0976419e+00   3.7535565e-01   3.7535565e-01   2.4238704e+01
   5.6432333e-01   9.6100000e-03   7.2520874e+00   3.7133722e-01   3.7133722e-01   2.4104984e+01
   5.7241667e-01   8.0933333e-03   7.3834476e+00   3.6801914e-01   3.6801914e-01   2.4014316e+01
   5.8051000e-01   8.0933333e-03   7.5159867e+00   3.6475982e-01   3.6475982e-01   2.3974897e+01
   5.8809667e-01   7.5866667e-03   7.6412992e+00   3.6175655e-01   3.6175655e-01   2.3900097e+01
   5.9821333e-01   1.0116667e-02   7.8100127e+00   3.5782784e-01   3.5782784e-01   2.3737369e+01
   6.0478667e-01   6.5733333e-03   7.9206222e+00   3.5532057e-01   3.5532057e-01   2.3643208e+01
   6.1288000e-01   8.0933333e-03   8.0578770e+00   3.5228137e-01   3.5228137e-01   2.3608277e+01
   6.2097333e-01   8.0933333e-03   8.1963109e+00   3.4929373e-01   3.4929373e-01   2.3550221e+01
   6.2856333e-01   7.5900000e-03   8.3272068e+00   3.4653757e-01   3.4653757e-01   2.3505435e+01
   6.3665667e-01   8.0933333e-03   8.4679254e+00   3.4364615e-01   3.4364615e-01   2.3425774e+01
   6.4424333e-01   7.5866667e-03   8.6009053e+00   3.4097922e-01   3.4097922e-01   2.3359532e+01
   6.5132667e-01   7.0833333e-03   8.7259978e+00   3.3852633e-01   3.3852633e-01   2.3421418e+01
   6.5942000e-01   8.0933333e-03   8.8700326e+00   3.3576652e-01   3.3576652e-01   2.3344268e+01
   6.6397667e-01   4.5566667e-03   8.9516451e+00   3.3423242e-01   3.3423242e-01   2.3419264e+01
   6.6446667e-01   4.9000000e-04   8.9604436e+00   3.3406828e-01   3.3406828e-01   2.2885047e+01
   6.6953000e-01   5.0633333e-03   8.8697348e+00   3.3577216e-01   3.3577216e-01   2.2636584e+01
   6.7459333e-01   5.0633333e-03   8.7794875e+00   3.3749350e-01   3.3749350e-01   2.2500354e+01
   6.8067000e-01   6.0766667e-03   8.6717881e+00   3.3958279e-01   3.3958279e-01   2.2270315e+01
   6.8725000e-01   6.5800000e-03   8.5559175e+00   3.4187450e-01   3.4187450e-01   2.2118630e+01
   6.9282000e-01   5.5700000e-03   8.4584416e+00   3.4383875e-01   3.4383875e-01   2.1918551e+01
   6.9737667e-01   4.5566667e-03   8.3791144e+00   3.4546252e-01   3.4546252e-01   2.1763793e+01
   7.0446333e-01   7.0866667e-03   8.2564850e+00   3.4801856e-01   3.4801856e-01   2.1664747e+01
   7.1053667e-01   6.0733333e-03   8.1521099e+00   3.5023939e-01   3.5023939e-01   2.1517412e+01
   7.1610667e-01   5.5700000e-03   8.0569687e+00   3.5230123e-01   3.5230123e-01   2.1332826e+01
   7.2167667e-01   5.5700000e-03   7.9623859e+00   3.5438749e-01   3.5438749e-01   2.1146054e+01
   7.2825333e-01   6.5766667e-03   7.8514282e+00   3.5688284e-01   3.5688284e-01   2.1076823e+01
   7.3382333e-01   5.5700000e-03   7.7580632e+00   3.5902389e-01   3.5902389e-01   2.0861657e+01
   7.3989667e-01   6.0733333e-03   7.6568978e+00   3.6138787e-01   3.6138787e-01   2.0728919e+01
   7.4546667e-01   5.5700000e-03   7.5647002e+00   3.6358348e-01   3.6358348e-01   2.0607839e+01
   7.5305667e-01   7.5900000e-03   7.4399654e+00   3.6661864e-01   3.6661864e-01   2.0456074e+01
   7.5862667e-01   5.5700000e-03   7.3490872e+00   3.6887846e-01   3.6887846e-01   2.0231139e+01
   7.6470000e-01   6.0733333e-03   7.2506333e+00   3.7137446e-01   3.7137446e-01   2.0090504e+01
   7.7128333e-01   6.5833333e-03   7.1446617e+00   3.7411848e-01   3.7411848e-01   1.9908453e+01
   7.7887000e-01   7.5866667e-03   7.0235070e+00   3.7733144e-01   3.7733144e-01   1.9848841e+01
   7.8444000e-01   5.5700000e-03   6.9352169e+00   3.7972569e-01   3.7972569e-01   1.9639299e+01
   7.9051333e-01   6.0733333e-03   6.8395849e+00   3.8237116e-01   3.8237116e-01   1.9490337e+01
   7.9911667e-01   8.6033333e-03   6.7052513e+00   3.8618239e-01   3.8618239e-01   1.9343606e+01
   8.0418000e-01   5.0633333e-03   6.6268145e+00   3.8846115e-01   3.8846115e-01   1.9193788e+01
   8.1126333e-01   7.0833333e-03   6.5178601e+00   3.9169451e-01   3.9169451e-01   1.9087508e+01
   8.1683333e-01   5.5700000e-03   6.4328177e+00   3.9427513e-01   3.9427513e-01   1.8918582e+01
   8.2391667e-01   7.0833333e-03   6.3254765e+00   3.9760641e-01   3.9760641e-01   1.8754259e+01
   8.3049667e-01   6.5800000e-03   6.2265720e+00   4.0075181e-01   4.0075181e-01   1.8630391e+01
   8.3707667e-01   6.5800000e-03   6.1284468e+00   4.0394737e-01   4.0394737e-01   1.8422141e+01
   8.4466667e-01   7.5900000e-03   6.0162278e+00   4.0769733e-01   4.0769733e-01   1.8344015e+01
   8.4973000e-01   5.0633333e-03   5.9419425e+00   4.1023790e-01   4.1023790e-01   1.8151673e+01
   8.5681333e-01   7.0833333e-03   5.8387956e+00   4.1384562e-01   4.1384562e-01   1.8058361e+01
   8.6440333e-01   7.5900000e-03   5.7292731e+00   4.1778249e-01   4.1778249e-01   1.7889614e+01
   8.7047667e-01   6.0733333e-03   5.6423826e+00   4.2098705e-01   4.2098705e-01   1.7798111e+01
   8.7705667e-01   6.5800000e-03   5.5489927e+00   4.2451489e-01   4.2451489e-01   1.7658885e+01
   8.8414000e-01   7.0833333e-03   5.4493300e+00   4.2837927e-01   4.2837927e-01   1.7470378e+01
   8.9223667e-01   8.0966667e-03   5.3365158e+00   4.3288357e-01   4.3288357e-01   1.7360146e+01
   8.9881667e-01   6.5800000e-03   5.2457031e+00   4.3661449e-01   4.3661449e-01   1.7183487e+01
   9.0489000e-01   6.0733333e-03   5.1625747e+00   4.4011566e-01   4.4011566e-01   1.7022309e+01
   9.1146667e-01   6.5766667e-03   5.0733058e+00   4.4397088e-01   4.4397088e-01   1.6960442e+01
   9.1855333e-01   7.0866667e-03   4.9779857e+00   4.4820137e-01   4.4820137e-01   1.6695680e+01
   9.2412000e-01   5.5666667e-03   4.9037445e+00   4.5158144e-01   4.5158144e-01   1.6576200e+01
   9.3272333e-01   8.6033333e-03   4.7901013e+00   4.5690683e-01   4.5690683e-01   1.6430370e+01
   9.3829000e-01   5.5666667e-03   4.7172799e+00   4.6042000e-01   4.6042000e-01   1.6212585e+01
   9.4487000e-01   6.5800000e-03   4.6319218e+00   4.6464299e-01   4.6464299e-01   1.5950822e+01
   9.5246000e-01   7.5900000e-03   4.5344295e+00   4.6961144e-01   4.6961144e-01   1.5834406e+01
   9.6055667e-01   8.0966667e-03   4.4315723e+00   4.7503005e-01   4.7503005e-01   1.5662263e+01
   9.6713667e-01   6.5800000e-03   4.3488515e+00   4.7952661e-01   4.7952661e-01   1.5419562e+01
   9.7371667e-01   6.5800000e-03   4.2669099e+00   4.8410912e-01   4.8410912e-01   1.5270980e+01
   9.7928333e-01   5.5666667e-03   4.1981961e+00   4.8805486e-01   4.8805486e-01   1.5063862e+01
   9.8636667e-01   7.0833333e-03   4.1115673e+00   4.9316960e-01   4.9316960e-01   1.4886768e+01
   9.9244000e-01   6.0733333e-03   4.0380099e+00   4.9764118e-01   4.9764118e-01   1.4649810e+01
   9.9902000e-01   6.5800000e-03   3.9590653e+00   5.0257823e-01   5.0257823e-01   1.4419572e+01
   1.0071167e+00   8.0966667e-03   3.8629937e+00   5.0878934e-01   5.0878934e-01   1.4148465e+01
   1.0131900e+00   6.0733333e-03   3.7917047e+00   5.1355002e-01   5.1355002e-01   1.3931996e+01
   1.0192633e+00   6.0733333e-03   3.7210796e+00   5.1840063e-01   5.1840063e-01   1.3781940e+01
   1.0248333e+00   5.5700000e-03   3.6568913e+00   5.2293050e-01   5.2293050e-01   1.3475919e+01
   1.0334333e+00   8.6000000e-03   3.5588823e+00   5.3008216e-01   5.3008216e-01   1.3228200e+01
   1.0400133e+00   6.5800000e-03   3.4847929e+00   5.3568750e-01   5.3568750e-01   1.2967762e+01
   1.0460900e+00   6.0766667e-03   3.4170632e+00   5.4097039e-01   5.4097039e-01   1.2654542e+01
   1.0521633e+00   6.0733333e-03   3.3500347e+00   5.4635554e-01   5.4635554e-01   1.2297862e+01
   1.0597533e+00   7.5900000e-03   3.2672009e+00   5.5323810e-01   5.5323810e-01   1.2152318e+01
   1.0632967e+00   3.5433333e-03   3.2288855e+00   5.5651090e-01   5.5651090e-01   1.1808104e+01
   1.0713933e+00   8.0966667e-03   3.1421817e+00   5.6413670e-01   5.6413670e-01   1.1586804e+01
   1.0769633e+00   5.5700000e-03   3.0832199e+00   5.6950527e-01   5.6950527e-01   1.1155184e+01
   1.0835433e+00   6.5800000e-03   3.0142863e+00   5.7598046e-01   5.7598046e-01   1.0890754e+01
   1.0891100e+00   5.5666667e-03   2.9565771e+00   5.8157455e-01   5.8157455e-01   1.0561859e+01
   1.0956900e+00   6.5800000e-03   2.8890821e+00   5.8832873e-01   5.8832873e-01   1.0244862e+01
   1.1017667e+00   6.0766667e-03   2.8274422e+00   5.9470711e-01   5.9470711e-01   9.7496283e+00
   1.1083467e+00   6.5800000e-03   2.7614463e+00   6.0177162e-01   6.0177162e-01   9.4157399e+00
   1.1199900e+00   1.1643333e-02   2.6465758e+00   6.1469238e-01   6.1469238e-01   8.6154054e+00
   1.1336567e+00   1.3666667e-02   2.5148568e+00   6.3058461e-01   6.3058461e-01   7.5525750e+00
   1.1493533e+00   1.5696667e-02   2.3677208e+00   6.4988237e-01   6.4988237e-01   6.2379089e+00
   1.1685900e+00   1.9236667e-02   2.1934499e+00   6.7520577e-01   6.7520577e-01   4.5078628e+00
   1.2035267e+00   3.4936667e-02   1.8939815e+00   7.2662801e-01   7.2662801e-01   7.5231431e-01


==> graphs/section06/Hossain2012/Fig4_2_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0
   3.3333333e-06   3.3333333e-06   1.0000200e+00   9.9999000e-01   9.9999000e-01  -3.3897261e-02       0.0021
   2.0433333e-03   2.0400000e-03   1.0122976e+00   9.9390735e-01   9.9390735e-01   2.0619999e+00       1.2740
   3.5700000e-03   1.5266667e-03   1.0215347e+00   9.8940349e-01   9.8940349e-01   3.2639432e+00       2.1844
   5.0966667e-03   1.5266667e-03   1.0308138e+00   9.8494026e-01   9.8494026e-01   4.3210413e+00       3.0630
   7.1266667e-03   2.0300000e-03   1.0432171e+00   9.7906754e-01   9.7906754e-01   5.4272357e+00       4.1868
   1.0173333e-02   3.0466667e-03   1.0619715e+00   9.7038388e-01   9.7038388e-01   6.5008636e+00       5.7863
   1.1193333e-02   1.0200000e-03   1.0682876e+00   9.6751098e-01   9.6751098e-01   7.6661797e+00       6.2929
   1.4743333e-02   3.5500000e-03   1.0904163e+00   9.5764343e-01   9.5764343e-01   8.6298038e+00       7.9884
   1.7280000e-02   2.5366667e-03   1.1063674e+00   9.5071494e-01   9.5071494e-01   9.8605301e+00       9.1149
   1.8803333e-02   1.5233333e-03   1.1160021e+00   9.4660217e-01   9.4660217e-01   1.0525932e+01       9.7586
   2.1846667e-02   3.0433333e-03   1.1353755e+00   9.3849128e-01   9.3849128e-01   1.1329185e+01      10.9900
   2.4386667e-02   2.5400000e-03   1.1516724e+00   9.3182750e-01   9.3182750e-01   1.2516121e+01      11.9540
   2.7933333e-02   3.5466667e-03   1.1746224e+00   9.2267946e-01   9.2267946e-01   1.3397029e+01      13.2180
   3.0470000e-02   2.5366667e-03   1.1911758e+00   9.1624596e-01   9.1624596e-01   1.4238187e+01      14.0590
   3.2503333e-02   2.0333333e-03   1.2045282e+00   9.1115343e-01   9.1115343e-01   1.5212527e+01      14.6970
   3.6053333e-02   3.5500000e-03   1.2280186e+00   9.0239677e-01   9.0239677e-01   1.6048044e+01      15.7510
   3.9096667e-02   3.0433333e-03   1.2483369e+00   8.9502278e-01   8.9502278e-01   1.6890691e+01      16.5870
   4.3150000e-02   4.0533333e-03   1.2756573e+00   8.8538669e-01   8.8538669e-01   1.7732171e+01      17.6170
   4.6700000e-02   3.5500000e-03   1.2998280e+00   8.7711604e-01   8.7711604e-01   1.8520744e+01      18.4400
   5.0246667e-02   3.5466667e-03   1.3242025e+00   8.6900603e-01   8.6900603e-01   1.9117524e+01      19.1960
   5.3290000e-02   3.0433333e-03   1.3452984e+00   8.6216559e-01   8.6216559e-01   2.0022416e+01      19.7930
   5.7343333e-02   4.0533333e-03   1.3736543e+00   8.5322048e-01   8.5322048e-01   2.0568671e+01      20.5270
   6.0383333e-02   3.0400000e-03   1.3951153e+00   8.4663252e-01   8.4663252e-01   2.1215764e+01      21.0290
   6.4943333e-02   4.5600000e-03   1.4276187e+00   8.3693915e-01   8.3693915e-01   2.1997104e+01      21.7190
   7.0516667e-02   5.5733333e-03   1.4678534e+00   8.2538896e-01   8.2538896e-01   2.2591226e+01      22.4650
   7.4063333e-02   3.5466667e-03   1.4937484e+00   8.1820339e-01   8.1820339e-01   2.3117682e+01      22.8830
   7.8623333e-02   4.5600000e-03   1.5273747e+00   8.0914659e-01   8.0914659e-01   2.3686876e+01      23.3700
   8.3683333e-02   5.0600000e-03   1.5651261e+00   7.9932856e-01   7.9932856e-01   2.3996963e+01      23.8490
   8.9763333e-02   6.0800000e-03   1.6110971e+00   7.8784202e-01   7.8784202e-01   2.4616124e+01      24.3500
   9.4320000e-02   4.5566667e-03   1.6459864e+00   7.7944753e-01   7.7944753e-01   2.4989555e+01      24.6750
   9.9383333e-02   5.0633333e-03   1.6851934e+00   7.7032700e-01   7.7032700e-01   2.5325425e+01      24.9960
   1.0545667e-01   6.0733333e-03   1.7328300e+00   7.5966484e-01   7.5966484e-01   2.5542667e+01      25.3300
   1.1052333e-01   5.0666667e-03   1.7730787e+00   7.5099319e-01   7.5099319e-01   2.6067875e+01      25.5720
   1.1457333e-01   4.0500000e-03   1.8055834e+00   7.4420266e-01   7.4420266e-01   2.6287396e+01      25.7440
   1.2317667e-01   8.6033333e-03   1.8756124e+00   7.3017751e-01   7.3017751e-01   2.6635415e+01      26.0600
   1.2722667e-01   4.0500000e-03   1.9090396e+00   7.2375659e-01   7.2375659e-01   2.6794627e+01      26.1870
   1.3482000e-01   7.5933333e-03   1.9725079e+00   7.1201743e-01   7.1201743e-01   2.6988878e+01      26.3940
   1.4089333e-01   6.0733333e-03   2.0240184e+00   7.0289875e-01   7.0289875e-01   2.7216380e+01      26.5360
   1.4545000e-01   4.5566667e-03   2.0631013e+00   6.9620914e-01   6.9620914e-01   2.7288405e+01      26.6300
   1.5253667e-01   7.0866667e-03   2.1246269e+00   6.8605457e-01   6.8605457e-01   2.7543033e+01      26.7590
   1.6164333e-01   9.1066667e-03   2.2050171e+00   6.7343242e-01   6.7343242e-01   2.7585071e+01      26.8960
   1.6771667e-01   6.0733333e-03   2.2594599e+00   6.6526960e-01   6.6526960e-01   2.7702691e+01      26.9740
   1.7429667e-01   6.5800000e-03   2.3191940e+00   6.5664624e-01   6.5664624e-01   2.7834315e+01      27.0470
   1.8239000e-01   8.0933333e-03   2.3937350e+00   6.4634138e-01   6.4634138e-01   2.7748470e+01      27.1230
   1.8998000e-01   7.5900000e-03   2.4647116e+00   6.3696702e-01   6.3696702e-01   2.7821891e+01      27.1830
   1.9656000e-01   6.5800000e-03   2.5270825e+00   6.2905742e-01   6.2905742e-01   2.7818114e+01      27.2270
   2.0263333e-01   6.0733333e-03   2.5853424e+00   6.2192922e-01   6.2192922e-01   2.7967722e+01      27.2610
   2.0971667e-01   7.0833333e-03   2.6541297e+00   6.1381702e-01   6.1381702e-01   2.7852807e+01      27.2930
   2.1680000e-01   7.0833333e-03   2.7238202e+00   6.0591372e-01   6.0591372e-01   2.7988124e+01      27.3180
   2.2186000e-01   5.0600000e-03   2.7741567e+00   6.0039146e-01   6.0039146e-01   2.7977641e+01      27.3330
   2.2995667e-01   8.0966667e-03   2.8556606e+00   5.9176150e-01   5.9176150e-01   2.7977300e+01      27.3480
   2.3653333e-01   6.5766667e-03   2.9227322e+00   5.8493215e-01   5.8493215e-01   2.7852831e+01      27.3550
   2.4614667e-01   9.6133333e-03   3.0221736e+00   5.7522837e-01   5.7522837e-01   2.7820345e+01      27.3560
   2.5221667e-01   6.0700000e-03   3.0858192e+00   5.6926536e-01   5.6926536e-01   2.7841232e+01      27.3530
   2.6081667e-01   8.6000000e-03   3.1771280e+00   5.6102555e-01   5.6102555e-01   2.7742826e+01      27.3400
   2.6790000e-01   7.0833333e-03   3.2533337e+00   5.5441592e-01   5.5441592e-01   2.7754837e+01      27.3240
   2.7599667e-01   8.0966667e-03   3.3415474e+00   5.4704894e-01   5.4704894e-01   2.7645830e+01      27.3000
   2.8156000e-01   5.5633333e-03   3.4028443e+00   5.4209944e-01   5.4209944e-01   2.7616497e+01      27.2800
   2.9066667e-01   9.1066667e-03   3.5043840e+00   5.3418803e-01   5.3418803e-01   2.7430769e+01      27.2400
   2.9876000e-01   8.0933333e-03   3.5958778e+00   5.2734828e-01   5.2734828e-01   2.7437615e+01      27.1990
   3.0736000e-01   8.6000000e-03   3.6943915e+00   5.2026971e-01   5.2026971e-01   2.7316397e+01      27.1490
   3.1393667e-01   6.5766667e-03   3.7706261e+00   5.1498344e-01   5.1498344e-01   2.7213476e+01      27.1070
   3.2203000e-01   8.0933333e-03   3.8655099e+00   5.0862372e-01   5.0862372e-01   2.7153589e+01      27.0500
   3.2962000e-01   7.5900000e-03   3.9555641e+00   5.0280060e-01   5.0280060e-01   2.7047354e+01      26.9930
   3.3822000e-01   8.6000000e-03   4.0588549e+00   4.9636167e-01   4.9636167e-01   2.6936704e+01      26.9230
   3.4479333e-01   6.5733333e-03   4.1387020e+00   4.9155025e-01   4.9155025e-01   2.6808856e+01      26.8660
   3.5390000e-01   9.1066667e-03   4.2506069e+00   4.8503662e-01   4.8503662e-01   2.6650919e+01      26.7820
   3.5997000e-01   6.0700000e-03   4.3260256e+00   4.8079003e-01   4.8079003e-01   2.6646057e+01      26.7240
   3.6907333e-01   9.1033333e-03   4.4403761e+00   4.7455890e-01   4.7455890e-01   2.6461499e+01      26.6330
   3.7767333e-01   8.6000000e-03   4.5497743e+00   4.6881886e-01   4.6881886e-01   2.6364075e+01      26.5430
   3.8526000e-01   7.5866667e-03   4.6473874e+00   4.6386923e-01   4.6386923e-01   2.6242938e+01      26.4620
   3.9285000e-01   7.5900000e-03   4.7460801e+00   4.5902091e-01   4.5902091e-01   2.6186730e+01      26.3780
   4.0144667e-01   8.5966667e-03   4.8591148e+00   4.5365053e-01   4.5365053e-01   2.6003203e+01      26.2800
   4.1055333e-01   9.1066667e-03   4.9803064e+00   4.4809693e-01   4.4809693e-01   2.5928098e+01      26.1740
   4.1864333e-01   8.0900000e-03   5.0892202e+00   4.4327617e-01   4.4327617e-01   2.5708909e+01      26.0790
   4.2623333e-01   7.5900000e-03   5.1924737e+00   4.3884671e-01   4.3884671e-01   2.5720191e+01      25.9880
   4.3584333e-01   9.6100000e-03   5.3246947e+00   4.3336381e-01   4.3336381e-01   2.5545627e+01      25.8720
   4.4141000e-01   5.5666667e-03   5.4020451e+00   4.3025002e-01   4.3025002e-01   2.5508018e+01      25.8050
   4.5203000e-01   1.0620000e-02   5.5511601e+00   4.2443200e-01   4.2443200e-01   2.5364523e+01      25.6750
   4.5860667e-01   6.5766667e-03   5.6445207e+00   4.2090731e-01   4.2090731e-01   2.5267992e+01      25.5940
   4.6720667e-01   8.6000000e-03   5.7677786e+00   4.1638561e-01   4.1638561e-01   2.5165971e+01      25.4890
   4.7580333e-01   8.5966667e-03   5.8923193e+00   4.1196172e-01   4.1196172e-01   2.5038168e+01      25.3840
   4.8339333e-01   7.5900000e-03   6.0033820e+00   4.0813328e-01   4.0813328e-01   2.4999347e+01      25.2920
   4.9199000e-01   8.5966667e-03   6.1304274e+00   4.0388211e-01   4.0388211e-01   2.4875786e+01      25.1880
   4.9806000e-01   6.0700000e-03   6.2209339e+00   4.0093337e-01   4.0093337e-01   2.4830165e+01      25.1160
   5.0716667e-01   9.1066667e-03   6.3579623e+00   3.9658933e-01   3.9658933e-01   2.4776443e+01      25.0080
   5.1475667e-01   7.5900000e-03   6.4733098e+00   3.9304005e-01   3.9304005e-01   2.4714673e+01      24.9190
   5.2385667e-01   9.1000000e-03   6.6129723e+00   3.8886750e-01   3.8886750e-01   2.4504641e+01      24.8130
   5.3245667e-01   8.6000000e-03   6.7463309e+00   3.8500483e-01   3.8500483e-01   2.4470253e+01      24.7160
   5.4055000e-01   8.0933333e-03   6.8730487e+00   3.8143917e-01   3.8143917e-01   2.4372895e+01      24.6250
   5.4915000e-01   8.6000000e-03   7.0089915e+00   3.7772196e-01   3.7772196e-01   2.4314756e+01      24.5310
   5.5471333e-01   5.5633333e-03   7.0976419e+00   3.7535565e-01   3.7535565e-01   2.4238704e+01      24.4710
   5.6432333e-01   9.6100000e-03   7.2520874e+00   3.7133722e-01   3.7133722e-01   2.4104984e+01      24.3690
   5.7241667e-01   8.0933333e-03   7.3834476e+00   3.6801914e-01   3.6801914e-01   2.4014316e+01      24.2850
   5.8051000e-01   8.0933333e-03   7.5159867e+00   3.6475982e-01   3.6475982e-01   2.3974897e+01      24.2030
   5.8809667e-01   7.5866667e-03   7.6412992e+00   3.6175655e-01   3.6175655e-01   2.3900097e+01      24.1280
   5.9821333e-01   1.0116667e-02   7.8100127e+00   3.5782784e-01   3.5782784e-01   2.3737369e+01      24.0310
   6.0478667e-01   6.5733333e-03   7.9206222e+00   3.5532057e-01   3.5532057e-01   2.3643208e+01      23.9690
   6.1288000e-01   8.0933333e-03   8.0578770e+00   3.5228137e-01   3.5228137e-01   2.3608277e+01      23.8950
   6.2097333e-01   8.0933333e-03   8.1963109e+00   3.4929373e-01   3.4929373e-01   2.3550221e+01      23.8230
   6.2856333e-01   7.5900000e-03   8.3272068e+00   3.4653757e-01   3.4653757e-01   2.3505435e+01      23.7570
   6.3665667e-01   8.0933333e-03   8.4679254e+00   3.4364615e-01   3.4364615e-01   2.3425774e+01      23.6890
   6.4424333e-01   7.5866667e-03   8.6009053e+00   3.4097922e-01   3.4097922e-01   2.3359532e+01      23.6270
   6.5132667e-01   7.0833333e-03   8.7259978e+00   3.3852633e-01   3.3852633e-01   2.3421418e+01      23.5710
   6.5942000e-01   8.0933333e-03   8.8700326e+00   3.3576652e-01   3.3576652e-01   2.3344268e+01      23.5090
   6.6397667e-01   4.5566667e-03   8.9516451e+00   3.3423242e-01   3.3423242e-01   2.3419264e+01      23.4740
   6.6446667e-01   4.9000000e-04   8.9604436e+00   3.3406828e-01   3.3406828e-01   2.2885047e+01      23.4710
   6.6953000e-01   5.0633333e-03   8.8697348e+00   3.3577216e-01   3.3577216e-01   2.2636584e+01      23.1810
   6.7459333e-01   5.0633333e-03   8.7794875e+00   3.3749350e-01   3.3749350e-01   2.2500354e+01      22.9120
   6.8067000e-01   6.0766667e-03   8.6717881e+00   3.3958279e-01   3.3958279e-01   2.2270315e+01      22.6110
   6.8725000e-01   6.5800000e-03   8.5559175e+00   3.4187450e-01   3.4187450e-01   2.2118630e+01      22.3090
   6.9282000e-01   5.5700000e-03   8.4584416e+00   3.4383875e-01   3.4383875e-01   2.1918551e+01      22.0720
   6.9737667e-01   4.5566667e-03   8.3791144e+00   3.4546252e-01   3.4546252e-01   2.1763793e+01      21.8900
   7.0446333e-01   7.0866667e-03   8.2564850e+00   3.4801856e-01   3.4801856e-01   2.1664747e+01      21.6180
   7.1053667e-01   6.0733333e-03   8.1521099e+00   3.5023939e-01   3.5023939e-01   2.1517412e+01      21.4010
   7.1610667e-01   5.5700000e-03   8.0569687e+00   3.5230123e-01   3.5230123e-01   2.1332826e+01      21.2110
   7.2167667e-01   5.5700000e-03   7.9623859e+00   3.5438749e-01   3.5438749e-01   2.1146054e+01      21.0310
   7.2825333e-01   6.5766667e-03   7.8514282e+00   3.5688284e-01   3.5688284e-01   2.1076823e+01      20.8260
   7.3382333e-01   5.5700000e-03   7.7580632e+00   3.5902389e-01   3.5902389e-01   2.0861657e+01      20.6610
   7.3989667e-01   6.0733333e-03   7.6568978e+00   3.6138787e-01   3.6138787e-01   2.0728919e+01      20.4880
   7.4546667e-01   5.5700000e-03   7.5647002e+00   3.6358348e-01   3.6358348e-01   2.0607839e+01      20.3360
   7.5305667e-01   7.5900000e-03   7.4399654e+00   3.6661864e-01   3.6661864e-01   2.0456074e+01      20.1350
   7.5862667e-01   5.5700000e-03   7.3490872e+00   3.6887846e-01   3.6887846e-01   2.0231139e+01      19.9940
   7.6470000e-01   6.0733333e-03   7.2506333e+00   3.7137446e-01   3.7137446e-01   2.0090504e+01      19.8440
   7.7128333e-01   6.5833333e-03   7.1446617e+00   3.7411848e-01   3.7411848e-01   1.9908453e+01      19.6870
   7.7887000e-01   7.5866667e-03   7.0235070e+00   3.7733144e-01   3.7733144e-01   1.9848841e+01      19.5110
   7.8444000e-01   5.5700000e-03   6.9352169e+00   3.7972569e-01   3.7972569e-01   1.9639299e+01      19.3860
   7.9051333e-01   6.0733333e-03   6.8395849e+00   3.8237116e-01   3.8237116e-01   1.9490337e+01      19.2520
   7.9911667e-01   8.6033333e-03   6.7052513e+00   3.8618239e-01   3.8618239e-01   1.9343606e+01      19.0660
   8.0418000e-01   5.0633333e-03   6.6268145e+00   3.8846115e-01   3.8846115e-01   1.9193788e+01      18.9590
   8.1126333e-01   7.0833333e-03   6.5178601e+00   3.9169451e-01   3.9169451e-01   1.9087508e+01      18.8120
   8.1683333e-01   5.5700000e-03   6.4328177e+00   3.9427513e-01   3.9427513e-01   1.8918582e+01      18.6980
   8.2391667e-01   7.0833333e-03   6.3254765e+00   3.9760641e-01   3.9760641e-01   1.8754259e+01      18.5540
   8.3049667e-01   6.5800000e-03   6.2265720e+00   4.0075181e-01   4.0075181e-01   1.8630391e+01      18.4220
   8.3707667e-01   6.5800000e-03   6.1284468e+00   4.0394737e-01   4.0394737e-01   1.8422141e+01      18.2900
   8.4466667e-01   7.5900000e-03   6.0162278e+00   4.0769733e-01   4.0769733e-01   1.8344015e+01      18.1390
   8.4973000e-01   5.0633333e-03   5.9419425e+00   4.1023790e-01   4.1023790e-01   1.8151673e+01      18.0390
   8.5681333e-01   7.0833333e-03   5.8387956e+00   4.1384562e-01   4.1384562e-01   1.8058361e+01      17.8980
   8.6440333e-01   7.5900000e-03   5.7292731e+00   4.1778249e-01   4.1778249e-01   1.7889614e+01      17.7470
   8.7047667e-01   6.0733333e-03   5.6423826e+00   4.2098705e-01   4.2098705e-01   1.7798111e+01      17.6250
   8.7705667e-01   6.5800000e-03   5.5489927e+00   4.2451489e-01   4.2451489e-01   1.7658885e+01      17.4930
   8.8414000e-01   7.0833333e-03   5.4493300e+00   4.2837927e-01   4.2837927e-01   1.7470378e+01      17.3490
   8.9223667e-01   8.0966667e-03   5.3365158e+00   4.3288357e-01   4.3288357e-01   1.7360146e+01      17.1820
   8.9881667e-01   6.5800000e-03   5.2457031e+00   4.3661449e-01   4.3661449e-01   1.7183487e+01      17.0450
   9.0489000e-01   6.0733333e-03   5.1625747e+00   4.4011566e-01   4.4011566e-01   1.7022309e+01      16.9160
   9.1146667e-01   6.5766667e-03   5.0733058e+00   4.4397088e-01   4.4397088e-01   1.6960442e+01      16.7750
   9.1855333e-01   7.0866667e-03   4.9779857e+00   4.4820137e-01   4.4820137e-01   1.6695680e+01      16.6200
   9.2412000e-01   5.5666667e-03   4.9037445e+00   4.5158144e-01   4.5158144e-01   1.6576200e+01      16.4960
   9.3272333e-01   8.6033333e-03   4.7901013e+00   4.5690683e-01   4.5690683e-01   1.6430370e+01      16.2990
   9.3829000e-01   5.5666667e-03   4.7172799e+00   4.6042000e-01   4.6042000e-01   1.6212585e+01      16.1690
   9.4487000e-01   6.5800000e-03   4.6319218e+00   4.6464299e-01   4.6464299e-01   1.5950822e+01      16.0110
   9.5246000e-01   7.5900000e-03   4.5344295e+00   4.6961144e-01   4.6961144e-01   1.5834406e+01      15.8240
   9.6055667e-01   8.0966667e-03   4.4315723e+00   4.7503005e-01   4.7503005e-01   1.5662263e+01      15.6180
   9.6713667e-01   6.5800000e-03   4.3488515e+00   4.7952661e-01   4.7952661e-01   1.5419562e+01      15.4460
   9.7371667e-01   6.5800000e-03   4.2669099e+00   4.8410912e-01   4.8410912e-01   1.5270980e+01      15.2680
   9.7928333e-01   5.5666667e-03   4.1981961e+00   4.8805486e-01   4.8805486e-01   1.5063862e+01      15.1130
   9.8636667e-01   7.0833333e-03   4.1115673e+00   4.9316960e-01   4.9316960e-01   1.4886768e+01      14.9100
   9.9244000e-01   6.0733333e-03   4.0380099e+00   4.9764118e-01   4.9764118e-01   1.4649810e+01      14.7290
   9.9902000e-01   6.5800000e-03   3.9590653e+00   5.0257823e-01   5.0257823e-01   1.4419572e+01      14.5270
   1.0071167e+00   8.0966667e-03   3.8629937e+00   5.0878934e-01   5.0878934e-01   1.4148465e+01      14.2670
   1.0131900e+00   6.0733333e-03   3.7917047e+00   5.1355002e-01   5.1355002e-01   1.3931996e+01      14.0650
   1.0192633e+00   6.0733333e-03   3.7210796e+00   5.1840063e-01   5.1840063e-01   1.3781940e+01      13.8550
   1.0248333e+00   5.5700000e-03   3.6568913e+00   5.2293050e-01   5.2293050e-01   1.3475919e+01      13.6560
   1.0334333e+00   8.6000000e-03   3.5588823e+00   5.3008216e-01   5.3008216e-01   1.3228200e+01      13.3330
   1.0400133e+00   6.5800000e-03   3.4847929e+00   5.3568750e-01   5.3568750e-01   1.2967762e+01      13.0750
   1.0460900e+00   6.0766667e-03   3.4170632e+00   5.4097039e-01   5.4097039e-01   1.2654542e+01      12.8260
   1.0521633e+00   6.0733333e-03   3.3500347e+00   5.4635554e-01   5.4635554e-01   1.2297862e+01      12.5670
   1.0597533e+00   7.5900000e-03   3.2672009e+00   5.5323810e-01   5.5323810e-01   1.2152318e+01      12.2270
   1.0632967e+00   3.5433333e-03   3.2288855e+00   5.5651090e-01   5.5651090e-01   1.1808104e+01      12.0630
   1.0713933e+00   8.0966667e-03   3.1421817e+00   5.6413670e-01   5.6413670e-01   1.1586804e+01      11.6680
   1.0769633e+00   5.5700000e-03   3.0832199e+00   5.6950527e-01   5.6950527e-01   1.1155184e+01      11.3840
   1.0835433e+00   6.5800000e-03   3.0142863e+00   5.7598046e-01   5.7598046e-01   1.0890754e+01      11.0320
   1.0891100e+00   5.5666667e-03   2.9565771e+00   5.8157455e-01   5.8157455e-01   1.0561859e+01      10.7200
   1.0956900e+00   6.5800000e-03   2.8890821e+00   5.8832873e-01   5.8832873e-01   1.0244862e+01      10.3330
   1.1017667e+00   6.0766667e-03   2.8274422e+00   5.9470711e-01   5.9470711e-01   9.7496283e+00       9.9569
   1.1083467e+00   6.5800000e-03   2.7614463e+00   6.0177162e-01   6.0177162e-01   9.4157399e+00       9.5276
   1.1199900e+00   1.1643333e-02   2.6465758e+00   6.1469238e-01   6.1469238e-01   8.6154054e+00       8.7021
   1.1336567e+00   1.3666667e-02   2.5148568e+00   6.3058461e-01   6.3058461e-01   7.5525750e+00       7.6182
   1.1493533e+00   1.5696667e-02   2.3677208e+00   6.4988237e-01   6.4988237e-01   6.2379089e+00       6.1935
   1.1685900e+00   1.9236667e-02   2.1934499e+00   6.7520577e-01   6.7520577e-01   4.5078628e+00       4.1231
   1.2035267e+00   3.4936667e-02   1.8939815e+00   7.2662801e-01   7.2662801e-01   7.5231431e-01      -0.9516


==> graphs/section06/VanLoocke2008/TrainFour/VanLoocke_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0                       0                    0                    0                       0
   2.0000000e+00   3.3333333e-02   9.6040000e-01   1.0204082e+00   1.0204082e+00  -6.2890462e-02  -0.0363050000000000    -0.0373090000000000  -0.0479720000000000   -0.0356000000000000    -0.0381110000000000
   4.0000000e+00   3.3333333e-02   9.2160000e-01   1.0416667e+00   1.0416667e+00  -1.0911458e-01  -0.0783200000000000    -0.0802560000000000  -0.101620000000000    -0.0772600000000000    -0.0812990000000000
   6.0000000e+00   3.3333333e-02   8.8360000e-01   1.0638298e+00   1.0638298e+00  -1.6799457e-01  -0.129180000000000     -0.131980000000000   -0.163360000000000    -0.128200000000000     -0.132270000000000
   8.0000000e+00   3.3333333e-02   8.4640000e-01   1.0869565e+00   1.0869565e+00  -2.4208589e-01  -0.192630000000000     -0.196260000000000   -0.235650000000000    -0.192200000000000     -0.194320000000000
   1.0000000e+01   3.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -3.2879630e-01  -0.273000000000000     -0.277480000000000   -0.321000000000000    -0.273500000000000     -0.271400000000000
   1.2000000e+01   3.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.9631745e-01  -0.267640000000000     -0.271520000000000   -0.301470000000000    -0.267680000000000     -0.265920000000000
   1.5000000e+01   5.0000000e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.6124640e-01  -0.260380000000000     -0.263260000000000   -0.277940000000000    -0.259970000000000     -0.258280000000000
   2.0000000e+01   8.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.3761633e-01  -0.249930000000000     -0.251010000000000   -0.248800000000000    -0.249230000000000     -0.246850000000000
   3.0000000e+01   1.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.1428293e-01  -0.233320000000000     -0.230530000000000   -0.210940000000000    -0.233050000000000     -0.227650000000000
   4.0000000e+01   1.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.9761806e-01  -0.221250000000000     -0.214670000000000   -0.192000000000000    -0.222180000000000     -0.212920000000000
   6.0000000e+01   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.8189478e-01  -0.202970000000000     -0.189320000000000   -0.170300000000000    -0.206760000000000     -0.189910000000000
   8.0000000e+01   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.7041510e-01  -0.190100000000000     -0.170800000000000   -0.164880000000000    -0.196790000000000     -0.173930000000000
   1.0000000e+02   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.6028977e-01  -0.179930000000000     -0.156270000000000   -0.162650000000000    -0.189260000000000     -0.161860000000000
   1.3000000e+02   5.0000000e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.5393081e-01  -0.167280000000000     -0.138680000000000   -0.160390000000000    -0.180110000000000     -0.147580000000000
   1.7000000e+02   6.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.4006491e-01  -0.153830000000000     -0.121250000000000   -0.157980000000000    -0.170510000000000     -0.133690000000000
   2.2000000e+02   8.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.3135842e-01  -0.140760000000000     -0.106280000000000   -0.155060000000000    -0.161120000000000     -0.121710000000000
   3.0000000e+02   1.3333333e+00   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.2018831e-01  -0.125010000000000     -0.0911580000000000  -0.150940000000000    -0.149330000000000     -0.108830000000000


==> graphs/section06/VanLoocke2008/TrainFour/VanLoocke_rate2_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                    0                       0                 0                    0
   4.0000000e+00   6.6666667e-02   9.2160000e-01   1.0416667e+00   1.0416667e+00  -1.2877222e-01   -0.0786110000000000     -0.0807090000000000    -0.103890000000000  -0.0775310000000000   -0.0817800000000000
   8.0000000e+00   6.6666667e-02   8.4640000e-01   1.0869565e+00   1.0869565e+00  -2.4655506e-01   -0.193840000000000      -0.197740000000000     -0.241680000000000  -0.193480000000000    -0.195830000000000
   1.2000000e+01   6.6666667e-02   7.7440000e-01   1.1363636e+00   1.1363636e+00  -4.4158922e-01   -0.379390000000000      -0.385190000000000     -0.434050000000000  -0.381440000000000    -0.372340000000000
   1.6000000e+01   6.6666667e-02   7.0560000e-01   1.1904762e+00   1.1904762e+00  -7.2385314e-01   -0.676370000000000      -0.685120000000000     -0.704150000000000  -0.680690000000000    -0.653680000000000
   2.0000000e+01   6.6666667e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -1.1108615e+00   -1.12530000000000       -1.13850000000000      -1.08610000000000   -1.12930000000000     -1.09490000000000
   2.2000000e+01   3.3333333e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -9.6204578e-01   -1.04660000000000       -1.05790000000000      -0.994120000000000  -1.04950000000000     -1.03620000000000
   2.5000000e+01   5.0000000e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -8.8858474e-01   -0.963100000000000      -0.970930000000000     -0.902220000000000  -0.967040000000000    -0.965460000000000
   3.0000000e+01   8.3333333e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -8.2682849e-01   -0.873980000000000      -0.875830000000000     -0.809070000000000  -0.882040000000000    -0.878190000000000
   4.0000000e+01   1.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -7.6038706e-01   -0.776230000000000      -0.767520000000000     -0.709470000000000  -0.793270000000000    -0.766860000000000
   5.0000000e+01   1.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -7.2618687e-01   -0.727030000000000      -0.710060000000000     -0.663470000000000  -0.751420000000000    -0.705320000000000
   7.0000000e+01   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.7673943e-01   -0.663400000000000      -0.632540000000000     -0.606600000000000  -0.699220000000000    -0.628080000000000
   9.0000000e+01   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.4242496e-01   -0.623120000000000      -0.581950000000000     -0.581890000000000  -0.666990000000000    -0.584110000000000
   1.1000000e+02   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.1705641e-01   -0.592260000000000      -0.543250000000000     -0.564960000000000  -0.642100000000000    -0.553120000000000
   1.4000000e+02   5.0000000e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.8879840e-01   -0.554840000000000      -0.496900000000000     -0.544530000000000  -0.611360000000000    -0.517550000000000
   1.8000000e+02   6.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.5740605e-01   -0.516190000000000      -0.451210000000000     -0.522910000000000  -0.578670000000000    -0.483120000000000
   2.3000000e+02   8.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.3020914e-01   -0.479830000000000      -0.412110000000000     -0.501380000000000  -0.546670000000000    -0.452840000000000
   3.1000000e+02   1.3333333e+00   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.0235924e-01   -0.437470000000000      -0.372830000000000     -0.475310000000000  -0.507520000000000    -0.419370000000000


==> graphs/section06/VanLoocke2008/TrainFour/VanLoocke_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                    0                       0                    0                    0
   6.0000000e+00   1.0000000e-01   8.8360000e-01   1.0638298e+00   1.0638298e+00  -1.8909133e-01    -0.130360000000000    -0.133620000000000     -0.171540000000000      -0.129380000000000    -0.134030000000000
   1.2000000e+01   1.0000000e-01   7.7440000e-01   1.1363636e+00   1.1363636e+00  -4.4349152e-01    -0.383630000000000    -0.389710000000000     -0.447690000000000      -0.386100000000000    -0.376480000000000
   1.8000000e+01   1.0000000e-01   6.7240000e-01   1.2195122e+00   1.2195122e+00  -8.9601784e-01    -0.900820000000000    -0.912120000000000     -0.904420000000000      -0.906150000000000    -0.866610000000000
   2.4000000e+01   1.0000000e-01   5.7760000e-01   1.3157895e+00   1.3157895e+00  -1.8318185e+00    -1.82210000000000     -1.84140000000000      -1.67250000000000       -1.82100000000000     -1.81170000000000
   3.0000000e+01   1.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.7630603e+00    -3.34310000000000     -3.35050000000000      -3.06970000000000       -3.35010000000000     -3.50700000000000
   3.2000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.2512890e+00    -3.02990000000000     -3.02610000000000      -2.82670000000000       -3.06220000000000     -3.19850000000000
   3.5000000e+01   5.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.0063629e+00    -2.75540000000000     -2.74400000000000      -2.59540000000000       -2.81490000000000     -2.88980000000000
   4.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.8084732e+00    -2.50500000000000     -2.49130000000000      -2.35960000000000       -2.59550000000000     -2.58060000000000
   5.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5987071e+00    -2.25330000000000     -2.24440000000000      -2.08480000000000       -2.38220000000000     -2.26560000000000
   6.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.4741012e+00    -2.12290000000000     -2.11960000000000      -1.93000000000000       -2.27320000000000     -2.11990000000000
   8.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.3241647e+00    -1.94660000000000     -1.94750000000000      -1.71960000000000       -2.12050000000000     -1.94410000000000
   1.0000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.2235887e+00    -1.83420000000000     -1.83300000000000      -1.60260000000000       -2.01560000000000     -1.84370000000000
   1.2000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.1561472e+00    -1.75160000000000     -1.74610000000000      -1.52200000000000       -1.93370000000000     -1.77220000000000
   1.5000000e+02   5.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0702834e+00    -1.65690000000000     -1.64380000000000      -1.43260000000000       -1.83510000000000     -1.69070000000000
   1.9000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.9800486e+00    -1.56620000000000     -1.54530000000000      -1.34960000000000       -1.73590000000000     -1.61290000000000
   2.4000000e+02   8.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.9013063e+00    -1.48700000000000     -1.46290000000000      -1.27830000000000       -1.64560000000000     -1.54580000000000
   3.2000000e+02   1.3333333e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7984915e+00    -1.40090000000000     -1.38230000000000      -1.20240000000000       -1.54480000000000     -1.47390000000000


==> graphs/section06/VanLoocke2008/TrainFour/VanLoocke_rate4_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0                       0                 0                    0                    0
   1.2000000e+01   2.0000000e-01   8.8360000e-01   1.0638298e+00   1.0638298e+00  -8.7405820e-02    -0.130360000000000  -0.133620000000000    -0.171540000000000    -0.129380000000000  -0.134030000000000
   2.4000000e+01   2.0000000e-01   7.7440000e-01   1.1363636e+00   1.1363636e+00  -2.4947221e-01    -0.373580000000000  -0.378710000000000    -0.402060000000000    -0.374990000000000  -0.365120000000000
   3.6000000e+01   2.0000000e-01   6.7240000e-01   1.2195122e+00   1.2195122e+00  -5.2845522e-01    -0.819200000000000  -0.828560000000000    -0.752890000000000    -0.819580000000000  -0.793150000000000
   4.8000000e+01   2.0000000e-01   5.7760000e-01   1.3157895e+00   1.3157895e+00  -1.2146970e+00    -1.53070000000000   -1.53760000000000     -1.38980000000000     -1.53840000000000   -1.54240000000000
   6.0000000e+01   2.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.9062330e+00    -2.76590000000000   -2.74810000000000     -2.60950000000000     -2.82920000000000   -2.85540000000000
   6.2000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5194960e+00    -2.64730000000000   -2.62720000000000     -2.50760000000000     -2.72420000000000   -2.72620000000000
   6.5000000e+01   5.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.2855824e+00    -2.51570000000000   -2.49460000000000     -2.38580000000000     -2.60920000000000   -2.57670000000000
   7.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0925943e+00    -2.36480000000000   -2.34490000000000     -2.23210000000000     -2.47930000000000   -2.40030000000000
   8.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.8710800e+00    -2.17740000000000   -2.16270000000000     -2.01750000000000     -2.32030000000000   -2.18430000000000
   9.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7576605e+00    -2.06560000000000   -2.05550000000000     -1.88210000000000     -2.22490000000000   -2.06590000000000
   1.1000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.5961651e+00    -1.90860000000000   -1.90180000000000     -1.69210000000000     -2.08600000000000   -1.91290000000000
   1.3000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4972748e+00    -1.80550000000000   -1.79720000000000     -1.58300000000000     -1.98810000000000   -1.82080000000000
   1.5000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4178583e+00    -1.72890000000000   -1.71720000000000     -1.50680000000000     -1.91100000000000   -1.75410000000000
   1.8000000e+02   5.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.3357033e+00    -1.64030000000000   -1.62260000000000     -1.42160000000000     -1.81770000000000   -1.67730000000000
   2.2000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.2454089e+00    -1.55440000000000   -1.53110000000000     -1.34180000000000     -1.72310000000000   -1.60340000000000
   2.7000000e+02   8.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.1792285e+00    -1.47890000000000   -1.45430000000000     -1.27280000000000     -1.63650000000000   -1.53920000000000
   3.5000000e+02   1.3333333e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.0842938e+00    -1.39610000000000   -1.37880000000000     -1.19900000000000     -1.53910000000000   -1.46980000000000


==> graphs/section06/VanLoocke2008/TrainFour/VanLoocke_rate5_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                    0                    0                    0                 0
   1.2000000e+00   2.0000000e-02   8.8360000e-01   1.0638298e+00   1.0638298e+00  -2.5293692e-01   -0.130360000000000   -0.133620000000000   -0.171540000000000   -0.129380000000000   -0.134030000000000
   2.4000000e+00   2.0000000e-02   7.7440000e-01   1.1363636e+00   1.1363636e+00  -5.5097595e-01   -0.392020000000000   -0.398770000000000   -0.489320000000000   -0.395480000000000   -0.385940000000000
   3.6000000e+00   2.0000000e-02   6.7240000e-01   1.2195122e+00   1.2195122e+00  -9.8728496e-01   -0.985020000000000   -0.995340000000000   -1.13350000000000    -0.999590000000000   -0.939060000000000
   4.8000000e+00   2.0000000e-02   5.7760000e-01   1.3157895e+00   1.3157895e+00  -2.6281544e+00   -2.28010000000000    -2.29500000000000    -2.40360000000000    -2.30340000000000    -2.16610000000000
   6.0000000e+00   2.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -4.7250533e+00   -4.88180000000000    -4.90270000000000    -4.77390000000000    -4.87950000000000    -4.78180000000000
   8.0000000e+00   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.4575082e+00   -3.64660000000000    -3.66230000000000    -3.43670000000000    -3.63640000000000    -3.93580000000000
   1.0000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.9673168e+00   -3.20440000000000    -3.20800000000000    -3.02330000000000    -3.21920000000000    -3.47490000000000
   1.5000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5858285e+00   -2.67620000000000    -2.66760000000000    -2.52530000000000    -2.73770000000000    -2.82570000000000
   2.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.3686503e+00   -2.48190000000000    -2.47460000000000    -2.32430000000000    -2.57120000000000    -2.55470000000000
   3.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.1586986e+00   -2.25780000000000    -2.25720000000000    -2.07130000000000    -2.38450000000000    -2.26380000000000
   4.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0251207e+00   -2.13050000000000    -2.13530000000000    -1.92220000000000    -2.27880000000000    -2.12250000000000
   6.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.8459011e+00   -1.95450000000000    -1.96230000000000    -1.71720000000000    -2.12710000000000    -1.94870000000000
   8.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7230489e+00   -1.84080000000000    -1.84550000000000    -1.60180000000000    -2.02140000000000    -1.84800000000000
   1.2000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.5788213e+00   -1.68160000000000    -1.67230000000000    -1.45040000000000    -1.86260000000000    -1.70990000000000
   1.8000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4441023e+00   -1.53860000000000    -1.51260000000000    -1.32540000000000    -1.70730000000000    -1.58810000000000
   2.4000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.3423974e+00   -1.45530000000000    -1.42940000000000    -1.24740000000000    -1.61070000000000    -1.51960000000000
   3.0000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.2754563e+00   -1.40020000000000    -1.38310000000000    -1.20390000000000    -1.54410000000000    -1.47430000000000


==> graphs/section06/VanLoocke2008/VanLoocke_rate1_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00               0                 0                       0                    0                       0
   2.0000000e+00   3.3333333e-02   9.6040000e-01   1.0204082e+00   1.0204082e+00  -6.2890462e-02      -0.0491280000000000  -0.0522040000000000    -0.0408690000000000     -0.0124690000000000   -0.0590970000000000
   4.0000000e+00   3.3333333e-02   9.2160000e-01   1.0416667e+00   1.0416667e+00  -1.0911458e-01      -0.102570000000000   -0.110330000000000     -0.0874530000000000     -0.0277770000000000   -0.125680000000000
   6.0000000e+00   3.3333333e-02   8.8360000e-01   1.0638298e+00   1.0638298e+00  -1.6799457e-01      -0.161030000000000   -0.176080000000000     -0.142230000000000      -0.0481820000000000   -0.202340000000000
   8.0000000e+00   3.3333333e-02   8.4640000e-01   1.0869565e+00   1.0869565e+00  -2.4208589e-01      -0.225290000000000   -0.251370000000000     -0.208400000000000      -0.0766750000000000   -0.292100000000000
   1.0000000e+01   3.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -3.2879630e-01      -0.296210000000000   -0.338260000000000     -0.289960000000000      -0.117160000000000    -0.398290000000000
   1.2000000e+01   3.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.9631745e-01      -0.289860000000000   -0.332340000000000     -0.288680000000000      -0.116760000000000    -0.391790000000000
   1.5000000e+01   5.0000000e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.6124640e-01      -0.280760000000000   -0.324160000000000     -0.286810000000000      -0.116160000000000    -0.382930000000000
   2.0000000e+01   8.3333333e-02   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.3761633e-01      -0.266560000000000   -0.312110000000000     -0.283790000000000      -0.115200000000000    -0.370000000000000
   3.0000000e+01   1.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -2.1428293e-01      -0.241170000000000   -0.292310000000000     -0.278090000000000      -0.113380000000000    -0.348960000000000
   4.0000000e+01   1.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.9761806e-01      -0.220650000000000   -0.277710000000000     -0.272890000000000      -0.111720000000000    -0.333100000000000
   6.0000000e+01   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.8189478e-01      -0.187360000000000   -0.255590000000000     -0.263410000000000      -0.108690000000000    -0.308100000000000
   8.0000000e+01   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.7041510e-01      -0.165810000000000   -0.241240000000000     -0.255190000000000      -0.106100000000000    -0.289810000000000
   1.0000000e+02   3.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.6028977e-01      -0.151660000000000   -0.231040000000000     -0.247900000000000      -0.103830000000000    -0.275190000000000
   1.3000000e+02   5.0000000e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.5393081e-01      -0.137650000000000   -0.219590000000000     -0.238090000000000      -0.100870000000000    -0.257010000000000
   1.7000000e+02   6.6666667e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.4006491e-01      -0.128400000000000   -0.209370000000000     -0.226740000000000      -0.0975700000000000   -0.238090000000000
   2.2000000e+02   8.3333333e-01   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.3135842e-01      -0.124580000000000   -0.201360000000000     -0.214720000000000      -0.0941860000000000   -0.220610000000000
   3.0000000e+02   1.3333333e+00   8.1000000e-01   1.1111111e+00   1.1111111e+00  -1.2018831e-01      -0.123590000000000   -0.193080000000000     -0.198780000000000      -0.0898330000000000   -0.201110000000000


==> graphs/section06/VanLoocke2008/VanLoocke_rate2_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0                    0                    0                       0                       0
   4.0000000e+00   6.6666667e-02   9.2160000e-01   1.0416667e+00   1.0416667e+00  -1.2877222e-01  -0.103600000000000   -0.110890000000000   -0.0875610000000000     -0.0277840000000000    -0.126160000000000
   8.0000000e+00   6.6666667e-02   8.4640000e-01   1.0869565e+00   1.0869565e+00  -2.4655506e-01  -0.227550000000000   -0.253070000000000   -0.208700000000000      -0.0767230000000000    -0.293760000000000
   1.2000000e+01   6.6666667e-02   7.7440000e-01   1.1363636e+00   1.1363636e+00  -4.4158922e-01  -0.378680000000000   -0.443280000000000   -0.392920000000000      -0.175060000000000     -0.529460000000000
   1.6000000e+01   6.6666667e-02   7.0560000e-01   1.1904762e+00   1.1904762e+00  -7.2385314e-01  -0.565770000000000   -0.700820000000000   -0.685430000000000      -0.369710000000000     -0.863050000000000
   2.0000000e+01   6.6666667e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -1.1108615e+00  -0.800370000000000   -1.04500000000000    -1.14780000000000       -0.733730000000000     -1.31830000000000
   2.2000000e+01   3.3333333e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -9.6204578e-01  -0.778680000000000   -0.995840000000000   -1.11300000000000       -0.711220000000000     -1.24130000000000
   2.5000000e+01   5.0000000e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -8.8858474e-01  -0.748420000000000   -0.936390000000000   -1.06990000000000       -0.681320000000000     -1.15870000000000
   3.0000000e+01   8.3333333e-02   6.4000000e-01   1.2500000e+00   1.2500000e+00  -8.2682849e-01  -0.703080000000000   -0.863060000000000   -1.01520000000000       -0.639540000000000     -1.06860000000000
   4.0000000e+01   1.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -7.6038706e-01  -0.626730000000000   -0.769900000000000   -0.942100000000000      -0.576720000000000     -0.965610000000000
   5.0000000e+01   1.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -7.2618687e-01  -0.569480000000000   -0.719590000000000   -0.899050000000000      -0.535500000000000     -0.910170000000000
   7.0000000e+01   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.7673943e-01  -0.482070000000000   -0.657830000000000   -0.841720000000000      -0.480100000000000     -0.834850000000000
   9.0000000e+01   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.4242496e-01  -0.428840000000000   -0.624930000000000   -0.805880000000000      -0.448110000000000     -0.785190000000000
   1.1000000e+02   3.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -6.1705641e-01  -0.394840000000000   -0.602930000000000   -0.778630000000000      -0.426410000000000     -0.746800000000000
   1.4000000e+02   5.0000000e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.8879840e-01  -0.361590000000000   -0.578660000000000   -0.745390000000000      -0.402780000000000     -0.700150000000000
   1.8000000e+02   6.6666667e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.5740605e-01  -0.339840000000000   -0.556580000000000   -0.710170000000000      -0.380790000000000     -0.652650000000000
   2.3000000e+02   8.3333333e-01   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.3020914e-01  -0.330910000000000   -0.538230000000000   -0.675260000000000      -0.361210000000000     -0.609450000000000
   3.1000000e+02   1.3333333e+00   6.4000000e-01   1.2500000e+00   1.2500000e+00  -5.0235924e-01  -0.328590000000000   -0.517780000000000   -0.631400000000000      -0.338310000000000     -0.561680000000000


==> graphs/section06/VanLoocke2008/VanLoocke_rate3_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                       0                    0                    0                    0
   6.0000000e+00   1.0000000e-01   8.8360000e-01   1.0638298e+00   1.0638298e+00  -1.8909133e-01    -0.164310000000000     -0.178130000000000    -0.142590000000000    -0.0482100000000000  -0.204150000000000
   1.2000000e+01   1.0000000e-01   7.7440000e-01   1.1363636e+00   1.1363636e+00  -4.4349152e-01    -0.382690000000000     -0.447610000000000    -0.393840000000000    -0.175370000000000   -0.534430000000000
   1.8000000e+01   1.0000000e-01   6.7240000e-01   1.2195122e+00   1.2195122e+00  -8.9601784e-01    -0.684040000000000     -0.875350000000000    -0.898320000000000    -0.528920000000000   -1.09590000000000
   2.4000000e+01   1.0000000e-01   5.7760000e-01   1.3157895e+00   1.3157895e+00  -1.8318185e+00    -1.11180000000000      -1.52830000000000     -1.88990000000000     -1.39940000000000    -1.96110000000000
   3.0000000e+01   1.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.7630603e+00    -1.73340000000000      -2.45210000000000     -3.64470000000000     -3.25960000000000    -3.16080000000000
   3.2000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.2512890e+00    -1.66890000000000      -2.23410000000000     -3.34380000000000     -2.94870000000000    -2.85980000000000
   3.5000000e+01   5.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.0063629e+00    -1.58270000000000      -2.01010000000000     -3.06850000000000     -2.62680000000000    -2.60080000000000
   4.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.8084732e+00    -1.46110000000000      -1.78180000000000     -2.81210000000000     -2.29140000000000    -2.36750000000000
   5.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5987071e+00    -1.27390000000000      -1.55120000000000     -2.56350000000000     -1.93690000000000    -2.13460000000000
   6.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.4741012e+00    -1.14780000000000      -1.45250000000000     -2.44980000000000     -1.77460000000000    -2.01340000000000
   8.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.3241647e+00    -0.970340000000000     -1.34290000000000     -2.30660000000000     -1.58780000000000    -1.84560000000000
   1.0000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.2235887e+00    -0.870450000000000     -1.28830000000000     -2.21800000000000     -1.48890000000000    -1.73450000000000
   1.2000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.1561472e+00    -0.808610000000000     -1.25160000000000     -2.15060000000000     -1.42000000000000    -1.65050000000000
   1.5000000e+02   5.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0702834e+00    -0.749070000000000     -1.21040000000000     -2.06940000000000     -1.34120000000000    -1.55170000000000
   1.9000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.9800486e+00    -0.710470000000000     -1.17130000000000     -1.98600000000000     -1.26320000000000    -1.45500000000000
   2.4000000e+02   8.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.9013063e+00    -0.694700000000000     -1.13680000000000     -1.90700000000000     -1.19040000000000    -1.37040000000000
   3.2000000e+02   1.3333333e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7984915e+00    -0.690590000000000     -1.09600000000000     -1.81300000000000     -1.10440000000000    -1.27970000000000


==> graphs/section06/VanLoocke2008/VanLoocke_rate4_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                       0                    0                    0                    0
   1.2000000e+01   2.0000000e-01   8.8360000e-01   1.0638298e+00   1.0638298e+00  -8.7405820e-02   -0.164310000000000      -0.178130000000000   -0.142590000000000  -0.0482100000000000     -0.204150000000000
   2.4000000e+01   2.0000000e-01   7.7440000e-01   1.1363636e+00   1.1363636e+00  -2.4947221e-01   -0.369920000000000      -0.435330000000000   -0.391960000000000  -0.174930000000000      -0.521730000000000
   3.6000000e+01   2.0000000e-01   6.7240000e-01   1.2195122e+00   1.2195122e+00  -5.2845522e-01   -0.637300000000000      -0.806400000000000   -0.876730000000000  -0.518240000000000      -1.00780000000000
   4.8000000e+01   2.0000000e-01   5.7760000e-01   1.3157895e+00   1.3157895e+00  -1.2146970e+00   -0.994660000000000      -1.30720000000000    -1.73960000000000   -1.29710000000000       -1.66690000000000
   6.0000000e+01   2.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.9062330e+00   -1.48530000000000       -1.96510000000000    -3.12160000000000   -2.74160000000000       -2.59180000000000
   6.2000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5194960e+00   -1.44370000000000       -1.87520000000000    -2.99000000000000   -2.56990000000000       -2.48230000000000
   6.5000000e+01   5.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.2855824e+00   -1.38680000000000       -1.77030000000000    -2.84620000000000   -2.37370000000000       -2.36140000000000
   7.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0925943e+00   -1.30360000000000       -1.64610000000000    -2.68650000000000   -2.14600000000000       -2.22330000000000
   8.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.8710800e+00   -1.16860000000000       -1.49640000000000    -2.50160000000000   -1.87500000000000       -2.05200000000000
   9.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7576605e+00   -1.07190000000000       -1.41950000000000    -2.40380000000000   -1.73570000000000       -1.94900000000000
   1.1000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.5961651e+00   -0.929340000000000      -1.32640000000000    -2.27460000000000   -1.56700000000000       -1.80070000000000
   1.3000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4972748e+00   -0.845480000000000      -1.27630000000000    -2.19200000000000   -1.47350000000000       -1.69980000000000
   1.5000000e+02   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4178583e+00   -0.792670000000000      -1.24190000000000    -2.12860000000000   -1.40740000000000       -1.62270000000000
   1.8000000e+02   5.0000000e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.3357033e+00   -0.741390000000000      -1.20260000000000    -2.05190000000000   -1.33130000000000       -1.53100000000000
   2.2000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.2454089e+00   -0.707980000000000      -1.16510000000000    -1.97250000000000   -1.25550000000000       -1.44060000000000
   2.7000000e+02   8.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.1792285e+00   -0.694290000000000      -1.13160000000000    -1.89670000000000   -1.18440000000000       -1.36070000000000
   3.5000000e+02   1.3333333e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.0842938e+00   -0.690730000000000      -1.09190000000000    -1.80600000000000   -1.10010000000000       -1.27450000000000


==> graphs/section06/VanLoocke2008/VanLoocke_rate5_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0                       0                    0                          0              0
   1.2000000e+00   2.0000000e-02   8.8360000e-01   1.0638298e+00   1.0638298e+00  -2.5293692e-01    -0.164310000000000     -0.178130000000000     -0.142590000000000    -0.0482100000000000     -0.204150000000000
   2.4000000e+00   2.0000000e-02   7.7440000e-01   1.1363636e+00   1.1363636e+00  -5.5097595e-01    -0.393030000000000     -0.457890000000000     -0.395350000000000    -0.175730000000000      -0.545060000000000
   3.6000000e+00   2.0000000e-02   6.7240000e-01   1.2195122e+00   1.2195122e+00  -9.8728496e-01    -0.726050000000000     -0.945110000000000     -0.916610000000000    -0.537770000000000      -1.18800000000000
   4.8000000e+00   2.0000000e-02   5.7760000e-01   1.3157895e+00   1.3157895e+00  -2.6281544e+00    -1.23260000000000      -1.82980000000000      -2.04770000000000     -1.49580000000000       -2.43640000000000
   6.0000000e+00   2.0000000e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -4.7250533e+00    -2.03740000000000      -3.43100000000000      -4.52630000000000     -3.93100000000000       -4.77610000000000
   8.0000000e+00   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -3.4575082e+00    -1.93720000000000      -2.82710000000000      -3.79300000000000     -3.38110000000000       -3.44330000000000
   1.0000000e+01   3.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.9673168e+00    -1.84970000000000      -2.48050000000000      -3.43990000000000     -3.03320000000000       -3.02580000000000
   1.5000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.5858285e+00    -1.66360000000000      -1.97860000000000      -2.96500000000000     -2.48470000000000       -2.53670000000000
   2.0000000e+01   8.3333333e-02   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.3686503e+00    -1.52400000000000      -1.76760000000000      -2.77290000000000     -2.21640000000000       -2.35680000000000
   3.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.1586986e+00    -1.31360000000000      -1.54900000000000      -2.56210000000000     -1.91170000000000       -2.14920000000000
   4.0000000e+01   1.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -2.0251207e+00    -1.17560000000000      -1.45300000000000      -2.45490000000000     -1.76210000000000       -2.02980000000000
   6.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.8459011e+00    -0.984620000000000     -1.34520000000000      -2.31480000000000     -1.58450000000000       -1.86010000000000
   8.0000000e+01   3.3333333e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.7230489e+00    -0.878990000000000     -1.29080000000000      -2.22570000000000     -1.48780000000000       -1.74620000000000
   1.2000000e+02   6.6666667e-01   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.5788213e+00    -0.750390000000000     -1.21920000000000      -2.09490000000000     -1.35880000000000       -1.57970000000000
   1.8000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.4441023e+00    -0.691220000000000     -1.15920000000000      -1.96420000000000     -1.24010000000000       -1.42460000000000
   2.4000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.3423974e+00    -0.691630000000000     -1.12500000000000      -1.87720000000000     -1.16150000000000       -1.33610000000000
   3.0000000e+02   1.0000000e+00   4.9000000e-01   1.4285714e+00   1.4285714e+00  -1.2754563e+00    -0.691630000000000     -1.09810000000000      -1.81360000000000     -1.10310000000000       -1.28020000000000


==> graphs/section06/analytical/Cyclic_UT_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   2.0000000e-02   2.0000000e-02   1.0100000e+00   9.9503719e-01   9.9503719e-01   1.8518329e-01    0.183680000000000
   4.0000000e-02   2.0000000e-02   1.0200000e+00   9.9014754e-01   9.9014754e-01   3.6546852e-01    0.362490000000000
   6.0000000e-02   2.0000000e-02   1.0300000e+00   9.8532928e-01   9.8532928e-01   5.4101699e-01    0.536580000000000
   8.0000000e-02   2.0000000e-02   1.0400000e+00   9.8058068e-01   9.8058068e-01   7.1198307e-01    0.706120000000000
   1.0000000e-01   2.0000000e-02   1.0500000e+00   9.7590007e-01   9.7590007e-01   8.7851452e-01    0.871240000000000
   1.2000000e-01   2.0000000e-02   1.0600000e+00   9.7128586e-01   9.7128586e-01   1.0407529e+00    1.03210000000000
   1.4000000e-01   2.0000000e-02   1.0700000e+00   9.6673649e-01   9.6673649e-01   1.1988338e+00    1.18880000000000
   1.6000000e-01   2.0000000e-02   1.0800000e+00   9.6225045e-01   9.6225045e-01   1.3528872e+00    1.34150000000000
   1.8000000e-01   2.0000000e-02   1.0900000e+00   9.5782629e-01   9.5782629e-01   1.5030377e+00    1.49040000000000
   2.0000000e-01   2.0000000e-02   1.1000000e+00   9.5346259e-01   9.5346259e-01   1.6494050e+00    1.63540000000000
   2.2000000e-01   2.0000000e-02   1.1100000e+00   9.4915800e-01   9.4915800e-01   1.7921038e+00    1.77690000000000
   2.4000000e-01   2.0000000e-02   1.1200000e+00   9.4491118e-01   9.4491118e-01   1.9312444e+00    1.91480000000000
   2.6000000e-01   2.0000000e-02   1.1300000e+00   9.4072087e-01   9.4072087e-01   2.0669325e+00    2.04920000000000
   2.8000000e-01   2.0000000e-02   1.1400000e+00   9.3658581e-01   9.3658581e-01   2.1992699e+00    2.18040000000000
   3.0000000e-01   2.0000000e-02   1.1500000e+00   9.3250481e-01   9.3250481e-01   2.3283544e+00    2.30830000000000
   3.2000000e-01   2.0000000e-02   1.1600000e+00   9.2847669e-01   9.2847669e-01   2.4542798e+00    2.43310000000000
   3.4000000e-01   2.0000000e-02   1.1700000e+00   9.2450033e-01   9.2450033e-01   2.5771368e+00    2.55480000000000
   3.6000000e-01   2.0000000e-02   1.1800000e+00   9.2057462e-01   9.2057462e-01   2.6970122e+00    2.67360000000000
   3.8000000e-01   2.0000000e-02   1.1900000e+00   9.1669850e-01   9.1669850e-01   2.8139898e+00    2.78940000000000
   4.0000000e-01   2.0000000e-02   1.2000000e+00   9.1287093e-01   9.1287093e-01   2.9281503e+00    2.90250000000000
   4.2000000e-01   2.0000000e-02   1.1900000e+00   9.1669850e-01   9.1669850e-01   2.8013425e+00    2.77630000000000
   4.4000000e-01   2.0000000e-02   1.1800000e+00   9.2057462e-01   9.2057462e-01   2.6722684e+00    2.64790000000000
   4.6000000e-01   2.0000000e-02   1.1700000e+00   9.2450033e-01   9.2450033e-01   2.5408535e+00    2.51710000000000
   4.8000000e-01   2.0000000e-02   1.1600000e+00   9.2847669e-01   9.2847669e-01   2.4070207e+00    2.38400000000000
   5.0000000e-01   2.0000000e-02   1.1500000e+00   9.3250481e-01   9.3250481e-01   2.2706896e+00    2.24850000000000
   5.2000000e-01   2.0000000e-02   1.1400000e+00   9.3658581e-01   9.3658581e-01   2.1317770e+00    2.11040000000000
   5.4000000e-01   2.0000000e-02   1.1300000e+00   9.4072087e-01   9.4072087e-01   1.9901963e+00    1.96960000000000
   5.6000000e-01   2.0000000e-02   1.1200000e+00   9.4491118e-01   9.4491118e-01   1.8458575e+00    1.82620000000000
   5.8000000e-01   2.0000000e-02   1.1100000e+00   9.4915800e-01   9.4915800e-01   1.6986670e+00    1.68000000000000
   6.0000000e-01   2.0000000e-02   1.1000000e+00   9.5346259e-01   9.5346259e-01   1.5485275e+00    1.53080000000000
   6.2000000e-01   2.0000000e-02   1.0900000e+00   9.5782629e-01   9.5782629e-01   1.3953377e+00    1.37870000000000
   6.4000000e-01   2.0000000e-02   1.0800000e+00   9.6225045e-01   9.6225045e-01   1.2389920e+00    1.22340000000000
   6.6000000e-01   2.0000000e-02   1.0700000e+00   9.6673649e-01   9.6673649e-01   1.0793805e+00    1.06500000000000
   6.8000000e-01   2.0000000e-02   1.0600000e+00   9.7128586e-01   9.7128586e-01   9.1638886e-01    0.903150000000000
   7.0000000e-01   2.0000000e-02   1.0500000e+00   9.7590007e-01   9.7590007e-01   7.4989762e-01    0.737910000000000
   7.2000000e-01   2.0000000e-02   1.0400000e+00   9.8058068e-01   9.8058068e-01   5.7978236e-01    0.569080000000000
   7.4000000e-01   2.0000000e-02   1.0300000e+00   9.8532928e-01   9.8532928e-01   4.0591324e-01    0.396550000000000
   7.6000000e-01   2.0000000e-02   1.0200000e+00   9.9014754e-01   9.9014754e-01   2.2815473e-01    0.220180000000000
   7.8000000e-01   2.0000000e-02   1.0100000e+00   9.9503719e-01   9.9503719e-01   4.6365339e-02    0.0398230000000000
   8.0000000e-01   2.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00  -1.3960276e-01    -0.144660000000000
   8.2000000e-01   2.0000000e-02   1.0550000e+00   9.7358477e-01   9.7358477e-01   8.2890815e-01    0.816190000000000
   8.4000000e-01   2.0000000e-02   1.1100000e+00   9.4915800e-01   9.4915800e-01   1.6770561e+00    1.65770000000000
   8.6000000e-01   2.0000000e-02   1.1650000e+00   9.2648211e-01   9.2648211e-01   2.4243474e+00    2.39930000000000
   8.8000000e-01   2.0000000e-02   1.2200000e+00   9.0535746e-01   9.0535746e-01   3.0863757e+00    3.05650000000000
   9.0000000e-01   2.0000000e-02   1.2750000e+00   8.8561489e-01   8.8561489e-01   3.6757410e+00    3.64190000000000
   9.2000000e-01   2.0000000e-02   1.3300000e+00   8.6710997e-01   8.6710997e-01   4.2027232e+00    4.16560000000000
   9.4000000e-01   2.0000000e-02   1.3850000e+00   8.4971858e-01   8.4971858e-01   4.6757845e+00    4.63620000000000
   9.6000000e-01   2.0000000e-02   1.4400000e+00   8.3333333e-01   8.3333333e-01   5.1019474e+00    5.06050000000000
   9.8000000e-01   2.0000000e-02   1.4950000e+00   8.1786082e-01   8.1786082e-01   5.4870839e+00    5.44440000000000
   1.0000000e+00   2.0000000e-02   1.5500000e+00   8.0321933e-01   8.0321933e-01   5.8361378e+00    5.79270000000000
   1.0200000e+00   2.0000000e-02   1.6050000e+00   7.8933704e-01   7.8933704e-01   6.1532983e+00    6.10970000000000
   1.0400000e+00   2.0000000e-02   1.6600000e+00   7.7615053e-01   7.7615053e-01   6.4421367e+00    6.39870000000000
   1.0600000e+00   2.0000000e-02   1.7150000e+00   7.6360355e-01   7.6360355e-01   6.7057145e+00    6.66300000000000
   1.0800000e+00   2.0000000e-02   1.7700000e+00   7.5164603e-01   7.5164603e-01   6.9466698e+00    6.90490000000000
   1.1000000e+00   2.0000000e-02   1.8250000e+00   7.4023321e-01   7.4023321e-01   7.1672872e+00    7.12690000000000
   1.1200000e+00   2.0000000e-02   1.8800000e+00   7.2932496e-01   7.2932496e-01   7.3695542e+00    7.33080000000000
   1.1400000e+00   2.0000000e-02   1.9350000e+00   7.1888515e-01   7.1888515e-01   7.5552075e+00    7.51840000000000
   1.1600000e+00   2.0000000e-02   1.9900000e+00   7.0888121e-01   7.0888121e-01   7.7257708e+00    7.69110000000000
   1.1800000e+00   2.0000000e-02   2.0450000e+00   6.9928360e-01   6.9928360e-01   7.8825860e+00    7.85030000000000
   1.2000000e+00   2.0000000e-02   2.1000000e+00   6.9006556e-01   6.9006556e-01   8.0268396e+00    7.99720000000000
   1.2200000e+00   2.0000000e-02   2.0200000e+00   7.0359754e-01   7.0359754e-01   7.7514230e+00    7.71450000000000
   1.2400000e+00   2.0000000e-02   1.9400000e+00   7.1795816e-01   7.1795816e-01   7.4514094e+00    7.40810000000000
   1.2600000e+00   2.0000000e-02   1.8600000e+00   7.3323558e-01   7.3323558e-01   7.1228209e+00    7.07410000000000
   1.2800000e+00   2.0000000e-02   1.7800000e+00   7.4953169e-01   7.4953169e-01   6.7608708e+00    6.70770000000000
   1.3000000e+00   2.0000000e-02   1.7000000e+00   7.6696499e-01   7.6696499e-01   6.3597514e+00    6.30320000000000
   1.3200000e+00   2.0000000e-02   1.6200000e+00   7.8567420e-01   7.8567420e-01   5.9123533e+00    5.85360000000000
   1.3400000e+00   2.0000000e-02   1.5400000e+00   8.0582296e-01   8.0582296e-01   5.4098886e+00    5.35010000000000
   1.3600000e+00   2.0000000e-02   1.4600000e+00   8.2760589e-01   8.2760589e-01   4.8413782e+00    4.78180000000000
   1.3800000e+00   2.0000000e-02   1.3800000e+00   8.5125653e-01   8.5125653e-01   4.1929435e+00    4.13500000000000
   1.4000000e+00   2.0000000e-02   1.3000000e+00   8.7705802e-01   8.7705802e-01   3.4468107e+00    3.39200000000000
   1.4200000e+00   2.0000000e-02   1.2200000e+00   9.0535746e-01   9.0535746e-01   2.5798841e+00    2.52990000000000
   1.4400000e+00   2.0000000e-02   1.1400000e+00   9.3658581e-01   9.3658581e-01   1.5616584e+00    1.51830000000000
   1.4600000e+00   2.0000000e-02   1.0600000e+00   9.7128586e-01   9.7128586e-01   3.5108926e-01    0.316250000000000
   1.4800000e+00   2.0000000e-02   9.8000000e-01   1.0101525e+00   1.0101525e+00  -1.1082278e+00    -1.13250000000000
   1.5000000e+00   2.0000000e-02   9.0000000e-01   1.0540926e+00   1.0540926e+00  -2.8957203e+00    -2.90750000000000
   1.5200000e+00   2.0000000e-02   8.2000000e-01   1.1043153e+00   1.1043153e+00  -5.1264686e+00    -5.12420000000000
   1.5400000e+00   2.0000000e-02   7.4000000e-01   1.1624764e+00   1.1624764e+00  -7.9729263e+00    -7.95590000000000
   1.5600000e+00   2.0000000e-02   6.6000000e-01   1.2309149e+00   1.2309149e+00  -1.1704219e+01    -11.6740000000000
   1.5800000e+00   2.0000000e-02   5.8000000e-01   1.3130643e+00   1.3130643e+00  -1.6761755e+01    -16.7270000000000
   1.6000000e+00   2.0000000e-02   5.0000000e-01   1.4142136e+00   1.4142136e+00  -2.3916238e+01    -23.8980000000000
   1.6200000e+00   2.0000000e-02   5.2500000e-01   1.3801311e+00   1.3801311e+00  -2.1340103e+01    -21.3100000000000
   1.6400000e+00   2.0000000e-02   5.5000000e-01   1.3483997e+00   1.3483997e+00  -1.9054301e+01    -19.0170000000000
   1.6600000e+00   2.0000000e-02   5.7500000e-01   1.3187609e+00   1.3187609e+00  -1.7015114e+01    -16.9730000000000
   1.6800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.5186946e+01    -15.1440000000000
   1.7000000e+00   2.0000000e-02   6.2500000e-01   1.2649111e+00   1.2649111e+00  -1.3540554e+01    -13.4980000000000
   1.7200000e+00   2.0000000e-02   6.5000000e-01   1.2403473e+00   1.2403473e+00  -1.2051716e+01    -12.0100000000000
   1.7400000e+00   2.0000000e-02   6.7500000e-01   1.2171612e+00   1.2171612e+00  -1.0700213e+01    -10.6610000000000
   1.7600000e+00   2.0000000e-02   7.0000000e-01   1.1952286e+00   1.1952286e+00  -9.4690529e+00    -9.43360000000000
   1.7800000e+00   2.0000000e-02   7.2500000e-01   1.1744404e+00   1.1744404e+00  -8.3438613e+00    -8.31220000000000
   1.8000000e+00   2.0000000e-02   7.5000000e-01   1.1547005e+00   1.1547005e+00  -7.3124051e+00    -7.28490000000000
   1.8200000e+00   2.0000000e-02   7.7500000e-01   1.1359237e+00   1.1359237e+00  -6.3642152e+00    -6.34100000000000
   1.8400000e+00   2.0000000e-02   8.0000000e-01   1.1180340e+00   1.1180340e+00  -5.4902855e+00    -5.47150000000000
   1.8600000e+00   2.0000000e-02   8.2500000e-01   1.1009638e+00   1.1009638e+00  -4.6828305e+00    -4.66850000000000
   1.8800000e+00   2.0000000e-02   8.5000000e-01   1.0846523e+00   1.0846523e+00  -3.9350890e+00    -3.92520000000000
   1.9000000e+00   2.0000000e-02   8.7500000e-01   1.0690450e+00   1.0690450e+00  -3.2411642e+00    -3.23560000000000
   1.9200000e+00   2.0000000e-02   9.0000000e-01   1.0540926e+00   1.0540926e+00  -2.5958921e+00    -2.59450000000000
   1.9400000e+00   2.0000000e-02   9.2500000e-01   1.0397505e+00   1.0397505e+00  -1.9947336e+00    -1.99750000000000
   1.9600000e+00   2.0000000e-02   9.5000000e-01   1.0259784e+00   1.0259784e+00  -1.4336840e+00    -1.44040000000000
   1.9800000e+00   2.0000000e-02   9.7500000e-01   1.0127394e+00   1.0127394e+00  -9.0919834e-01    -0.919660000000000
   2.0000000e+00   2.0000000e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00  -4.1812838e-01    -0.432210000000000


==> graphs/section06/analytical/Relaxation_Compression_UT_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   2.0000000e-02   2.0000000e-02   9.8400000e-01   1.0080973e+00   1.0080973e+00  -3.0611405e-01   -0.303630000000000
   4.0000000e-02   2.0000000e-02   9.6800000e-01   1.0163945e+00   1.0163945e+00  -6.2431696e-01   -0.619230000000000
   6.0000000e-02   2.0000000e-02   9.5200000e-01   1.0249001e+00   1.0249001e+00  -9.5533901e-01   -0.947530000000000
   8.0000000e-02   2.0000000e-02   9.3600000e-01   1.0336228e+00   1.0336228e+00  -1.2999667e+00   -1.28930000000000
   1.0000000e-01   2.0000000e-02   9.2000000e-01   1.0425721e+00   1.0425721e+00  -1.6590480e+00   -1.64540000000000
   1.2000000e-01   2.0000000e-02   9.0400000e-01   1.0517579e+00   1.0517579e+00  -2.0334986e+00   -2.01680000000000
   1.4000000e-01   2.0000000e-02   8.8800000e-01   1.0611909e+00   1.0611909e+00  -2.4243084e+00   -2.40440000000000
   1.6000000e-01   2.0000000e-02   8.7200000e-01   1.0708823e+00   1.0708823e+00  -2.8325491e+00   -2.80930000000000
   1.8000000e-01   2.0000000e-02   8.5600000e-01   1.0808443e+00   1.0808443e+00  -3.2593826e+00   -3.23260000000000
   2.0000000e-01   2.0000000e-02   8.4000000e-01   1.0910895e+00   1.0910895e+00  -3.7060707e+00   -3.67570000000000
   2.2000000e-01   2.0000000e-02   8.2400000e-01   1.1016316e+00   1.1016316e+00  -4.1739855e+00   -4.13990000000000
   2.4000000e-01   2.0000000e-02   8.0800000e-01   1.1124854e+00   1.1124854e+00  -4.6646215e+00   -4.62680000000000
   2.6000000e-01   2.0000000e-02   7.9200000e-01   1.1236664e+00   1.1236664e+00  -5.1796095e+00   -5.13780000000000
   2.8000000e-01   2.0000000e-02   7.7600000e-01   1.1351915e+00   1.1351915e+00  -5.7207318e+00   -5.67490000000000
   3.0000000e-01   2.0000000e-02   7.6000000e-01   1.1470787e+00   1.1470787e+00  -6.2899400e+00   -6.24010000000000
   3.2000000e-01   2.0000000e-02   7.4400000e-01   1.1593472e+00   1.1593472e+00  -6.8893751e+00   -6.83530000000000
   3.4000000e-01   2.0000000e-02   7.2800000e-01   1.1720181e+00   1.1720181e+00  -7.5213902e+00   -7.46310000000000
   3.6000000e-01   2.0000000e-02   7.1200000e-01   1.1851137e+00   1.1851137e+00  -8.1885771e+00   -8.12590000000000
   3.8000000e-01   2.0000000e-02   6.9600000e-01   1.1986583e+00   1.1986583e+00  -8.8937966e+00   -8.82680000000000
   4.0000000e-01   2.0000000e-02   6.8000000e-01   1.2126781e+00   1.2126781e+00  -9.6402133e+00   -9.56890000000000
   4.2000000e-01   2.0000000e-02   6.6400000e-01   1.2272017e+00   1.2272017e+00  -1.0431336e+01   -10.3560000000000
   4.4000000e-01   2.0000000e-02   6.4800000e-01   1.2422600e+00   1.2422600e+00  -1.1271064e+01   -11.1910000000000
   4.6000000e-01   2.0000000e-02   6.3200000e-01   1.2578865e+00   1.2578865e+00  -1.2163745e+01   -12.0800000000000
   4.8000000e-01   2.0000000e-02   6.1600000e-01   1.2741180e+00   1.2741180e+00  -1.3114234e+01   -13.0260000000000
   5.0000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4127971e+01   -14.0360000000000
   5.2000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4104452e+01   -14.0110000000000
   5.4000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4080967e+01   -13.9870000000000
   5.6000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4057517e+01   -13.9620000000000
   5.8000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4034101e+01   -13.9380000000000
   6.0000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.4010719e+01   -13.9130000000000
   6.2000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3987371e+01   -13.8890000000000
   6.4000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3964058e+01   -13.8640000000000
   6.6000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3940778e+01   -13.8400000000000
   6.8000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3917532e+01   -13.8160000000000
   7.0000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3894321e+01   -13.7910000000000
   7.2000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3871143e+01   -13.7670000000000
   7.4000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3847999e+01   -13.7430000000000
   7.6000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3824889e+01   -13.7190000000000
   7.8000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3801812e+01   -13.6950000000000
   8.0000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3778769e+01   -13.6700000000000
   8.2000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3755760e+01   -13.6460000000000
   8.4000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3732785e+01   -13.6220000000000
   8.6000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3709843e+01   -13.5980000000000
   8.8000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3686935e+01   -13.5740000000000
   9.0000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3664060e+01   -13.5500000000000
   9.2000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3641219e+01   -13.5270000000000
   9.4000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3618411e+01   -13.5030000000000
   9.6000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3595637e+01   -13.4790000000000
   9.8000000e-01   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3572895e+01   -13.4550000000000
   1.0000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3550188e+01   -13.4310000000000
   1.0200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3527513e+01   -13.4080000000000
   1.0400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3504872e+01   -13.3840000000000
   1.0600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3482263e+01   -13.3600000000000
   1.0800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3459688e+01   -13.3370000000000
   1.1000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3437146e+01   -13.3130000000000
   1.1200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3414637e+01   -13.2900000000000
   1.1400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3392161e+01   -13.2660000000000
   1.1600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3369718e+01   -13.2430000000000
   1.1800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3347308e+01   -13.2190000000000
   1.2000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3324931e+01   -13.1960000000000
   1.2200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3302587e+01   -13.1730000000000
   1.2400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3280275e+01   -13.1490000000000
   1.2600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3257996e+01   -13.1260000000000
   1.2800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3235750e+01   -13.1030000000000
   1.3000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3213537e+01   -13.0800000000000
   1.3200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3191356e+01   -13.0570000000000
   1.3400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3169208e+01   -13.0340000000000
   1.3600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3147092e+01   -13.0100000000000
   1.3800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3125009e+01   -12.9870000000000
   1.4000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3102958e+01   -12.9640000000000
   1.4200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3080939e+01   -12.9410000000000
   1.4400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3058953e+01   -12.9190000000000
   1.4600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3037000e+01   -12.8960000000000
   1.4800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.3015078e+01   -12.8730000000000
   1.5000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2993189e+01   -12.8500000000000
   1.5200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2971332e+01   -12.8270000000000
   1.5400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2949508e+01   -12.8040000000000
   1.5600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2927715e+01   -12.7820000000000
   1.5800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2905955e+01   -12.7590000000000
   1.6000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2884226e+01   -12.7360000000000
   1.6200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2862530e+01   -12.7140000000000
   1.6400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2840866e+01   -12.6910000000000
   1.6600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2819233e+01   -12.6690000000000
   1.6800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2797632e+01   -12.6460000000000
   1.7000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2776064e+01   -12.6240000000000
   1.7200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2754527e+01   -12.6010000000000
   1.7400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2733022e+01   -12.5790000000000
   1.7600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2711548e+01   -12.5570000000000
   1.7800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2690106e+01   -12.5340000000000
   1.8000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2668696e+01   -12.5120000000000
   1.8200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2647318e+01   -12.4900000000000
   1.8400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2625971e+01   -12.4680000000000
   1.8600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2604656e+01   -12.4450000000000
   1.8800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2583372e+01   -12.4230000000000
   1.9000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2562119e+01   -12.4010000000000
   1.9200000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2540899e+01   -12.3790000000000
   1.9400000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2519709e+01   -12.3570000000000
   1.9600000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2498551e+01   -12.3350000000000
   1.9800000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2477424e+01   -12.3130000000000
   2.0000000e+00   2.0000000e-02   6.0000000e-01   1.2909944e+00   1.2909944e+00  -1.2456328e+01   -12.2910000000000


==> graphs/section06/analytical/Relaxation_PS_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   2.0000000e-02   2.0000000e-02   1.0080000e+00   1.0000000e+00   9.9206349e-01   1.9762535e-01    0.196020000000000
   4.0000000e-02   2.0000000e-02   1.0160000e+00   1.0000000e+00   9.8425197e-01   3.9020859e-01    0.387020000000000
   6.0000000e-02   2.0000000e-02   1.0240000e+00   1.0000000e+00   9.7656250e-01   5.7790726e-01    0.573170000000000
   8.0000000e-02   2.0000000e-02   1.0320000e+00   1.0000000e+00   9.6899225e-01   7.6087270e-01    0.754600000000000
   1.0000000e-01   2.0000000e-02   1.0400000e+00   1.0000000e+00   9.6153846e-01   9.3925028e-01    0.931470000000000
   1.2000000e-01   2.0000000e-02   1.0480000e+00   1.0000000e+00   9.5419847e-01   1.1131797e+00    1.10390000000000
   1.4000000e-01   2.0000000e-02   1.0560000e+00   1.0000000e+00   9.4696970e-01   1.2827954e+00    1.27210000000000
   1.6000000e-01   2.0000000e-02   1.0640000e+00   1.0000000e+00   9.3984962e-01   1.4482265e+00    1.43610000000000
   1.8000000e-01   2.0000000e-02   1.0720000e+00   1.0000000e+00   9.3283582e-01   1.6095973e+00    1.59600000000000
   2.0000000e-01   2.0000000e-02   1.0800000e+00   1.0000000e+00   9.2592593e-01   1.7670274e+00    1.75210000000000
   2.2000000e-01   2.0000000e-02   1.0880000e+00   1.0000000e+00   9.1911765e-01   1.9206319e+00    1.90430000000000
   2.4000000e-01   2.0000000e-02   1.0960000e+00   1.0000000e+00   9.1240876e-01   2.0705217e+00    2.05290000000000
   2.6000000e-01   2.0000000e-02   1.1040000e+00   1.0000000e+00   9.0579710e-01   2.2168036e+00    2.19790000000000
   2.8000000e-01   2.0000000e-02   1.1120000e+00   1.0000000e+00   8.9928058e-01   2.3595805e+00    2.33930000000000
   3.0000000e-01   2.0000000e-02   1.1200000e+00   1.0000000e+00   8.9285714e-01   2.4989514e+00    2.47750000000000
   3.2000000e-01   2.0000000e-02   1.1280000e+00   1.0000000e+00   8.8652482e-01   2.6350120e+00    2.61230000000000
   3.4000000e-01   2.0000000e-02   1.1360000e+00   1.0000000e+00   8.8028169e-01   2.7678545e+00    2.74390000000000
   3.6000000e-01   2.0000000e-02   1.1440000e+00   1.0000000e+00   8.7412587e-01   2.8975676e+00    2.87240000000000
   3.8000000e-01   2.0000000e-02   1.1520000e+00   1.0000000e+00   8.6805556e-01   3.0242372e+00    2.99790000000000
   4.0000000e-01   2.0000000e-02   1.1600000e+00   1.0000000e+00   8.6206897e-01   3.1479461e+00    3.12050000000000
   4.2000000e-01   2.0000000e-02   1.1680000e+00   1.0000000e+00   8.5616438e-01   3.2687741e+00    3.24020000000000
   4.4000000e-01   2.0000000e-02   1.1760000e+00   1.0000000e+00   8.5034014e-01   3.3867984e+00    3.35710000000000
   4.6000000e-01   2.0000000e-02   1.1840000e+00   1.0000000e+00   8.4459459e-01   3.5020935e+00    3.47130000000000
   4.8000000e-01   2.0000000e-02   1.1920000e+00   1.0000000e+00   8.3892617e-01   3.6147313e+00    3.58290000000000
   5.0000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.7247815e+00    3.69190000000000
   5.2000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.7171761e+00    3.68400000000000
   5.4000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.7095869e+00    3.67610000000000
   5.6000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.7020140e+00    3.66830000000000
   5.8000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6944574e+00    3.66040000000000
   6.0000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6869170e+00    3.65260000000000
   6.2000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6793927e+00    3.64480000000000
   6.4000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6718845e+00    3.63700000000000
   6.6000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6643924e+00    3.62920000000000
   6.8000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6569164e+00    3.62140000000000
   7.0000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6494563e+00    3.61370000000000
   7.2000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6420123e+00    3.60600000000000
   7.4000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6345841e+00    3.59830000000000
   7.6000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6271718e+00    3.59060000000000
   7.8000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6197754e+00    3.58290000000000
   8.0000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6123948e+00    3.57530000000000
   8.2000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.6050299e+00    3.56760000000000
   8.4000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5976808e+00    3.56000000000000
   8.6000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5903473e+00    3.55240000000000
   8.8000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5830295e+00    3.54480000000000
   9.0000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5757274e+00    3.53720000000000
   9.2000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5684408e+00    3.52970000000000
   9.4000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5611697e+00    3.52220000000000
   9.6000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5539142e+00    3.51460000000000
   9.8000000e-01   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5466741e+00    3.50710000000000
   1.0000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5394494e+00    3.49970000000000
   1.0200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5322402e+00    3.49220000000000
   1.0400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5250462e+00    3.48470000000000
   1.0600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5178676e+00    3.47730000000000
   1.0800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5107043e+00    3.46990000000000
   1.1000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.5035562e+00    3.46250000000000
   1.1200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4964234e+00    3.45510000000000
   1.1400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4893057e+00    3.44770000000000
   1.1600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4822031e+00    3.44040000000000
   1.1800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4751156e+00    3.43310000000000
   1.2000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4680432e+00    3.42570000000000
   1.2200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4609858e+00    3.41840000000000
   1.2400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4539434e+00    3.41110000000000
   1.2600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4469160e+00    3.40390000000000
   1.2800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4399034e+00    3.39660000000000
   1.3000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4329058e+00    3.38940000000000
   1.3200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4259230e+00    3.38220000000000
   1.3400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4189550e+00    3.37500000000000
   1.3600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4120018e+00    3.36780000000000
   1.3800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.4050633e+00    3.36060000000000
   1.4000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3981395e+00    3.35340000000000
   1.4200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3912304e+00    3.34630000000000
   1.4400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3843359e+00    3.33920000000000
   1.4600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3774560e+00    3.33210000000000
   1.4800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3705907e+00    3.32500000000000
   1.5000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3637399e+00    3.31790000000000
   1.5200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3569036e+00    3.31080000000000
   1.5400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3500818e+00    3.30380000000000
   1.5600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3432744e+00    3.29670000000000
   1.5800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3364814e+00    3.28970000000000
   1.6000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3297028e+00    3.28270000000000
   1.6200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3229384e+00    3.27570000000000
   1.6400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3161884e+00    3.26880000000000
   1.6600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3094526e+00    3.26180000000000
   1.6800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.3027311e+00    3.25490000000000
   1.7000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2960237e+00    3.24800000000000
   1.7200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2893305e+00    3.24100000000000
   1.7400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2826515e+00    3.23420000000000
   1.7600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2759865e+00    3.22730000000000
   1.7800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2693355e+00    3.22040000000000
   1.8000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2626986e+00    3.21360000000000
   1.8200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2560757e+00    3.20670000000000
   1.8400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2494668e+00    3.19990000000000
   1.8600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2428717e+00    3.19310000000000
   1.8800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2362906e+00    3.18630000000000
   1.9000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2297233e+00    3.17960000000000
   1.9200000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2231699e+00    3.17280000000000
   1.9400000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2166302e+00    3.16610000000000
   1.9600000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2101043e+00    3.15930000000000
   1.9800000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.2035921e+00    3.15260000000000
   2.0000000e+00   2.0000000e-02   1.2000000e+00   1.0000000e+00   8.3333333e-01   3.1970937e+00    3.14590000000000


==> graphs/section06/analytical/Relaxation_Stretch_ET_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00      0
   2.0000000e-02   2.0000000e-02   1.0320000e+00   1.0320000e+00   9.3894598e-01   1.1271078e+00   1.11800000000000
   4.0000000e-02   2.0000000e-02   1.0640000e+00   1.0640000e+00   8.8331732e-01   2.1206189e+00   2.10360000000000
   6.0000000e-02   2.0000000e-02   1.0960000e+00   1.0960000e+00   8.3248974e-01   2.9996201e+00   2.97600000000000
   8.0000000e-02   2.0000000e-02   1.1280000e+00   1.1280000e+00   7.8592626e-01   3.7800071e+00   3.75110000000000
   1.0000000e-01   2.0000000e-02   1.1600000e+00   1.1600000e+00   7.4316290e-01   4.4750903e+00   4.44200000000000
   1.2000000e-01   2.0000000e-02   1.1920000e+00   1.1920000e+00   7.0379713e-01   5.0960726e+00   5.05990000000000
   1.4000000e-01   2.0000000e-02   1.2240000e+00   1.2240000e+00   6.6747832e-01   5.6524292e+00   5.61430000000000
   1.6000000e-01   2.0000000e-02   1.2560000e+00   1.2560000e+00   6.3389996e-01   6.1522107e+00   6.11310000000000
   1.8000000e-01   2.0000000e-02   1.2880000e+00   1.2880000e+00   6.0279310e-01   6.6022874e+00   6.56310000000000
   2.0000000e-01   2.0000000e-02   1.3200000e+00   1.3200000e+00   5.7392103e-01   7.0085461e+00   6.97020000000000
   2.2000000e-01   2.0000000e-02   1.3520000e+00   1.3520000e+00   5.4707468e-01   7.3760511e+00   7.33930000000000
   2.4000000e-01   2.0000000e-02   1.3840000e+00   1.3840000e+00   5.2206890e-01   7.7091752e+00   7.67470000000000
   2.6000000e-01   2.0000000e-02   1.4160000e+00   1.4160000e+00   4.9873919e-01   8.0117075e+00   7.98030000000000
   2.8000000e-01   2.0000000e-02   1.4480000e+00   1.4480000e+00   4.7693904e-01   8.2869426e+00   8.25910000000000
   3.0000000e-01   2.0000000e-02   1.4800000e+00   1.4800000e+00   4.5653762e-01   8.5377543e+00   8.51410000000000
   3.2000000e-01   2.0000000e-02   1.5120000e+00   1.5120000e+00   4.3741777e-01   8.7666568e+00   8.74780000000000
   3.4000000e-01   2.0000000e-02   1.5440000e+00   1.5440000e+00   4.1947435e-01   8.9758570e+00   8.96220000000000
   3.6000000e-01   2.0000000e-02   1.5760000e+00   1.5760000e+00   4.0261280e-01   9.1672965e+00   9.15930000000000
   3.8000000e-01   2.0000000e-02   1.6080000e+00   1.6080000e+00   3.8674785e-01   9.3426890e+00   9.34080000000000
   4.0000000e-01   2.0000000e-02   1.6400000e+00   1.6400000e+00   3.7180250e-01   9.5035505e+00   9.50810000000000
   4.2000000e-01   2.0000000e-02   1.6720000e+00   1.6720000e+00   3.5770701e-01   9.6512257e+00   9.66260000000000
   4.4000000e-01   2.0000000e-02   1.7040000e+00   1.7040000e+00   3.4439816e-01   9.7869102e+00   9.80550000000000
   4.6000000e-01   2.0000000e-02   1.7360000e+00   1.7360000e+00   3.3181847e-01   9.9116692e+00   9.93770000000000
   4.8000000e-01   2.0000000e-02   1.7680000e+00   1.7680000e+00   3.1991564e-01   1.0026454e+01   10.0600000000000
   5.0000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0132117e+01   10.1740000000000
   5.2000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0115839e+01   10.1560000000000
   5.4000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0099591e+01   10.1380000000000
   5.6000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0083372e+01   10.1210000000000
   5.8000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0067182e+01   10.1030000000000
   6.0000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0051021e+01   10.0850000000000
   6.2000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0034890e+01   10.0670000000000
   6.4000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0018787e+01   10.0500000000000
   6.6000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   1.0002714e+01   10.0320000000000
   6.8000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9866688e+00   10.0150000000000
   7.0000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9706528e+00   9.99720000000000
   7.2000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9546654e+00   9.97970000000000
   7.4000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9387065e+00   9.96230000000000
   7.6000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9227762e+00   9.94490000000000
   7.8000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.9068743e+00   9.92750000000000
   8.0000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8910006e+00   9.91020000000000
   8.2000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8751552e+00   9.89290000000000
   8.4000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8593379e+00   9.87560000000000
   8.6000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8435487e+00   9.85840000000000
   8.8000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8277875e+00   9.84120000000000
   9.0000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.8120541e+00   9.82410000000000
   9.2000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7963486e+00   9.80690000000000
   9.4000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7806707e+00   9.78990000000000
   9.6000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7650205e+00   9.77280000000000
   9.8000000e-01   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7493979e+00   9.75580000000000
   1.0000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7338028e+00   9.73880000000000
   1.0200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7182350e+00   9.72190000000000
   1.0400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.7026946e+00   9.70500000000000
   1.0600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6871814e+00   9.68810000000000
   1.0800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6716954e+00   9.67130000000000
   1.1000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6562364e+00   9.65450000000000
   1.1200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6408045e+00   9.63770000000000
   1.1400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6253995e+00   9.62100000000000
   1.1600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.6100213e+00   9.60430000000000
   1.1800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5946699e+00   9.58760000000000
   1.2000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5793451e+00   9.57100000000000
   1.2200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5640470e+00   9.55440000000000
   1.2400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5487754e+00   9.53780000000000
   1.2600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5335303e+00   9.52130000000000
   1.2800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5183116e+00   9.50480000000000
   1.3000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.5031191e+00   9.48830000000000
   1.3200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4879529e+00   9.47190000000000
   1.3400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4728129e+00   9.45550000000000
   1.3600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4576989e+00   9.43910000000000
   1.3800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4426110e+00   9.42280000000000
   1.4000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4275489e+00   9.40650000000000
   1.4200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.4125128e+00   9.39020000000000
   1.4400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3975024e+00   9.37390000000000
   1.4600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3825178e+00   9.35770000000000
   1.4800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3675588e+00   9.34160000000000
   1.5000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3526253e+00   9.32540000000000
   1.5200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3377174e+00   9.30930000000000
   1.5400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3228349e+00   9.29320000000000
   1.5600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.3079778e+00   9.27720000000000
   1.5800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2931459e+00   9.26120000000000
   1.6000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2783393e+00   9.24520000000000
   1.6200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2635578e+00   9.22920000000000
   1.6400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2488014e+00   9.21330000000000
   1.6600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2340700e+00   9.19740000000000
   1.6800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2193635e+00   9.18160000000000
   1.7000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.2046819e+00   9.16570000000000
   1.7200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1900251e+00   9.14990000000000
   1.7400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1753931e+00   9.13420000000000
   1.7600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1607857e+00   9.11840000000000
   1.7800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1462029e+00   9.10270000000000
   1.8000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1316447e+00   9.08710000000000
   1.8200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1171109e+00   9.07140000000000
   1.8400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.1026015e+00   9.05580000000000
   1.8600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0881165e+00   9.04020000000000
   1.8800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0736557e+00   9.02460000000000
   1.9000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0592192e+00   9.00910000000000
   1.9200000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0448067e+00   8.99360000000000
   1.9400000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0304184e+00   8.97820000000000
   1.9600000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0160540e+00   8.96270000000000
   1.9800000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   9.0017136e+00   8.94730000000000
   2.0000000e+00   2.0000000e-02   1.8000000e+00   1.8000000e+00   3.0864198e-01   8.9873971e+00   8.93190000000000


==> graphs/section06/analytical/Relaxation_Stretch_UT_zsm.txt <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00         0
   2.0000000e-02   2.0000000e-02   1.0200000e+00   9.9014754e-01   9.9014754e-01   3.6583893e-01    0.362870000000000
   4.0000000e-02   2.0000000e-02   1.0400000e+00   9.8058068e-01   9.8058068e-01   7.1344248e-01    0.707630000000000
   6.0000000e-02   2.0000000e-02   1.0600000e+00   9.7128586e-01   9.7128586e-01   1.0439893e+00    1.03550000000000
   8.0000000e-02   2.0000000e-02   1.0800000e+00   9.6225045e-01   9.6225045e-01   1.3585603e+00    1.34740000000000
   1.0000000e-01   2.0000000e-02   1.1000000e+00   9.5346259e-01   9.5346259e-01   1.6581482e+00    1.64450000000000
   1.2000000e-01   2.0000000e-02   1.1200000e+00   9.4491118e-01   9.4491118e-01   1.9436666e+00    1.92770000000000
   1.4000000e-01   2.0000000e-02   1.1400000e+00   9.3658581e-01   9.3658581e-01   2.2159571e+00    2.19770000000000
   1.6000000e-01   2.0000000e-02   1.1600000e+00   9.2847669e-01   9.2847669e-01   2.4757964e+00    2.45540000000000
   1.8000000e-01   2.0000000e-02   1.1800000e+00   9.2057462e-01   9.2057462e-01   2.7239023e+00    2.70150000000000
   2.0000000e-01   2.0000000e-02   1.2000000e+00   9.1287093e-01   9.1287093e-01   2.9609392e+00    2.93660000000000
   2.2000000e-01   2.0000000e-02   1.2200000e+00   9.0535746e-01   9.0535746e-01   3.1875225e+00    3.16130000000000
   2.4000000e-01   2.0000000e-02   1.2400000e+00   8.9802651e-01   8.9802651e-01   3.4042235e+00    3.37630000000000
   2.6000000e-01   2.0000000e-02   1.2600000e+00   8.9087081e-01   8.9087081e-01   3.6115728e+00    3.58200000000000
   2.8000000e-01   2.0000000e-02   1.2800000e+00   8.8388348e-01   8.8388348e-01   3.8100641e+00    3.77890000000000
   3.0000000e-01   2.0000000e-02   1.3000000e+00   8.7705802e-01   8.7705802e-01   4.0001570e+00    3.96760000000000
   3.2000000e-01   2.0000000e-02   1.3200000e+00   8.7038828e-01   8.7038828e-01   4.1822801e+00    4.14830000000000
   3.4000000e-01   2.0000000e-02   1.3400000e+00   8.6386843e-01   8.6386843e-01   4.3568336e+00    4.32160000000000
   3.6000000e-01   2.0000000e-02   1.3600000e+00   8.5749293e-01   8.5749293e-01   4.5241914e+00    4.48770000000000
   3.8000000e-01   2.0000000e-02   1.3800000e+00   8.5125653e-01   8.5125653e-01   4.6847030e+00    4.64710000000000
   4.0000000e-01   2.0000000e-02   1.4000000e+00   8.4515425e-01   8.4515425e-01   4.8386960e+00    4.80000000000000
   4.2000000e-01   2.0000000e-02   1.4200000e+00   8.3918136e-01   8.3918136e-01   4.9864773e+00    4.94680000000000
   4.4000000e-01   2.0000000e-02   1.4400000e+00   8.3333333e-01   8.3333333e-01   5.1283350e+00    5.08770000000000
   4.6000000e-01   2.0000000e-02   1.4600000e+00   8.2760589e-01   8.2760589e-01   5.2645394e+00    5.22310000000000
   4.8000000e-01   2.0000000e-02   1.4800000e+00   8.2199494e-01   8.2199494e-01   5.3953449e+00    5.35310000000000
   5.0000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.5209906e+00    5.47800000000000
   5.2000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.5070521e+00    5.46340000000000
   5.4000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4931571e+00    5.44890000000000
   5.6000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4793053e+00    5.43450000000000
   5.8000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4654967e+00    5.42010000000000
   6.0000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4517310e+00    5.40570000000000
   6.2000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4380080e+00    5.39140000000000
   6.4000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4243275e+00    5.37720000000000
   6.6000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.4106895e+00    5.36300000000000
   6.8000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3970937e+00    5.34880000000000
   7.0000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3835399e+00    5.33470000000000
   7.2000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3700280e+00    5.32060000000000
   7.4000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3565578e+00    5.30660000000000
   7.6000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3431291e+00    5.29260000000000
   7.8000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3297417e+00    5.27870000000000
   8.0000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3163955e+00    5.26480000000000
   8.2000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.3030904e+00    5.25090000000000
   8.4000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2898261e+00    5.23710000000000
   8.6000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2766024e+00    5.22340000000000
   8.8000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2634193e+00    5.20970000000000
   9.0000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2502765e+00    5.19600000000000
   9.2000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2371740e+00    5.18240000000000
   9.4000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2241114e+00    5.16880000000000
   9.6000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.2110887e+00    5.15530000000000
   9.8000000e-01   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1981057e+00    5.14180000000000
   1.0000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1851622e+00    5.12830000000000
   1.0200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1722581e+00    5.11490000000000
   1.0400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1593932e+00    5.10160000000000
   1.0600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1465674e+00    5.08830000000000
   1.0800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1337805e+00    5.07500000000000
   1.1000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1210324e+00    5.06170000000000
   1.1200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.1083228e+00    5.04860000000000
   1.1400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0956516e+00    5.03540000000000
   1.1600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0830188e+00    5.02230000000000
   1.1800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0704241e+00    5.00920000000000
   1.2000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0578673e+00    4.99620000000000
   1.2200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0453484e+00    4.98320000000000
   1.2400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0328672e+00    4.97030000000000
   1.2600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0204235e+00    4.95740000000000
   1.2800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   5.0080172e+00    4.94450000000000
   1.3000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9956481e+00    4.93170000000000
   1.3200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9833160e+00    4.91890000000000
   1.3400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9710210e+00    4.90620000000000
   1.3600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9587627e+00    4.89350000000000
   1.3800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9465410e+00    4.88080000000000
   1.4000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9343559e+00    4.86820000000000
   1.4200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9222071e+00    4.85570000000000
   1.4400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.9100946e+00    4.84310000000000
   1.4600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8980181e+00    4.83060000000000
   1.4800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8859775e+00    4.81820000000000
   1.5000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8739728e+00    4.80570000000000
   1.5200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8620037e+00    4.79340000000000
   1.5400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8500701e+00    4.78100000000000
   1.5600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8381719e+00    4.76870000000000
   1.5800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8263089e+00    4.75640000000000
   1.6000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8144810e+00    4.74420000000000
   1.6200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.8026881e+00    4.73200000000000
   1.6400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7909300e+00    4.71990000000000
   1.6600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7792066e+00    4.70780000000000
   1.6800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7675178e+00    4.69570000000000
   1.7000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7558634e+00    4.68360000000000
   1.7200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7442433e+00    4.67160000000000
   1.7400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7326574e+00    4.65970000000000
   1.7600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7211055e+00    4.64780000000000
   1.7800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.7095875e+00    4.63590000000000
   1.8000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6981033e+00    4.62400000000000
   1.8200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6866527e+00    4.61220000000000
   1.8400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6752356e+00    4.60040000000000
   1.8600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6638519e+00    4.58870000000000
   1.8800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6525015e+00    4.57700000000000
   1.9000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6411842e+00    4.56530000000000
   1.9200000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6298999e+00    4.55360000000000
   1.9400000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6186485e+00    4.54200000000000
   1.9600000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.6074299e+00    4.53050000000000
   1.9800000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.5962439e+00    4.51900000000000
   2.0000000e+00   2.0000000e-02   1.5000000e+00   8.1649658e-01   8.1649658e-01   4.5850904e+00    4.50750000000000

